Degrees of Freedom and Beamforming for Large Intelligent Surfaces

Spatial degrees of freedom (DoF), sampling, and beamforming are fundamental to multi-user large intelligent surfaces (LISs), where electromagnetic fields must be shaped, resolved, and focused at multiple near-field locations. This work estimates the number of DoF using closed-form expressions derived from the mutual shadow area for representative LIS configurations. The resulting DoF predictions are validated through numerical singular-value spectra, whose spectral knee points closely match the theoretical estimates. For line-source configurations, an analytic sampling scheme is developed by partitioning the source or observation line into unit-DoF intervals, enabling the selection of spatial samples. Beamforming results using maximum-ratio transmission and zero-forcing demonstrate that approximately the number of DoF independent beams can be formed. Attempting to exceed this limit results in increased interference and degraded performance. For surface-based LIS configurations, sampling points are instead determined numerically using the discrete empirical interpolation method. The corresponding beamforming results further confirm that the target region can support approximately as many independent beams as predicted by the DoF analysis. Finally, a polarization-aware study reveals that the electric-field components contribute unequally to the DoF and that the total-field DoF is twice that of a single polarization component.

==> data/2D_line_source.tsv <==
1	1	1	1	1	1	1
2	0.641706139	0.529944523	0.759861542	0.863561253	0.803277434	0.751034732
3	0.482023773	0.502890819	0.407166851	0.860560927	0.707652128	0.628902733
4	0.393397906	0.362562722	0.362467671	0.802077651	0.646276377	0.547773564
5	0.339200313	0.345862002	0.253958039	0.781596987	0.604287747	0.488511903
6	0.321761324	0.28128245	0.23806498	0.769706396	0.597947904	0.443796835
7	0.303011247	0.271187464	0.188608463	0.756432708	0.568802308	0.409800587
8	0.280851251	0.234493304	0.180798113	0.754829595	0.54769217	0.390452445
9	0.276450846	0.227441884	0.153711197	0.579929325	0.542217125	0.382698422
10	0.26453342	0.204980448	0.148808453	0.232655853	0.530780792	0.364261881
11	0.259502141	0.19976162	0.132659717	0.047152359	0.526626393	0.354503472
12	0.255214724	0.185549502	0.129014296	0.005959949	0.503408388	0.349734251
13	0.25275076	0.181601814	0.119045535	0.00056669	0.278046784	0.343460571
14	0.240899833	0.17267034	0.116146259	4.39389E-05	0.078078922	0.34134962
15	0.111230386	0.169698955	0.10997285	2.87319E-06	0.013127988	0.286356448
16	0.024475893	0.164454417	0.10769049	1.61524E-07	0.00162722	0.116144146
17	0.003453351	0.16237155	0.103993526	7.91441E-09	0.000165569	0.025528497
18	0.000378033	0.159869195	0.102326865	3.41658E-10	1.44241E-05	0.003847816
19	3.45414E-05	0.158832675	0.100337676	1.311E-11	1.09786E-06	0.000464966
20	2.70697E-06	0.144754325	0.099343584	4.51E-13	7.3955E-08	4.80046E-05
21	1.845E-07	0.042849036	0.098598648	1.4E-14	4.45208E-09	4.34591E-06
22	1.10372E-08	0.007075028	0.05189755	0	2.41381E-10	3.49946E-07
23	5.8344E-10	0.000890297	0.009118811	0	1.1863E-11	2.53124E-08
24	2.7394E-11	9.43691E-05	0.001150951	0	5.31E-13	1.65728E-09
25	1.147E-12	8.68794E-06	0.000122017	0	2.2E-14	9.8831E-11
26	4.3E-14	7.03597E-07	1.12658E-05	0	1E-15	5.396E-12
27	1E-15	5.05055E-08	9.1667E-07	0	0	2.71E-13
28	0	3.23034E-09	6.6157E-08	0	0	1.3E-14
29	0	1.84803E-10	4.25374E-09	0	0	1E-15
30	0	9.482E-12	2.44436E-10	0	0	0
31	0	4.37E-13	1.2581E-11	0	0	0
32	0	1.8E-14	5.81E-13	0	0	0


==> data/2D_line_source_sampling.tsv <==
0.415659079076767	0.592409453036052	0.809913300932819	0.948153894321196	0.982236474615514	0.905586179059416	0.731379058982780	0.569364516767338	0.795517830912197	0.943917622702545	0.987737365744743	0.918694596925595	0.748812517551063	0.541980200785531	0.776793045012180	0.936373770760624	0.991795438263403	0.932700110920538	0.769474203420924	0.531247190692109	0.752832665427162	0.924783321044759	0.993931995970353	0.947436044152199	0.793511037372250	0.559831443613460	0.722406171122518	0.908042010721186	0.993338997707963	0.962513097686649	0.821003524452703	0.594414763317491	0.683858047733338	0.884547257485392	0.988733962100985	0.977186311185799	0.851867705869428	0.635576692823825	0.634970666667795	0.851996203857169	0.978125555834755	0.990128930370276	0.885678094162907	0.683862518921972	0.572789456904613	0.807086164204510	0.958437249989635	0.999045318836423	0.921340610138654	0.739577112323995	0.493430010344164	0.745083338911455	0.924903785386263	1.00000000000000	0.956476725304234	0.802339144932412	0.565834493372347	0.659244181734346	0.870112525797886	0.986240640274756	0.986240640274756	0.870112525797886	0.659244181734346	0.565834493372347	0.802339144932412	0.956476725304234	1.00000000000000	0.924903785386263	0.745083338911455	0.493430010344164	0.739577112323995	0.921340610138654	0.999045318836423	0.958437249989635	0.807086164204510	0.572789456904613	0.683862518921972	0.885678094162907	0.990128930370276	0.978125555834755	0.851996203857169	0.634970666667795	0.635576692823825	0.851867705869428	0.977186311185799	0.988733962100985	0.884547257485392	0.683858047733338	0.594414763317491	0.821003524452703	0.962513097686649	0.993338997707963	0.908042010721186	0.722406171122518	0.559831443613460	0.793511037372250	0.947436044152199	0.993931995970353	0.924783321044759	0.752832665427162	0.531247190692109	0.769474203420924	0.932700110920538	0.991795438263403	0.936373770760624	0.776793045012180	0.541980200785531	0.748812517551063	0.918694596925595	0.987737365744743	0.943917622702545	0.795517830912197	0.569364516767338	0.731379058982780	0.905586179059416	0.982236474615514	0.948153894321196	0.809913300932819	0.592409453036052	0.415659079076767
0.439547540897452	0.603624222718081	0.792841935558128	0.906506584796319	0.922255805152285	0.836023830945065	0.662439695129015	0.578041748773201	0.776816313269001	0.902052456649524	0.929058099984292	0.851807127122322	0.683621957300620	0.548825997245023	0.756895156042655	0.894453345739934	0.934295164457948	0.868085581785200	0.707370196778518	0.515084244196819	0.732198497226916	0.882993117305783	0.937514196801426	0.884724276653208	0.733872452685687	0.512894562844759	0.701547229369286	0.866604699294314	0.937938561035382	0.901361688995682	0.763237084363899	0.549343143567987	0.663378729999860	0.843747207516735	0.934329678347537	0.917280850483101	0.795396275264201	0.591555471713061	0.615637868481019	0.812220631877487	0.924764750666403	0.931191299224494	0.829932613184899	0.640076945251955	0.555658205626260	0.768895840262535	0.906282261717973	0.940857488262266	0.865760098764841	0.695189431895398	0.480099697899485	0.709340114949100	0.874319624333557	0.942458716644764	0.900526865560687	0.756469159795254	0.538177742839820	0.627360290570428	0.821836535602329	0.929476441763700	0.929476441763700	0.821836535602329	0.627360290570428	0.538177742839820	0.756469159795254	0.900526865560687	0.942458716644764	0.874319624333557	0.709340114949100	0.480099697899485	0.695189431895398	0.865760098764841	0.940857488262266	0.906282261717973	0.768895840262535	0.555658205626260	0.640076945251955	0.829932613184899	0.931191299224494	0.924764750666403	0.812220631877487	0.615637868481019	0.591555471713061	0.795396275264201	0.917280850483101	0.934329678347537	0.843747207516735	0.663378729999860	0.549343143567987	0.763237084363899	0.901361688995682	0.937938561035382	0.866604699294314	0.701547229369286	0.512894562844759	0.733872452685687	0.884724276653208	0.937514196801426	0.882993117305783	0.732198497226916	0.515084244196819	0.707370196778518	0.868085581785200	0.934295164457948	0.894453345739934	0.756895156042655	0.548825997245023	0.683621957300620	0.851807127122322	0.929058099984292	0.902052456649524	0.776816313269001	0.578041748773201	0.662439695129015	0.836023830945065	0.922255805152285	0.906506584796319	0.792841935558128	0.603624222718081	0.439547540897452
0.481817514217067	0.593488508763938	0.747159795355133	0.833438799144669	0.832529649470184	0.743019129024377	0.581751169290870	0.567652812164762	0.730481403673170	0.828750938196924	0.839794911650706	0.759938746727176	0.604477303140114	0.543571162228921	0.710573389976762	0.821244420831033	0.845468524742162	0.776960856421591	0.628992434111758	0.525499262767375	0.686674878433617	0.810289511229450	0.849166163224692	0.794009458265432	0.655549985687821	0.503369147097811	0.657778488165613	0.794936184279249	0.850196471109926	0.810785285003895	0.684312097548297	0.498388536617278	0.622583906970181	0.773814781336317	0.847439992094757	0.826649289717686	0.715261498271622	0.537471261774369	0.579454899085344	0.744988234035383	0.839153856297289	0.840424418408551	0.748041179374073	0.581949887441331	0.526431335272317	0.705748710818752	0.822663659752143	0.850058567004426	0.781658685788808	0.632144665894293	0.461462082207949	0.652374153868264	0.793886963851595	0.852049023231368	0.813934386470025	0.687687076408280	0.502303463541597	0.579964137311602	0.746629104282037	0.840458233387022	0.840458233387022	0.746629104282037	0.579964137311602	0.502303463541597	0.687687076408280	0.813934386470025	0.852049023231368	0.793886963851595	0.652374153868264	0.461462082207949	0.632144665894293	0.781658685788808	0.850058567004426	0.822663659752143	0.705748710818752	0.526431335272317	0.581949887441331	0.748041179374073	0.840424418408551	0.839153856297289	0.744988234035383	0.579454899085344	0.537471261774369	0.715261498271622	0.826649289717686	0.847439992094757	0.773814781336317	0.622583906970181	0.498388536617278	0.684312097548297	0.810785285003895	0.850196471109926	0.794936184279249	0.657778488165613	0.503369147097811	0.655549985687821	0.794009458265432	0.849166163224692	0.810289511229450	0.686674878433617	0.525499262767375	0.628992434111758	0.776960856421591	0.845468524742162	0.821244420831033	0.710573389976762	0.543571162228921	0.604477303140114	0.759938746727176	0.839794911650706	0.828750938196924	0.730481403673170	0.567652812164762	0.581751169290870	0.743019129024377	0.832529649470184	0.833438799144669	0.747159795355133	0.593488508763938	0.481817514217067
0.536274320684275	0.647577338424193	0.705434137804307	0.736389043147809	0.722908272180445	0.637820057551956	0.519283475248525	0.635038139873940	0.700158743921572	0.731394502823204	0.729621821345175	0.653943779706445	0.522424035351166	0.617827395374563	0.692448747884630	0.724061524912807	0.734831799429352	0.669848647421099	0.544754224298386	0.594795398179813	0.680855837987681	0.713898636731814	0.738258989421447	0.685542076762848	0.568464752396396	0.564498179237738	0.663318043419175	0.702742352604334	0.739344145422922	0.700817904628209	0.593789738352044	0.525421654742834	0.637054518489391	0.696785723650140	0.737152665049888	0.715159796786740	0.620789576842266	0.480297710201840	0.598577947974660	0.680942872751077	0.730218878070716	0.727573234121040	0.649212643315874	0.516483940322183	0.544198540325043	0.649130723304473	0.716305003873966	0.736299479013811	0.678236340913504	0.557632597905209	0.472190767442448	0.593690485019317	0.692047726015818	0.738333279655528	0.705984159907301	0.603521034277365	0.461385531549542	0.521710268031978	0.652499823247575	0.728621728954876	0.728621728954876	0.652499823247575	0.521710268031978	0.461385531549542	0.603521034277365	0.705984159907301	0.738333279655528	0.692047726015818	0.593690485019317	0.472190767442448	0.557632597905209	0.678236340913504	0.736299479013811	0.716305003873966	0.649130723304473	0.544198540325043	0.516483940322183	0.649212643315874	0.727573234121040	0.730218878070716	0.680942872751077	0.598577947974660	0.480297710201840	0.620789576842266	0.715159796786740	0.737152665049888	0.696785723650140	0.637054518489391	0.525421654742834	0.593789738352044	0.700817904628209	0.739344145422922	0.702742352604334	0.663318043419175	0.564498179237738	0.568464752396396	0.685542076762848	0.738258989421447	0.713898636731814	0.680855837987681	0.594795398179813	0.544754224298386	0.669848647421099	0.734831799429352	0.724061524912807	0.692448747884630	0.617827395374563	0.522424035351166	0.653943779706445	0.729621821345175	0.731394502823204	0.700158743921572	0.635038139873940	0.519283475248525	0.637820057551956	0.722908272180445	0.736389043147809	0.705434137804307	0.647577338424193	0.536274320684275
0.592382380321304	0.711242343159841	0.763758652231662	0.740172731773025	0.646396779824636	0.532071748655866	0.570542852830054	0.698632720275056	0.762072839625750	0.748430342360376	0.661530729843650	0.545114146186673	0.541715688941940	0.680020541784923	0.757066457939171	0.756991467392445	0.680661246590925	0.557773336601847	0.504891647028748	0.653736404379453	0.746920148586297	0.764291944265761	0.702821124133269	0.577141311998902	0.482491903162714	0.617606433294470	0.729044894912846	0.767950642833436	0.726368398672222	0.614274058672778	0.501435348659533	0.569025121891600	0.699876616035041	0.764392426062564	0.748526905769074	0.656352432571905	0.521724968354167	0.505362268689723	0.654713672367717	0.748333203819209	0.764669439107555	0.700452463127699	0.570938192460006	0.450606374270886	0.587874878642536	0.712188940868270	0.767247659032022	0.740739467918268	0.638950408862046	0.486985437053013	0.494133142270807	0.645777026003373	0.744364483021631	0.766350378355615	0.706883822158286	0.579857679672674	0.418663363532923	0.537878484126088	0.678542036211579	0.758250895321979	0.758250895321979	0.678542036211579	0.537878484126088	0.418663363532923	0.579857679672674	0.706883822158286	0.766350378355615	0.744364483021631	0.645777026003373	0.494133142270807	0.486985437053013	0.638950408862046	0.740739467918268	0.767247659032022	0.712188940868270	0.587874878642536	0.450606374270886	0.570938192460006	0.700452463127699	0.764669439107555	0.748333203819209	0.654713672367717	0.505362268689723	0.521724968354167	0.656352432571905	0.748526905769074	0.764392426062564	0.699876616035041	0.569025121891600	0.501435348659533	0.614274058672778	0.726368398672222	0.767950642833436	0.729044894912846	0.617606433294470	0.482491903162714	0.577141311998902	0.702821124133269	0.764291944265761	0.746920148586297	0.653736404379453	0.504891647028748	0.557773336601847	0.680661246590925	0.756991467392445	0.757066457939171	0.680020541784923	0.541715688941940	0.545114146186673	0.661530729843650	0.748430342360376	0.762072839625750	0.698632720275056	0.570542852830054	0.532071748655866	0.646396779824636	0.740172731773025	0.763758652231662	0.711242343159841	0.592382380321304
0.639896316835814	0.753691401627447	0.793887724791405	0.753779439967172	0.641031477858792	0.477635939421248	0.614831361297234	0.741894911217194	0.796192092941942	0.768357674322787	0.663907102419373	0.503282668305426	0.581483996400757	0.723148659646581	0.794484857018621	0.782833720368308	0.690752572044433	0.536276052088659	0.538279681057031	0.695416258664808	0.786674806419875	0.795442655435422	0.720456297988478	0.576412356141780	0.483414847592798	0.656011782493223	0.769799762350351	0.803513221487530	0.751144196713698	0.623002939605117	0.445205385652734	0.601552627561660	0.739753228932596	0.803039208756437	0.779678839230901	0.674394246980677	0.508181242509576	0.528107894237978	0.691000907617577	0.788083722975707	0.800876083946475	0.727149026535907	0.581406743941723	0.432000581965651	0.616476240439205	0.750042807070049	0.806322733239907	0.774654312129070	0.661270501259533	0.488823567326984	0.508304084349876	0.677029775395690	0.782743871324379	0.804824192619228	0.739102162243520	0.598388629834724	0.411515214340612	0.554520427747492	0.710318268704336	0.796623940335401	0.796623940335401	0.710318268704336	0.554520427747492	0.411515214340612	0.598388629834724	0.739102162243520	0.804824192619228	0.782743871324379	0.677029775395690	0.508304084349876	0.488823567326984	0.661270501259533	0.774654312129070	0.806322733239907	0.750042807070049	0.616476240439205	0.432000581965651	0.581406743941723	0.727149026535907	0.800876083946475	0.788083722975707	0.691000907617577	0.528107894237978	0.508181242509576	0.674394246980677	0.779678839230901	0.803039208756437	0.739753228932596	0.601552627561660	0.445205385652734	0.623002939605117	0.751144196713698	0.803513221487530	0.769799762350351	0.656011782493223	0.483414847592798	0.576412356141780	0.720456297988478	0.795442655435422	0.786674806419875	0.695416258664808	0.538279681057031	0.536276052088659	0.690752572044433	0.782833720368308	0.794484857018621	0.723148659646581	0.581483996400757	0.503282668305426	0.663907102419373	0.768357674322787	0.796192092941942	0.741894911217194	0.614831361297234	0.477635939421248	0.641031477858792	0.753779439967172	0.793887724791405	0.753691401627447	0.639896316835814
0.671090171816567	0.770935437189203	0.794698374296328	0.738228229460754	0.610694297788911	0.471921933983592	0.644626796354005	0.760773771912521	0.801111168129316	0.758737067652440	0.640639071117558	0.466853957757772	0.609176506707967	0.743066445571845	0.802996378250323	0.778733003193314	0.674303500011763	0.507576445773085	0.562881553264486	0.715583504483129	0.798109808793026	0.796330936222140	0.710479849509320	0.555350225056900	0.503495924147836	0.675375471826595	0.783288097390732	0.808695801691483	0.747155642004041	0.609332739431452	0.428498062862180	0.618665946005956	0.754141965254906	0.811586665531110	0.780988066998223	0.667667110761215	0.491477457759698	0.540859379792743	0.704715660617985	0.798723020596875	0.806485871456092	0.726628213170534	0.573168507669296	0.436920647496497	0.627253274299402	0.760984575618430	0.814775728575857	0.779174309164855	0.660441485630184	0.479486402000162	0.512521885592782	0.685652974442055	0.791885985841664	0.812566555725087	0.744046471414334	0.598402465111824	0.401301619006638	0.556579369995021	0.716878462999279	0.804767640910209	0.804767640910209	0.716878462999279	0.556579369995021	0.401301619006638	0.598402465111824	0.744046471414334	0.812566555725087	0.791885985841664	0.685652974442055	0.512521885592782	0.479486402000162	0.660441485630184	0.779174309164855	0.814775728575857	0.760984575618430	0.627253274299402	0.436920647496497	0.573168507669296	0.726628213170534	0.806485871456092	0.798723020596875	0.704715660617985	0.540859379792743	0.491477457759698	0.667667110761215	0.780988066998223	0.811586665531110	0.754141965254906	0.618665946005956	0.428498062862180	0.609332739431452	0.747155642004041	0.808695801691483	0.783288097390732	0.675375471826595	0.503495924147836	0.555350225056900	0.710479849509320	0.796330936222140	0.798109808793026	0.715583504483129	0.562881553264486	0.507576445773085	0.674303500011763	0.778733003193314	0.802996378250323	0.743066445571845	0.609176506707967	0.466853957757772	0.640639071117558	0.758737067652440	0.801111168129316	0.760773771912521	0.644626796354005	0.471921933983592	0.610694297788911	0.738228229460754	0.794698374296328	0.770935437189203	0.671090171816567
0.681323275168574	0.761891118880134	0.767827286110516	0.697340218477488	0.561061342228721	0.498659654669535	0.655161190026052	0.753984217125683	0.778118317288104	0.722868897769144	0.596673178187162	0.448697069237672	0.619839410237061	0.738259392547185	0.783530894208156	0.747469823513170	0.635535563956254	0.465831597072891	0.573491081255420	0.712466995941213	0.781796964031829	0.769237277429899	0.676427912161243	0.518577944483736	0.513858588759010	0.673638690549773	0.769730159349892	0.785312967310247	0.717318617187538	0.576971218734633	0.438407059938271	0.617981434426195	0.742918766808737	0.791426846818309	0.754832140218158	0.639127841862405	0.463833734724063	0.540887142290659	0.695390772078553	0.781267240430476	0.783429201694774	0.701269147101661	0.548756091099304	0.437300378914716	0.619391292975740	0.745696096305015	0.794183132426938	0.756269067312917	0.638391363860851	0.460784783145842	0.505706991130138	0.672023516907859	0.773099092612189	0.791293607939608	0.723358008553549	0.581038117184666	0.388878035594114	0.544209293713053	0.699329039052679	0.784280501806672	0.784280501806672	0.699329039052679	0.544209293713053	0.388878035594114	0.581038117184666	0.723358008553549	0.791293607939608	0.773099092612189	0.672023516907859	0.505706991130138	0.460784783145842	0.638391363860851	0.756269067312917	0.794183132426938	0.745696096305015	0.619391292975740	0.437300378914716	0.548756091099304	0.701269147101661	0.783429201694774	0.781267240430476	0.695390772078553	0.540887142290659	0.463833734724063	0.639127841862405	0.754832140218158	0.791426846818309	0.742918766808737	0.617981434426195	0.438407059938271	0.576971218734633	0.717318617187538	0.785312967310247	0.769730159349892	0.673638690549773	0.513858588759010	0.518577944483736	0.676427912161243	0.769237277429899	0.781796964031829	0.712466995941213	0.573491081255420	0.465831597072891	0.635535563956254	0.747469823513170	0.783530894208156	0.738259392547185	0.619839410237061	0.448697069237672	0.596673178187162	0.722868897769144	0.778118317288104	0.753984217125683	0.655161190026052	0.498659654669535	0.561061342228721	0.697340218477488	0.767827286110516	0.761891118880134	0.681323275168574
0.668921451962542	0.728025085027297	0.717178180041775	0.636944114285633	0.499648659780083	0.510938110901415	0.644439565725651	0.722677419773420	0.730710378066298	0.666028375866101	0.538712823787400	0.462713260660368	0.611087821438870	0.709542958411530	0.739181210028022	0.693790109684724	0.580398421118121	0.418251033011978	0.567217686394096	0.686514376422107	0.740428922573564	0.718413524675475	0.623581204441665	0.472174132945865	0.510905062236404	0.650826689007025	0.731417132526108	0.737161379896688	0.666340836514580	0.531113984650538	0.440204432713037	0.599003922112261	0.707957474217280	0.745935997477852	0.705441314500943	0.593319818323861	0.429840192835983	0.526988365239304	0.664436065044842	0.738692608205162	0.735543964560492	0.655162490766045	0.512000464742170	0.430837748238831	0.593726448720539	0.706743155314538	0.748053263008947	0.709737953915249	0.598600389980599	0.435318798709882	0.487876780429810	0.638224818056214	0.729583145847302	0.744628324490063	0.680439461222572	0.548815778907551	0.375080985455015	0.518817899298905	0.660504567168277	0.738655953238112	0.738655953238112	0.660504567168277	0.518817899298905	0.375080985455015	0.548815778907551	0.680439461222572	0.744628324490063	0.729583145847302	0.638224818056214	0.487876780429810	0.435318798709882	0.598600389980599	0.709737953915249	0.748053263008947	0.706743155314538	0.593726448720539	0.430837748238831	0.512000464742170	0.655162490766045	0.735543964560492	0.738692608205162	0.664436065044842	0.526988365239304	0.429840192835983	0.593319818323861	0.705441314500943	0.745935997477852	0.707957474217280	0.599003922112261	0.440204432713037	0.531113984650538	0.666340836514580	0.737161379896688	0.731417132526108	0.650826689007025	0.510905062236404	0.472174132945865	0.623581204441665	0.718413524675475	0.740428922573564	0.686514376422107	0.567217686394096	0.418251033011978	0.580398421118121	0.693790109684724	0.739181210028022	0.709542958411530	0.611087821438870	0.462713260660368	0.538712823787400	0.666028375866101	0.730710378066298	0.722677419773420	0.644439565725651	0.510938110901415	0.499648659780083	0.636944114285633	0.717178180041775	0.728025085027297	0.668921451962542
0.634803997273402	0.672909282991772	0.648386346202739	0.564281140676794	0.435193288912420	0.505486986745514	0.612947976556986	0.670029162994470	0.664072305538136	0.594867147749707	0.474568111635463	0.461516028029065	0.582913499271844	0.659685715635065	0.674701831627329	0.623815384192979	0.515921642116852	0.410805366020418	0.543443150144215	0.640055524915092	0.678340960597823	0.649509107249682	0.558333812449422	0.422914883011350	0.493186445901025	0.608765785391984	0.672259957167868	0.669466553693488	0.600112394760109	0.477778235035742	0.431142550250488	0.562930375892283	0.652711692088901	0.679944890486895	0.638310937931124	0.535761954897719	0.394356857301017	0.499471728890033	0.614765646615882	0.675432576373513	0.668008555130193	0.593529293460248	0.467446924845229	0.416303831995477	0.552452152948282	0.648105733934752	0.681279678833950	0.644644166444741	0.545565162677140	0.405991486852218	0.460052291870686	0.587627030677770	0.665906893786772	0.677543229699098	0.619920226229853	0.505191202729263	0.360469140657332	0.482755492132380	0.604480794582156	0.672734977776050	0.672734977776050	0.604480794582156	0.482755492132380	0.360469140657332	0.505191202729263	0.619920226229853	0.677543229699098	0.665906893786772	0.587627030677770	0.460052291870686	0.405991486852218	0.545565162677140	0.644644166444741	0.681279678833950	0.648105733934752	0.552452152948282	0.416303831995477	0.467446924845229	0.593529293460248	0.668008555130193	0.675432576373513	0.614765646615882	0.499471728890033	0.394356857301017	0.535761954897719	0.638310937931124	0.679944890486895	0.652711692088901	0.562930375892283	0.431142550250488	0.477778235035742	0.600112394760109	0.669466553693488	0.672259957167868	0.608765785391984	0.493186445901025	0.422914883011350	0.558333812449422	0.649509107249682	0.678340960597823	0.640055524915092	0.543443150144215	0.410805366020418	0.515921642116852	0.623815384192979	0.674701831627329	0.659685715635065	0.582913499271844	0.461516028029065	0.474568111635463	0.594867147749707	0.664072305538136	0.670029162994470	0.612947976556986	0.505486986745514	0.435193288912420	0.564281140676794	0.648386346202739	0.672909282991772	0.634803997273402
0.582004235431174	0.601718492608096	0.568272106349760	0.487426876781620	0.452924001070108	0.500565941701961	0.563229865557675	0.600771198514141	0.584546255528962	0.516840491268782	0.429038725178431	0.485062853932984	0.537323501231103	0.592977690459096	0.595999004382824	0.544483511443193	0.449572988724992	0.462838824785908	0.503539076657561	0.576912709592559	0.601026374676749	0.569028814902819	0.487606556533618	0.431686370390825	0.482898912716888	0.550744168054192	0.597334940151367	0.588359677761404	0.525153457953619	0.423138097235045	0.453591149889740	0.512379859762423	0.581797672002966	0.599237464329348	0.559669630636374	0.472397953699036	0.408613484914236	0.465717827134114	0.550430251850509	0.596903711683919	0.586824259481254	0.522209641886396	0.419810614999503	0.415746860182367	0.498825470834292	0.574741706891256	0.599639052666357	0.566810071323851	0.484333854317144	0.375554118423988	0.424112465092644	0.524508140565527	0.587531300509389	0.595854858351471	0.547185633403073	0.454168455976408	0.345288503534436	0.439030711364170	0.536144838590737	0.592210536025855	0.592210536025855	0.536144838590737	0.439030711364170	0.345288503534436	0.454168455976408	0.547185633403073	0.595854858351471	0.587531300509389	0.524508140565527	0.424112465092644	0.375554118423988	0.484333854317144	0.566810071323851	0.599639052666357	0.574741706891256	0.498825470834292	0.415746860182367	0.419810614999503	0.522209641886396	0.586824259481254	0.596903711683919	0.550430251850509	0.465717827134114	0.408613484914236	0.472397953699036	0.559669630636374	0.599237464329348	0.581797672002966	0.512379859762423	0.453591149889740	0.423138097235045	0.525153457953619	0.588359677761404	0.597334940151367	0.550744168054192	0.482898912716888	0.431686370390825	0.487606556533618	0.569028814902819	0.601026374676749	0.576912709592559	0.503539076657561	0.462838824785908	0.449572988724992	0.544483511443193	0.595999004382824	0.592977690459096	0.537323501231103	0.485062853932984	0.429038725178431	0.516840491268782	0.584546255528962	0.600771198514141	0.563229865557675	0.500565941701961	0.452924001070108	0.487426876781620	0.568272106349760	0.601718492608096	0.582004235431174
0.515154256696668	0.520722694022954	0.484326132380555	0.424452515836266	0.510105998327060	0.559983172425580	0.563394284301635	0.520714632946860	0.499137016146344	0.439659167176681	0.482126915825992	0.546244490721466	0.565827929047298	0.537068685767487	0.509658253774223	0.463047598539553	0.443635782443529	0.522607890584776	0.561964620068420	0.552618821570647	0.514688511170295	0.483861930924940	0.418285449879627	0.485041624403659	0.546414633479811	0.561927405536716	0.528301331620166	0.500427346354000	0.448139763920623	0.430277257046011	0.512451432329318	0.557123446344755	0.552885467337628	0.510118971746674	0.476039979599463	0.409095704067969	0.453621888962062	0.527603440441678	0.559860777112729	0.542151202031850	0.498387922166685	0.447244816882966	0.373450770607966	0.462413970075239	0.532581121143916	0.559563234781931	0.536331735067112	0.482410409355926	0.420122065147508	0.361528430604878	0.453825465921565	0.527064833640078	0.558639652407886	0.540006052003138	0.476392343587806	0.399974494522075	0.330766283826196	0.420535205605627	0.503885254691817	0.552500590803351	0.552500590803351	0.503885254691817	0.420535205605627	0.330766283826196	0.399974494522075	0.476392343587806	0.540006052003138	0.558639652407886	0.527064833640078	0.453825465921565	0.361528430604878	0.420122065147508	0.482410409355926	0.536331735067112	0.559563234781931	0.532581121143916	0.462413970075239	0.373450770607966	0.447244816882966	0.498387922166685	0.542151202031850	0.559860777112729	0.527603440441678	0.453621888962062	0.409095704067969	0.476039979599463	0.510118971746674	0.552885467337628	0.557123446344755	0.512451432329318	0.430277257046011	0.448139763920623	0.500427346354000	0.528301331620166	0.561927405536716	0.546414633479811	0.485041624403659	0.418285449879627	0.483861930924940	0.514688511170295	0.552618821570647	0.561964620068420	0.522607890584776	0.443635782443529	0.463047598539553	0.509658253774223	0.537068685767487	0.565827929047298	0.546244490721466	0.482126915825992	0.439659167176681	0.499137016146344	0.520714632946860	0.563394284301635	0.559983172425580	0.510105998327060	0.424452515836266	0.484326132380555	0.520722694022954	0.515154256696668
0.439997661248670	0.436834490070820	0.404229780397190	0.470704935550397	0.560647190582488	0.605528719994529	0.597622807028539	0.539142158840444	0.442750752974295	0.427016020749579	0.531424288609629	0.595559954832012	0.607469114606568	0.565507495029138	0.478896288794066	0.386615763494123	0.487815296381372	0.573098942050177	0.609541849492330	0.590470950788016	0.520385908835869	0.415343347859611	0.426860136936778	0.532558395448831	0.597187778220565	0.607765269546645	0.562675664589293	0.472066615671065	0.375492960085508	0.468248065569765	0.561761064851334	0.607895586800719	0.597405907454950	0.532950844971202	0.429368841227146	0.377545426699794	0.493739657583308	0.577728054608699	0.610784138081092	0.586250488428440	0.509729962356147	0.399321088449623	0.387711933989455	0.502149424816098	0.582644391504476	0.611014456452752	0.581427274912649	0.500525151163598	0.387628390298650	0.373421678792167	0.489742998395327	0.575542113816530	0.610716479294871	0.587767696764515	0.511782723383346	0.400531197803639	0.327296662116663	0.446277620994401	0.547006514908794	0.603682691759790	0.603682691759790	0.547006514908794	0.446277620994401	0.327296662116663	0.400531197803639	0.511782723383346	0.587767696764515	0.610716479294871	0.575542113816530	0.489742998395327	0.373421678792167	0.387628390298650	0.500525151163598	0.581427274912649	0.611014456452752	0.582644391504476	0.502149424816098	0.387711933989455	0.399321088449623	0.509729962356147	0.586250488428440	0.610784138081092	0.577728054608699	0.493739657583308	0.377545426699794	0.429368841227146	0.532950844971202	0.597405907454950	0.607895586800719	0.561761064851334	0.468248065569765	0.375492960085508	0.472066615671065	0.562675664589293	0.607765269546645	0.597187778220565	0.532558395448831	0.426860136936778	0.415343347859611	0.520385908835869	0.590470950788016	0.609541849492330	0.573098942050177	0.487815296381372	0.386615763494123	0.478896288794066	0.565507495029138	0.607469114606568	0.595559954832012	0.531424288609629	0.427016020749579	0.442750752974295	0.539142158840444	0.597622807028539	0.605528719994529	0.560647190582488	0.470704935550397	0.404229780397190	0.436834490070820	0.439997661248670
0.363003012277896	0.357248006681152	0.390599412268922	0.513513254053431	0.599066864098561	0.633720221801876	0.612156898569826	0.538314273435771	0.425576428755144	0.465858504531184	0.571228938544821	0.629109568798963	0.630163634373465	0.574560044703810	0.472425442338989	0.401511530877512	0.526033711289547	0.610013635954674	0.639278643460603	0.609135772302512	0.525214329026394	0.403462525492300	0.458920490407761	0.569640647094427	0.631848253523113	0.634934213185277	0.578666728387071	0.473565394845182	0.366825792521799	0.500443843857915	0.597745742934077	0.641192332215976	0.623315574202657	0.547592183197687	0.428451842084649	0.396456939780015	0.525117868036366	0.612841524592152	0.643673871978370	0.612273975697700	0.524570877041532	0.397557914399363	0.404212201307980	0.531635859590764	0.616921622111047	0.644322862802026	0.609008694032083	0.517602921451198	0.387875381325653	0.383573115593138	0.515320452523740	0.608236861438978	0.644725930834259	0.618181761960944	0.533548907829364	0.407023435992231	0.323684179031806	0.463430514487024	0.575390711761610	0.637105845368869	0.637105845368869	0.575390711761610	0.463430514487024	0.323684179031806	0.407023435992231	0.533548907829364	0.618181761960944	0.644725930834259	0.608236861438978	0.515320452523740	0.383573115593138	0.387875381325653	0.517602921451198	0.609008694032083	0.644322862802026	0.616921622111047	0.531635859590764	0.404212201307980	0.397557914399363	0.524570877041532	0.612273975697700	0.643673871978370	0.612841524592152	0.525117868036366	0.396456939780015	0.428451842084649	0.547592183197687	0.623315574202657	0.641192332215976	0.597745742934077	0.500443843857915	0.366825792521799	0.473565394845182	0.578666728387071	0.634934213185277	0.631848253523113	0.569640647094427	0.458920490407761	0.403462525492300	0.525214329026394	0.609135772302512	0.639278643460603	0.610013635954674	0.526033711289547	0.401511530877512	0.472425442338989	0.574560044703810	0.630163634373465	0.629109568798963	0.571228938544821	0.465858504531184	0.425576428755144	0.538314273435771	0.612156898569826	0.633720221801876	0.599066864098561	0.513513254053431	0.390599412268922	0.357248006681152	0.363003012277896
0.320538806751342	0.305524037321597	0.429168426258360	0.546832289978987	0.621810449226668	0.642983091788342	0.607092122008326	0.519556599922113	0.394134391733862	0.498854058480608	0.597535955979050	0.644801348758665	0.633400074566155	0.565075852591747	0.450636839883604	0.431245394012447	0.553829150582038	0.630736449354366	0.650053786934904	0.608753620673970	0.513426611791082	0.379690813157624	0.485093747115525	0.593162652733153	0.648687934374066	0.642889853435648	0.576725413395738	0.460987450857630	0.386462589376434	0.523311617867429	0.618157439363610	0.655844018244546	0.630329371231471	0.545801037328453	0.416266235597333	0.413084372022155	0.545074683437280	0.631239158689538	0.657619460447784	0.619947099014139	0.524447279616497	0.387099781757230	0.416909209428042	0.548792281734085	0.634022826541688	0.658644159246297	0.618637132587796	0.520638060421629	0.381083111297301	0.390475132731661	0.528941810388860	0.623954226229948	0.659797140351457	0.630567511814769	0.541117711805095	0.406382593094147	0.320250410937735	0.470935022651920	0.588057188402367	0.651910888922978	0.651910888922978	0.588057188402367	0.470935022651920	0.320250410937735	0.406382593094147	0.541117711805095	0.630567511814769	0.659797140351457	0.623954226229948	0.528941810388860	0.390475132731661	0.381083111297301	0.520638060421629	0.618637132587796	0.658644159246297	0.634022826541688	0.548792281734085	0.416909209428042	0.387099781757230	0.524447279616497	0.619947099014139	0.657619460447784	0.631239158689538	0.545074683437280	0.413084372022155	0.416266235597333	0.545801037328453	0.630329371231471	0.655844018244546	0.618157439363610	0.523311617867429	0.386462589376434	0.460987450857630	0.576725413395738	0.642889853435648	0.648687934374066	0.593162652733153	0.485093747115525	0.379690813157624	0.513426611791082	0.608753620673970	0.650053786934904	0.630736449354366	0.553829150582038	0.431245394012447	0.450636839883604	0.565075852591747	0.633400074566155	0.644801348758665	0.597535955979050	0.498854058480608	0.394134391733862	0.519556599922113	0.607092122008326	0.642983091788342	0.621810449226668	0.546832289978987	0.429168426258360	0.305524037321597	0.320538806751342
0.301242957812873	0.325578641988248	0.460999441204746	0.566638610828412	0.627166199879650	0.633452472497775	0.584119296778127	0.485908318099465	0.394897980484073	0.521289901873709	0.608058265187881	0.642176485598099	0.618216656467440	0.539361944943248	0.417013873481884	0.454675516539640	0.568279509143972	0.634199403366467	0.642250086607719	0.590897908512760	0.487627503206707	0.363621620608162	0.501724137273530	0.601425331602236	0.647446485502403	0.632502134312856	0.558639038578063	0.436971652928149	0.402799651824507	0.534471466007467	0.622105575488408	0.652064918372787	0.619507318783844	0.529305581436612	0.395262585524712	0.424341226875450	0.552080957034503	0.632528896091319	0.653050466281778	0.610286665343582	0.510805007614575	0.369984260986708	0.423681671720044	0.552650526943258	0.633836290851072	0.654445105140602	0.611131794594658	0.510636956747884	0.368610846993317	0.392795971520329	0.530026731586719	0.622740786299166	0.656353455187603	0.625498283242310	0.535016018278083	0.399096167231642	0.316854904601169	0.468578277828455	0.585200305841956	0.648515595721552	0.648515595721552	0.585200305841956	0.468578277828455	0.316854904601169	0.399096167231642	0.535016018278083	0.625498283242310	0.656353455187603	0.622740786299166	0.530026731586719	0.392795971520329	0.368610846993317	0.510636956747884	0.611131794594658	0.654445105140602	0.633836290851072	0.552650526943258	0.423681671720044	0.369984260986708	0.510805007614575	0.610286665343582	0.653050466281778	0.632528896091319	0.552080957034503	0.424341226875450	0.395262585524712	0.529305581436612	0.619507318783844	0.652064918372787	0.622105575488408	0.534471466007467	0.402799651824507	0.436971652928149	0.558639038578063	0.632502134312856	0.647446485502403	0.601425331602236	0.501724137273530	0.363621620608162	0.487627503206707	0.590897908512760	0.642250086607719	0.634199403366467	0.568279509143972	0.454675516539640	0.417013873481884	0.539361944943248	0.618216656467440	0.642176485598099	0.608058265187881	0.521289901873709	0.394897980484073	0.485908318099465	0.584119296778127	0.633452472497775	0.627166199879650	0.566638610828412	0.460999441204746	0.325578641988248	0.301242957812873
0.275312444896639	0.360309152129447	0.481282363263537	0.570859447566162	0.615088577895434	0.606742745799098	0.546246729517999	0.441615785373323	0.418316769452337	0.530322921025355	0.602102802749264	0.622206031764897	0.586938706340909	0.500879043665880	0.376157157992340	0.467954362491719	0.567976573872896	0.620712971529340	0.617515683764641	0.558281866296899	0.451444266284295	0.380756619853523	0.506538516407748	0.594041332402553	0.629102553303723	0.605786394957986	0.527216221879909	0.405054567289815	0.412326927205877	0.532736120022468	0.609888058999155	0.631214478624469	0.592966665717354	0.500756194294678	0.368637455025301	0.427952907289032	0.545679714696993	0.617427358213810	0.631479746027273	0.585307250483154	0.485934203775410	0.348805936541421	0.423064443339080	0.543222092363014	0.617303082029630	0.633239657008779	0.588282619351680	0.489413150226813	0.352226857654933	0.389596154804784	0.518873288484491	0.605646419626796	0.635848224991760	0.604526827916869	0.516607758180063	0.386104614305387	0.313028182769228	0.456843310866185	0.567943126092393	0.628349501977381	0.628349501977381	0.567943126092393	0.456843310866185	0.313028182769228	0.386104614305387	0.516607758180063	0.604526827916869	0.635848224991760	0.605646419626796	0.518873288484491	0.389596154804784	0.352226857654933	0.489413150226813	0.588282619351680	0.633239657008779	0.617303082029630	0.543222092363014	0.423064443339080	0.348805936541421	0.485934203775410	0.585307250483154	0.631479746027273	0.617427358213810	0.545679714696993	0.427952907289032	0.368637455025301	0.500756194294678	0.592966665717354	0.631214478624469	0.609888058999155	0.532736120022468	0.412326927205877	0.405054567289815	0.527216221879909	0.605786394957986	0.629102553303723	0.594041332402553	0.506538516407748	0.380756619853523	0.451444266284295	0.558281866296899	0.617515683764641	0.620712971529340	0.567976573872896	0.467954362491719	0.376157157992340	0.500879043665880	0.586938706340909	0.622206031764897	0.602102802749264	0.530322921025355	0.418316769452337	0.441615785373323	0.546246729517999	0.606742745799098	0.615088577895434	0.570859447566162	0.481282363263537	0.360309152129447	0.275312444896639
0.269003265111505	0.384380386534344	0.487503601990318	0.559146831350269	0.586966291149015	0.565682310643267	0.497510712301813	0.391865026442029	0.430210235650694	0.524826270738930	0.580375602800592	0.587052282260849	0.542898899493942	0.453942850506344	0.355119027493064	0.468983847445093	0.552882537576133	0.591760808980426	0.578507469542676	0.514464716101499	0.409213590251884	0.389275645617382	0.498610582428281	0.571772852491940	0.595648723111594	0.565631684864590	0.485984459702119	0.369331433710019	0.412835696031861	0.518025552846804	0.582805826357101	0.595556164633885	0.553603599315048	0.463423100981193	0.339963207546965	0.422638338808644	0.526365035229538	0.587555958042606	0.595254179149412	0.547746174183988	0.452680437019923	0.326351124912518	0.414357856627257	0.521354095390489	0.586202002801241	0.597339020248158	0.552586346993007	0.459326349926745	0.333830102957370	0.380439981650934	0.496504306539600	0.574504211270522	0.600517906483662	0.569934117964892	0.487861976467095	0.368634309866963	0.308166022281722	0.436764975427171	0.538116401404583	0.593608738842521	0.593608738842521	0.538116401404583	0.436764975427171	0.308166022281722	0.368634309866963	0.487861976467095	0.569934117964892	0.600517906483662	0.574504211270522	0.496504306539600	0.380439981650934	0.333830102957370	0.459326349926745	0.552586346993007	0.597339020248158	0.586202002801241	0.521354095390489	0.414357856627257	0.326351124912518	0.452680437019923	0.547746174183988	0.595254179149412	0.587555958042606	0.526365035229538	0.422638338808644	0.339963207546965	0.463423100981193	0.553603599315048	0.595556164633885	0.582805826357101	0.518025552846804	0.412835696031861	0.369331433710019	0.485984459702119	0.565631684864590	0.595648723111594	0.571772852491940	0.498610582428281	0.389275645617382	0.409213590251884	0.514464716101499	0.578507469542676	0.591760808980426	0.552882537576133	0.468983847445093	0.355119027493064	0.453942850506344	0.542898899493942	0.587052282260849	0.580375602800592	0.524826270738930	0.430210235650694	0.391865026442029	0.497510712301813	0.565682310643267	0.586966291149015	0.559146831350269	0.487503601990318	0.384380386534344	0.269003265111505
0.298369259162406	0.395084759840319	0.479035435454177	0.532602697356581	0.545354055918913	0.514028907202002	0.442688489764130	0.342504176495899	0.429001605340676	0.505141081291745	0.544744114794855	0.539805406134428	0.490152532716151	0.403428430760967	0.362709049608552	0.457207069968702	0.524128425179170	0.549766387296784	0.528624723435425	0.463564304166058	0.365651939679645	0.387377849421104	0.478210286126818	0.536335972366362	0.549853381378107	0.515532566620405	0.438900811705751	0.334064107091897	0.403405352601592	0.491224250943655	0.542961591745936	0.548015607354105	0.504828424004311	0.420911471544244	0.312741592282070	0.408098837175304	0.495434054868495	0.545233981526885	0.547313476710574	0.500808388175120	0.414178658419234	0.305184251102328	0.397619837173063	0.488576634423381	0.542940522428569	0.549614858362778	0.507005053989378	0.423048945711547	0.315174769380500	0.365421854433388	0.464516897564111	0.531723088760256	0.553150526058920	0.524499099093810	0.451147152004952	0.348044764991407	0.301714630083898	0.409794699168793	0.498057175589776	0.547028115796693	0.547028115796693	0.498057175589776	0.409794699168793	0.301714630083898	0.348044764991407	0.451147152004952	0.524499099093810	0.553150526058920	0.531723088760256	0.464516897564111	0.365421854433388	0.315174769380500	0.423048945711547	0.507005053989378	0.549614858362778	0.542940522428569	0.488576634423381	0.397619837173063	0.305184251102328	0.414178658419234	0.500808388175120	0.547313476710574	0.545233981526885	0.495434054868495	0.408098837175304	0.312741592282070	0.420911471544244	0.504828424004311	0.548015607354105	0.542961591745936	0.491224250943655	0.403405352601592	0.334064107091897	0.438900811705751	0.515532566620405	0.549853381378107	0.536335972366362	0.478210286126818	0.387377849421104	0.365651939679645	0.463564304166058	0.528624723435425	0.549766387296784	0.524128425179170	0.457207069968702	0.362709049608552	0.403428430760967	0.490152532716151	0.539805406134428	0.544744114794855	0.505141081291745	0.429001605340676	0.342504176495899	0.442688489764130	0.514028907202002	0.545354055918913	0.532602697356581	0.479035435454177	0.395084759840319	0.298369259162406
0.313973601253273	0.391782888120417	0.456752867344459	0.493486545162832	0.493689093554831	0.456186319547100	0.387011007559577	0.337580206406409	0.414746485592238	0.472801787729165	0.497978006849057	0.484214849893773	0.433201515061554	0.354439155531629	0.358541434253413	0.433340917144002	0.483783960985033	0.497848362857424	0.471749758292371	0.409980196506873	0.325430254790636	0.374741105403102	0.446605641924880	0.490187685132394	0.495023982222516	0.459338096942577	0.390071177690574	0.303143983875211	0.384244156155598	0.454009196428871	0.493054078521151	0.491950835486316	0.450325250824313	0.376886527990442	0.302447503837284	0.384912622049902	0.454825882286470	0.493277714568715	0.490968340503095	0.447940566988273	0.373605623194553	0.290778640888646	0.373591998311950	0.446949641763133	0.490359360497499	0.493285579392980	0.454755444848249	0.383360004861540	0.297619253296981	0.345134675138775	0.424940622201550	0.480099649534931	0.496878368130880	0.471297219704606	0.409054558636010	0.325693994748636	0.293302036113430	0.377677730542148	0.450431880192101	0.491678591365044	0.491678591365044	0.450431880192101	0.377677730542148	0.293302036113430	0.325693994748636	0.409054558636010	0.471297219704606	0.496878368130880	0.480099649534931	0.424940622201550	0.345134675138775	0.297619253296981	0.383360004861540	0.454755444848249	0.493285579392980	0.490359360497499	0.446949641763133	0.373591998311950	0.290778640888646	0.373605623194553	0.447940566988273	0.490968340503095	0.493277714568715	0.454825882286470	0.384912622049902	0.302447503837284	0.376886527990442	0.450325250824313	0.491950835486316	0.493054078521151	0.454009196428871	0.384244156155598	0.303143983875211	0.390071177690574	0.459338096942577	0.495023982222516	0.490187685132394	0.446605641924880	0.374741105403102	0.325430254790636	0.409980196506873	0.471749758292371	0.497848362857424	0.483783960985033	0.433340917144002	0.358541434253413	0.354439155531629	0.433201515061554	0.484214849893773	0.497978006849057	0.472801787729165	0.414746485592238	0.337580206406409	0.387011007559577	0.456186319547100	0.493689093554831	0.493486545162832	0.456752867344459	0.391782888120417	0.313973601253273
0.315749812563303	0.375343844936870	0.422692125632426	0.444924808715535	0.436015489757746	0.396933487454272	0.335807225445864	0.356023603966152	0.388757463055029	0.430260921817839	0.443491185185471	0.424435942711527	0.376722657483252	0.333825358670332	0.354927856295373	0.399107124604775	0.434622311602644	0.439585989031874	0.412011148209538	0.358107426665233	0.333383202914927	0.352215544276981	0.405851690042796	0.436315588751531	0.434790634212367	0.401029196526267	0.343450988546374	0.328599547267044	0.356489286168373	0.408671406747084	0.436184948580667	0.430951343141653	0.393845124869395	0.334786291264630	0.318882038140659	0.354392928187024	0.406964008666003	0.434820743020993	0.429713113388179	0.392643315647935	0.333939311275618	0.302102407060478	0.343595937741361	0.398922014411452	0.431564196490244	0.431739743642402	0.399139021560335	0.342964054415615	0.281943470850675	0.320604558138745	0.380113679309328	0.422661126470680	0.435008191689405	0.413539231118369	0.364254569012153	0.302825233715458	0.282803575838707	0.342346568874786	0.398093267303163	0.430802758347534	0.430802758347534	0.398093267303163	0.342346568874786	0.282803575838707	0.302825233715458	0.364254569012153	0.413539231118369	0.435008191689405	0.422661126470680	0.380113679309328	0.320604558138745	0.281943470850675	0.342964054415615	0.399139021560335	0.431739743642402	0.431564196490244	0.398922014411452	0.343595937741361	0.302102407060478	0.333939311275618	0.392643315647935	0.429713113388179	0.434820743020993	0.406964008666003	0.354392928187024	0.318882038140659	0.334786291264630	0.393845124869395	0.430951343141653	0.436184948580667	0.408671406747084	0.356489286168373	0.328599547267044	0.343450988546374	0.401029196526267	0.434790634212367	0.436315588751531	0.405851690042796	0.352215544276981	0.333383202914927	0.358107426665233	0.412011148209538	0.439585989031874	0.434622311602644	0.399107124604775	0.354927856295373	0.333825358670332	0.376722657483252	0.424435942711527	0.443491185185471	0.430260921817839	0.388757463055029	0.356023603966152	0.335807225445864	0.396933487454272	0.436015489757746	0.444924808715535	0.422692125632426	0.375343844936870	0.315749812563303
0.304897169789057	0.347755203728180	0.379747578859576	0.390642395781022	0.376733797501222	0.341138263285028	0.370264859842711	0.400981873342743	0.406596792071699	0.386244480272036	0.385108626762630	0.364802010090030	0.333205606399088	0.377227075191594	0.401224868091802	0.399113021109514	0.379904080393866	0.378816359938415	0.353572009704286	0.336554982467889	0.378065996438520	0.398756910313032	0.393053513301519	0.378053677776022	0.372929134901609	0.344522075015986	0.331514609942169	0.373237283037770	0.395061510878532	0.390651784551593	0.375699940244155	0.368683287466866	0.339030383663140	0.316636427991841	0.360910512038819	0.388902755385706	0.391749831819993	0.373175176602436	0.367089622598489	0.338323466540445	0.297706321956843	0.336044865473504	0.374216379845173	0.391432534474695	0.382254877477848	0.368413527526145	0.343420991433248	0.304324811046311	0.293850290069893	0.338679750027451	0.375254188193185	0.390326034535935	0.378988701430818	0.354463558425179	0.319386259464063	0.280478395152108	0.277407427433163	0.319355531555781	0.361226517941809	0.386531576759843	0.386531576759843	0.361226517941809	0.319355531555781	0.277407427433163	0.280478395152108	0.319386259464063	0.354463558425179	0.378988701430818	0.390326034535935	0.375254188193185	0.338679750027451	0.293850290069893	0.304324811046311	0.343420991433248	0.368413527526145	0.382254877477848	0.391432534474695	0.374216379845173	0.336044865473504	0.297706321956843	0.338323466540445	0.367089622598489	0.373175176602436	0.391749831819993	0.388902755385706	0.360910512038819	0.316636427991841	0.339030383663140	0.368683287466866	0.375699940244155	0.390651784551593	0.395061510878532	0.373237283037770	0.331514609942169	0.344522075015986	0.372929134901609	0.378053677776022	0.393053513301519	0.398756910313032	0.378065996438520	0.336554982467889	0.353572009704286	0.378816359938415	0.379904080393866	0.399113021109514	0.401224868091802	0.377227075191594	0.333205606399088	0.364802010090030	0.385108626762630	0.386244480272036	0.406596792071699	0.400981873342743	0.370264859842711	0.341138263285028	0.376733797501222	0.390642395781022	0.379747578859576	0.347755203728180	0.304897169789057
0.283564190448245	0.311825721928219	0.331415109270382	0.334735479376932	0.320367036193379	0.357278906172777	0.411549390765127	0.440836146651454	0.439766331748281	0.409121028231333	0.356162976029417	0.309598818230499	0.369583819454728	0.419130324151969	0.441591467002776	0.432697041111752	0.394905398537447	0.337685265825833	0.308026798460820	0.372750596479073	0.420483833948209	0.440297125681085	0.428226801898997	0.387494561952276	0.328747722019262	0.300781990845860	0.365671362043418	0.415563012317068	0.438188667026498	0.428656278711785	0.389608564947959	0.331422695840334	0.289241776301604	0.345223807695936	0.401248417417442	0.433184465623419	0.433484030012710	0.402393812466411	0.348107240053003	0.288170328903043	0.306633055490333	0.369577977200928	0.416951607232202	0.436208208488493	0.422808420023967	0.380295274004603	0.320403455267230	0.269496507537089	0.309743319836116	0.371799687751171	0.417919123286834	0.435584013098609	0.420476308024667	0.376510216683273	0.315894799458256	0.259430620683642	0.281955514480959	0.344139058398417	0.399399796101345	0.431174875353791	0.431174875353791	0.399399796101345	0.344139058398417	0.281955514480959	0.259430620683642	0.315894799458256	0.376510216683273	0.420476308024667	0.435584013098609	0.417919123286834	0.371799687751171	0.309743319836116	0.269496507537089	0.320403455267230	0.380295274004603	0.422808420023967	0.436208208488493	0.416951607232202	0.369577977200928	0.306633055490333	0.288170328903043	0.348107240053003	0.402393812466411	0.433484030012710	0.433184465623419	0.401248417417442	0.345223807695936	0.289241776301604	0.331422695840334	0.389608564947959	0.428656278711785	0.438188667026498	0.415563012317068	0.365671362043418	0.300781990845860	0.328747722019262	0.387494561952276	0.428226801898997	0.440297125681085	0.420483833948209	0.372750596479073	0.308026798460820	0.337685265825833	0.394905398537447	0.432697041111752	0.441591467002776	0.419130324151969	0.369583819454728	0.309598818230499	0.356162976029417	0.409121028231333	0.439766331748281	0.440836146651454	0.411549390765127	0.357278906172777	0.320367036193379	0.334735479376932	0.331415109270382	0.311825721928219	0.283564190448245
0.254627386519916	0.270962703700794	0.281598100245838	0.281486028917102	0.318915405026204	0.394562756665661	0.448703114943904	0.472440901778046	0.462219629055050	0.420249569728495	0.354803085140785	0.332548059040656	0.406127764861179	0.455902702086457	0.473306406221272	0.455695164790909	0.406713308768282	0.336550760145832	0.334705449509618	0.408253130034715	0.457390608919436	0.473217881195735	0.453224679277952	0.401599203644322	0.329458889453270	0.322915652656442	0.399077029394191	0.452567530963327	0.473076491056080	0.457050431813502	0.407943677061033	0.336412044062304	0.293567459287773	0.373837503380007	0.437065606964910	0.469936752516185	0.466238067515516	0.426977622598706	0.360546801084889	0.283030993696592	0.324375008862426	0.400218564444081	0.453363225923716	0.472758407721799	0.454732948241719	0.403119283696659	0.329364303233249	0.258822224411289	0.325370856507420	0.400846917448142	0.453698750637471	0.472623547659425	0.453896896879346	0.401434038328415	0.326851074253842	0.255345429761137	0.285702176144532	0.365156573823730	0.431020322924526	0.467792168788111	0.467792168788111	0.431020322924526	0.365156573823730	0.285702176144532	0.255345429761137	0.326851074253842	0.401434038328415	0.453896896879346	0.472623547659425	0.453698750637471	0.400846917448142	0.325370856507420	0.258822224411289	0.329364303233249	0.403119283696659	0.454732948241719	0.472758407721799	0.453363225923716	0.400218564444081	0.324375008862426	0.283030993696592	0.360546801084889	0.426977622598706	0.466238067515516	0.469936752516185	0.437065606964910	0.373837503380007	0.293567459287773	0.336412044062304	0.407943677061033	0.457050431813502	0.473076491056080	0.452567530963327	0.399077029394191	0.322915652656442	0.329458889453270	0.401599203644322	0.453224679277952	0.473217881195735	0.457390608919436	0.408253130034715	0.334705449509618	0.336550760145832	0.406713308768282	0.455695164790909	0.473306406221272	0.455902702086457	0.406127764861179	0.332548059040656	0.354803085140785	0.420249569728495	0.462219629055050	0.472440901778046	0.448703114943904	0.394562756665661	0.318915405026204	0.281486028917102	0.281598100245838	0.270962703700794	0.254627386519916
0.247479664163941	0.262535945382355	0.264865067167667	0.260569659160654	0.352796293080483	0.429202524487790	0.478494688647299	0.493717585210825	0.472883052350910	0.419428753897813	0.342373837993733	0.364071152285292	0.439070177799101	0.484838768998239	0.494639861814779	0.467235197348959	0.407264114667514	0.325353085240025	0.363341199826979	0.439817110156566	0.486407919596488	0.495958458512988	0.467212485599869	0.405153766485934	0.321081961299940	0.347216406636398	0.428868697886294	0.482047929152856	0.498192072106480	0.474903416889423	0.416305996901612	0.333092480615422	0.310148622349104	0.399993046934522	0.466247909721851	0.497562544179927	0.488892895095239	0.441892742427815	0.365003680722631	0.273595392443969	0.342003865176833	0.425989207185692	0.481773407334925	0.499750467554759	0.477009757862365	0.417600387878986	0.332485999015665	0.250019149387728	0.339518204363187	0.424229957170119	0.481133240555010	0.500164425821119	0.478129173729312	0.418913082986706	0.333383088654542	0.246960611968658	0.288545916720643	0.381291975234418	0.454817668561539	0.495117924093396	0.495117924093396	0.454817668561539	0.381291975234418	0.288545916720643	0.246960611968658	0.333383088654542	0.418913082986706	0.478129173729312	0.500164425821119	0.481133240555010	0.424229957170119	0.339518204363187	0.250019149387728	0.332485999015665	0.417600387878986	0.477009757862365	0.499750467554759	0.481773407334925	0.425989207185692	0.342003865176833	0.273595392443969	0.365003680722631	0.441892742427815	0.488892895095239	0.497562544179927	0.466247909721851	0.399993046934522	0.310148622349104	0.333092480615422	0.416305996901612	0.474903416889423	0.498192072106480	0.482047929152856	0.428868697886294	0.347216406636398	0.321081961299940	0.405153766485934	0.467212485599869	0.495958458512988	0.486407919596488	0.439817110156566	0.363341199826979	0.325353085240025	0.407264114667514	0.467235197348959	0.494639861814779	0.484838768998239	0.439070177799101	0.364071152285292	0.342373837993733	0.419428753897813	0.472883052350910	0.493717585210825	0.478494688647299	0.429202524487790	0.352796293080483	0.260569659160654	0.264865067167667	0.262535945382355	0.247479664163941
0.240724907756039	0.251853652071179	0.251384609112232	0.292413194283650	0.385807461395685	0.457685718215245	0.498729843488293	0.503574667207952	0.471615555931193	0.407336581567140	0.320233489210800	0.394019264586335	0.465494723630487	0.504149241712856	0.504753990128290	0.467302887489229	0.397261615021718	0.305418302133518	0.390345537282492	0.464928439845089	0.505981476408687	0.507778695726952	0.470156123752882	0.398750450407343	0.304797276577051	0.370629794099726	0.452785639871398	0.502548563422179	0.512766729936008	0.482039034502712	0.415049295408039	0.322355696104322	0.327731646972675	0.421608286962083	0.487347825162875	0.515180522243667	0.501047548263072	0.447158702740425	0.361924745711655	0.259665880412970	0.357774074184690	0.445439448607676	0.501165276233863	0.516539301189196	0.489300551786623	0.423675674206829	0.330095881273560	0.244556853785580	0.351047454968926	0.440887913273559	0.499406839012266	0.517594261851838	0.492707797300779	0.428603789733153	0.335426036372496	0.234225579604447	0.290306549777359	0.391867873619142	0.470134373666969	0.512543257573607	0.512543257573607	0.470134373666969	0.391867873619142	0.290306549777359	0.234225579604447	0.335426036372496	0.428603789733153	0.492707797300779	0.517594261851838	0.499406839012266	0.440887913273559	0.351047454968926	0.244556853785580	0.330095881273560	0.423675674206829	0.489300551786623	0.516539301189196	0.501165276233863	0.445439448607676	0.357774074184690	0.259665880412970	0.361924745711655	0.447158702740425	0.501047548263072	0.515180522243667	0.487347825162875	0.421608286962083	0.327731646972675	0.322355696104322	0.415049295408039	0.482039034502712	0.512766729936008	0.502548563422179	0.452785639871398	0.370629794099726	0.304797276577051	0.398750450407343	0.470156123752882	0.507778695726952	0.505981476408687	0.464928439845089	0.390345537282492	0.305418302133518	0.397261615021718	0.467302887489229	0.504753990128290	0.504149241712856	0.465494723630487	0.394019264586335	0.320233489210800	0.407336581567140	0.471615555931193	0.503574667207952	0.498729843488293	0.457685718215245	0.385807461395685	0.292413194283650	0.251384609112232	0.251853652071179	0.240724907756039
0.228920124012054	0.236429826548740	0.233596073598262	0.325209924031899	0.413962845763463	0.477588147893330	0.508194634664852	0.501815158297557	0.459096589115293	0.385405876749347	0.328039398038972	0.419033073757522	0.483403189804503	0.512900814489019	0.503608054769909	0.456625301606115	0.378102669449040	0.317198041235820	0.412793484937850	0.481857440938941	0.515316726005000	0.508659999098703	0.462700245581977	0.383619777057285	0.287678890289929	0.390511971505503	0.469232447984391	0.513295467793399	0.516694363148803	0.478911419693657	0.405117515030868	0.305659233208190	0.343899031337231	0.437121997141431	0.499526812228732	0.522524012094298	0.502896982685751	0.443353597043530	0.352262005866697	0.260848609421518	0.370150242553486	0.457626306575814	0.511087663313765	0.523050690278702	0.491816150371124	0.421780373551682	0.322915443720040	0.247534476215402	0.359016412412252	0.450228257932812	0.508237773769163	0.524846517409748	0.497694011290972	0.430629483670339	0.333217400039419	0.219711264448580	0.290762486288221	0.396583886776102	0.476809835017824	0.519992236115612	0.519992236115612	0.476809835017824	0.396583886776102	0.290762486288221	0.219711264448580	0.333217400039419	0.430629483670339	0.497694011290972	0.524846517409748	0.508237773769163	0.450228257932812	0.359016412412252	0.247534476215402	0.322915443720040	0.421780373551682	0.491816150371124	0.523050690278702	0.511087663313765	0.457626306575814	0.370150242553486	0.260848609421518	0.352262005866697	0.443353597043530	0.502896982685751	0.522524012094298	0.499526812228732	0.437121997141431	0.343899031337231	0.305659233208190	0.405117515030868	0.478911419693657	0.516694363148803	0.513295467793399	0.469232447984391	0.390511971505503	0.287678890289929	0.383619777057285	0.462700245581977	0.508659999098703	0.515316726005000	0.481857440938941	0.412793484937850	0.317198041235820	0.378102669449040	0.456625301606115	0.503608054769909	0.512900814489019	0.483403189804503	0.419033073757522	0.328039398038972	0.385405876749347	0.459096589115293	0.501815158297557	0.508194634664852	0.477588147893330	0.413962845763463	0.325209924031899	0.233596073598262	0.236429826548740	0.228920124012054
0.213011924541473	0.217545173914360	0.256451474056254	0.354272989158953	0.434525834352757	0.487508747382062	0.506563735534954	0.489031709294673	0.436709165250783	0.355710066813312	0.353308012168954	0.436772090478914	0.491669378292710	0.510934162415479	0.491857289827219	0.436554585676213	0.351761242114564	0.339173456984662	0.428592746825563	0.489626144258294	0.514302307691679	0.499206472799142	0.446051866063549	0.361508154777586	0.306473221233347	0.404871642884435	0.477263740662881	0.514125197557675	0.510436102421319	0.466491075744950	0.387918531179711	0.284910708627823	0.356614019039555	0.445517763365214	0.502493312101062	0.519851622271582	0.495124809523073	0.431492673073235	0.337345055750978	0.270437309145343	0.377950048867630	0.462076580646929	0.511574520935113	0.519683413872916	0.485206419657755	0.412730196908216	0.311945653941714	0.251789035892066	0.362743671068554	0.452067938454809	0.507789554328115	0.522301330689677	0.493570733764634	0.425477186861585	0.327219073923541	0.211902124573236	0.289694088338653	0.395457766467724	0.475087489555086	0.517822718437669	0.517822718437669	0.475087489555086	0.395457766467724	0.289694088338653	0.211902124573236	0.327219073923541	0.425477186861585	0.493570733764634	0.522301330689677	0.507789554328115	0.452067938454809	0.362743671068554	0.251789035892066	0.311945653941714	0.412730196908216	0.485206419657755	0.519683413872916	0.511574520935113	0.462076580646929	0.377950048867630	0.270437309145343	0.337345055750978	0.431492673073235	0.495124809523073	0.519851622271582	0.502493312101062	0.445517763365214	0.356614019039555	0.284910708627823	0.387918531179711	0.466491075744950	0.510436102421319	0.514125197557675	0.477263740662881	0.404871642884435	0.306473221233347	0.361508154777586	0.446051866063549	0.499206472799142	0.514302307691679	0.489626144258294	0.428592746825563	0.339173456984662	0.351761242114564	0.436554585676213	0.491857289827219	0.510934162415479	0.491669378292710	0.436772090478914	0.353308012168954	0.355710066813312	0.436709165250783	0.489031709294673	0.506563735534954	0.487508747382062	0.434525834352757	0.354272989158953	0.256451474056254	0.217545173914360	0.213011924541473
0.195552390616420	0.196851879982608	0.287701596113555	0.376519798767516	0.445885111243987	0.486957146358264	0.494291244202386	0.466490365780333	0.406420698327671	0.320867937325106	0.372401736804685	0.445850092181048	0.489952063909381	0.498766840770737	0.470743181649097	0.408951291775031	0.320687593840223	0.355983170991837	0.436466163201092	0.487939140852706	0.503422108233607	0.480540875596404	0.421865222888693	0.334565633698368	0.321766517720695	0.412411668571855	0.476532242986814	0.505405949400013	0.494923317208613	0.446154192646636	0.365206560916199	0.262356269712361	0.364391173177422	0.446299132482497	0.496435090231364	0.507859509168069	0.478801334765364	0.412916694881865	0.318762040963509	0.278803328004121	0.380396985632972	0.458738532418744	0.503068522533905	0.507218319889686	0.470460320077964	0.397616924175468	0.298357049071429	0.255994147060509	0.361832577063146	0.446575863727672	0.498591183773806	0.510696169351612	0.481149654208813	0.413908082473784	0.318045105777208	0.206505873909164	0.286923084325727	0.388769981319326	0.465533836059038	0.506738358859853	0.506738358859853	0.465533836059038	0.388769981319326	0.286923084325727	0.206505873909164	0.318045105777208	0.413908082473784	0.481149654208813	0.510696169351612	0.498591183773806	0.446575863727672	0.361832577063146	0.255994147060509	0.298357049071429	0.397616924175468	0.470460320077964	0.507218319889686	0.503068522533905	0.458738532418744	0.380396985632972	0.278803328004121	0.318762040963509	0.412916694881865	0.478801334765364	0.507859509168069	0.496435090231364	0.446299132482497	0.364391173177422	0.262356269712361	0.365206560916199	0.446154192646636	0.494923317208613	0.505405949400013	0.476532242986814	0.412411668571855	0.321766517720695	0.334565633698368	0.421865222888693	0.480540875596404	0.503422108233607	0.487939140852706	0.436466163201092	0.355983170991837	0.320687593840223	0.408951291775031	0.470743181649097	0.498766840770737	0.489952063909381	0.445850092181048	0.372401736804685	0.320867937325106	0.406420698327671	0.466490365780333	0.494291244202386	0.486957146358264	0.445885111243987	0.376519798767516	0.287701596113555	0.196851879982608	0.195552390616420
0.189287205136142	0.225234494182416	0.312409148870364	0.390170329035911	0.447388445847795	0.476228099400235	0.472490294196841	0.436008085495426	0.370669004256443	0.301157990619280	0.383658005189438	0.445715223477017	0.478590661148680	0.477485123766009	0.441978485586529	0.376071184701700	0.287721123332474	0.365961424619673	0.435867653482000	0.477096257159729	0.483657955464154	0.454196846737601	0.392129342942560	0.305238657795816	0.331702793212173	0.412482493355855	0.467217685096683	0.487951447265390	0.471458642415054	0.419575214509728	0.338969659065723	0.273435980072845	0.366319988584122	0.439439256203593	0.481945930862569	0.487593242834574	0.455285513411434	0.389187923634789	0.298240989263524	0.284399446133407	0.377118174805384	0.447926340182440	0.486345583542363	0.486731432366953	0.448813437735805	0.377714080261944	0.283380589627985	0.258957179955899	0.356167117018885	0.434215765455761	0.481462098238749	0.491042635362869	0.461486662196341	0.396878237668301	0.306395854878572	0.203696175796583	0.282342064674205	0.377011760414458	0.448965065370454	0.487707701080430	0.487707701080430	0.448965065370454	0.377011760414458	0.282342064674205	0.203696175796583	0.306395854878572	0.396878237668301	0.461486662196341	0.491042635362869	0.481462098238749	0.434215765455761	0.356167117018885	0.258957179955899	0.283380589627985	0.377714080261944	0.448813437735805	0.486731432366953	0.486345583542363	0.447926340182440	0.377118174805384	0.284399446133407	0.298240989263524	0.389187923634789	0.455285513411434	0.487593242834574	0.481945930862569	0.439439256203593	0.366319988584122	0.273435980072845	0.338969659065723	0.419575214509728	0.471458642415054	0.487951447265390	0.467217685096683	0.412482493355855	0.331702793212173	0.305238657795816	0.392129342942560	0.454196846737601	0.483657955464154	0.477096257159729	0.435867653482000	0.365961424619673	0.287721123332474	0.376071184701700	0.441978485586529	0.477485123766009	0.478590661148680	0.445715223477017	0.383658005189438	0.301157990619280	0.370669004256443	0.436008085495426	0.472490294196841	0.476228099400235	0.447388445847795	0.390170329035911	0.312409148870364	0.225234494182416	0.189287205136142
0.194061795902790	0.252397230689061	0.328798314593720	0.394468659883286	0.439184207210507	0.456271291586548	0.442807245183376	0.399831247143541	0.332258846008133	0.315664876647700	0.386341048151497	0.436520983166874	0.458492279448748	0.448630012067630	0.407632529082653	0.340457538676232	0.291461092895747	0.368295364620852	0.426877967345636	0.457895277803636	0.456387100558294	0.422011574678808	0.359059735988309	0.276148848156747	0.335245612577053	0.405001967797343	0.449945027483255	0.462930554213969	0.441618000307169	0.388624554322892	0.311315747220471	0.280483786526722	0.362020058874405	0.425316890679554	0.459948729574863	0.460360979403263	0.426132558454849	0.361993350760199	0.277520597927483	0.286205112185671	0.368111769556439	0.430260131351600	0.462440745919733	0.459511936949220	0.421663634224159	0.354391790498990	0.268196187871333	0.259777611441642	0.345890060950363	0.415689900338550	0.457441511753419	0.464549562663406	0.435805512600090	0.375468795593921	0.292999120215845	0.203192124916998	0.275931928408090	0.360836956175258	0.426380512715041	0.461890127387929	0.461890127387929	0.426380512715041	0.360836956175258	0.275931928408090	0.203192124916998	0.292999120215845	0.375468795593921	0.435805512600090	0.464549562663406	0.457441511753419	0.415689900338550	0.345890060950363	0.259777611441642	0.268196187871333	0.354391790498990	0.421663634224159	0.459511936949220	0.462440745919733	0.430260131351600	0.368111769556439	0.286205112185671	0.277520597927483	0.361993350760199	0.426132558454849	0.460360979403263	0.459948729574863	0.425316890679554	0.362020058874405	0.280483786526722	0.311315747220471	0.388624554322892	0.441618000307169	0.462930554213969	0.449945027483255	0.405001967797343	0.335245612577053	0.276148848156747	0.359059735988309	0.422011574678808	0.456387100558294	0.457895277803636	0.426877967345636	0.368295364620852	0.291461092895747	0.340457538676232	0.407632529082653	0.448630012067630	0.458492279448748	0.436520983166874	0.386341048151497	0.315664876647700	0.332258846008133	0.399831247143541	0.442807245183376	0.456271291586548	0.439184207210507	0.394468659883286	0.328798314593720	0.252397230689061	0.194061795902790
0.207412910225915	0.271146989618400	0.336150227371477	0.389470668520153	0.422074592085469	0.428560723781144	0.407297073865636	0.360520786124487	0.294259674955065	0.321948032075381	0.380458486672788	0.418999051351134	0.431015809553854	0.414083512053492	0.370021244826059	0.304829920814645	0.298169130066552	0.362865173501920	0.410095878474664	0.431530563070097	0.423279771650035	0.386023062431206	0.324990355898896	0.261738903876999	0.332035921785311	0.390364179925710	0.425697873474174	0.431776918862576	0.407157507824216	0.355272196230457	0.284342380238178	0.282235351774662	0.351569591151105	0.404645907703395	0.431618313139551	0.427651108618099	0.393009644676867	0.333053850525632	0.258197547631128	0.283702048119583	0.353698978245902	0.406604642674741	0.432577569641236	0.426987270338798	0.390496389016673	0.329040090642257	0.253819486230907	0.257898442601455	0.331370949378207	0.391885080821064	0.427723518020594	0.432553981172190	0.405430919034208	0.350825754955858	0.278558785591283	0.205395550497329	0.267767873370922	0.341018421663610	0.398903642500721	0.430569899988014	0.430569899988014	0.398903642500721	0.341018421663610	0.267767873370922	0.205395550497329	0.278558785591283	0.350825754955858	0.405430919034208	0.432553981172190	0.427723518020594	0.391885080821064	0.331370949378207	0.257898442601455	0.253819486230907	0.329040090642257	0.390496389016673	0.426987270338798	0.432577569641236	0.406604642674741	0.353698978245902	0.283702048119583	0.258197547631128	0.333053850525632	0.393009644676867	0.427651108618099	0.431618313139551	0.404645907703395	0.351569591151105	0.282235351774662	0.284342380238178	0.355272196230457	0.407157507824216	0.431776918862576	0.425697873474174	0.390364179925710	0.332035921785311	0.261738903876999	0.324990355898896	0.386023062431206	0.423279771650035	0.431530563070097	0.410095878474664	0.362865173501920	0.298169130066552	0.304829920814645	0.370021244826059	0.414083512053492	0.431015809553854	0.418999051351134	0.380458486672788	0.321948032075381	0.294259674955065	0.360520786124487	0.407297073865636	0.428560723781144	0.422074592085469	0.389470668520153	0.336150227371477	0.271146989618400	0.207412910225915
0.226659308230322	0.281026611221751	0.334529697620710	0.375875860760948	0.397378531518382	0.394968414946268	0.368305644349860	0.320841066685563	0.263794346724371	0.319981528829648	0.366607750819051	0.394337033208299	0.397858571139845	0.375960622717222	0.331600688336135	0.271934736083372	0.297426053011811	0.350103339637577	0.386531024635917	0.399493088898513	0.386202001176785	0.348373501675213	0.292250226228008	0.264519463094613	0.322257441570222	0.369347000006190	0.395732296555948	0.396103347420720	0.369928515560565	0.321494071612585	0.259966108031047	0.278472818725818	0.335426595285349	0.378403723971988	0.398307899431720	0.391057838178873	0.357621469154238	0.304035233253687	0.241545262596166	0.276806054142664	0.334469988687171	0.378009839515620	0.398103855444470	0.390657863443538	0.356821209220458	0.302999103335439	0.240995788257397	0.253093980701118	0.313169526595963	0.363823099687090	0.393599974003019	0.396461964814748	0.371732558039612	0.324109449391532	0.263711694746128	0.215668373536835	0.258015964784645	0.318409714823151	0.367731856823693	0.395100030585563	0.395100030585563	0.367731856823693	0.318409714823151	0.258015964784645	0.215668373536835	0.263711694746128	0.324109449391532	0.371732558039612	0.396461964814748	0.393599974003019	0.363823099687090	0.313169526595963	0.253093980701118	0.240995788257397	0.302999103335439	0.356821209220458	0.390657863443538	0.398103855444470	0.378009839515620	0.334469988687171	0.276806054142664	0.241545262596166	0.304035233253687	0.357621469154238	0.391057838178873	0.398307899431720	0.378403723971988	0.335426595285349	0.278472818725818	0.259966108031047	0.321494071612585	0.369928515560565	0.396103347420720	0.395732296555948	0.369347000006190	0.322257441570222	0.264519463094613	0.292250226228008	0.348373501675213	0.386202001176785	0.399493088898513	0.386531024635917	0.350103339637577	0.297426053011811	0.271934736083372	0.331600688336135	0.375960622717222	0.397858571139845	0.394337033208299	0.366607750819051	0.319981528829648	0.263794346724371	0.320841066685563	0.368305644349860	0.394968414946268	0.397378531518382	0.375875860760948	0.334529697620710	0.281026611221751	0.226659308230322
0.237406448679691	0.282234882939194	0.324605039247544	0.354884847654593	0.366804672522000	0.357647195993232	0.328359360996776	0.283627476635492	0.265422083459978	0.310316068150679	0.345843733265199	0.364063984270213	0.360950795104452	0.336509194935796	0.294849518503388	0.244284498961604	0.289606658627443	0.330872312177102	0.357502655336483	0.363477253832600	0.347127441043877	0.311214059029788	0.262992189070241	0.260898626116948	0.306519548740492	0.343023859859273	0.361496139976553	0.357625227393042	0.331801882160734	0.289171559563469	0.239691591108653	0.269445381218204	0.314351939824438	0.347763459585378	0.361483263877826	0.352217804458505	0.321645610946191	0.276453983290796	0.228327459487394	0.265789406662421	0.311230097200976	0.345657032620161	0.360436772453911	0.352043950885372	0.322119564193524	0.277493356039478	0.230121445116505	0.245427938819922	0.291998910631646	0.332617948196075	0.356413506128536	0.357701505421239	0.336081333508245	0.296453279856504	0.248993814726503	0.222543620930717	0.246922757992017	0.293912826304022	0.334096624342135	0.356857921453924	0.356857921453924	0.334096624342135	0.293912826304022	0.246922757992017	0.222543620930717	0.248993814726503	0.296453279856504	0.336081333508245	0.357701505421239	0.356413506128536	0.332617948196075	0.291998910631646	0.245427938819922	0.230121445116505	0.277493356039478	0.322119564193524	0.352043950885372	0.360436772453911	0.345657032620161	0.311230097200976	0.265789406662421	0.228327459487394	0.276453983290796	0.321645610946191	0.352217804458505	0.361483263877826	0.347763459585378	0.314351939824438	0.269445381218204	0.239691591108653	0.289171559563469	0.331801882160734	0.357625227393042	0.361496139976553	0.343023859859273	0.306519548740492	0.260898626116948	0.262992189070241	0.311214059029788	0.347127441043877	0.363477253832600	0.357502655336483	0.330872312177102	0.289606658627443	0.244284498961604	0.294849518503388	0.336509194935796	0.360950795104452	0.364063984270213	0.345843733265199	0.310316068150679	0.265422083459978	0.283627476635492	0.328359360996776	0.357647195993232	0.366804672522000	0.354884847654593	0.324605039247544	0.282234882939194	0.237406448679691
0.240002786854128	0.275482440068700	0.307510250561672	0.328074553213303	0.332336960920694	0.318924457037849	0.290049032624161	0.251566740181665	0.259593295016940	0.293941696276305	0.319563223854315	0.329947408087525	0.322361424244599	0.298011822708693	0.262102993130103	0.240719635925684	0.275515415938428	0.306358477674222	0.324548580981956	0.325299025235173	0.308058188476436	0.276595292742001	0.238934738404838	0.251447745152567	0.285757757601721	0.312684355202152	0.324558665432839	0.318096156906366	0.294598323593667	0.259967185607614	0.227898009947510	0.255761253764662	0.289339759699835	0.314034532308313	0.322668632731683	0.312759826218243	0.286674414039909	0.251569801114603	0.229689685106233	0.251207918179133	0.284950987173328	0.310814286213074	0.321020643569045	0.312646465425229	0.287803119631795	0.253567182767531	0.225849973599317	0.235201645279861	0.268691886760623	0.299442514065756	0.317523329047144	0.317689705070118	0.299818866201368	0.268930242922428	0.234817159176130	0.225639219203468	0.235026759971164	0.268452237386958	0.299235509372377	0.317215012444871	0.317215012444871	0.299235509372377	0.268452237386958	0.235026759971164	0.225639219203468	0.234817159176130	0.268930242922428	0.299818866201368	0.317689705070118	0.317523329047144	0.299442514065756	0.268691886760623	0.235201645279861	0.225849973599317	0.253567182767531	0.287803119631795	0.312646465425229	0.321020643569045	0.310814286213074	0.284950987173328	0.251207918179133	0.229689685106233	0.251569801114603	0.286674414039909	0.312759826218243	0.322668632731683	0.314034532308313	0.289339759699835	0.255761253764662	0.227898009947510	0.259967185607614	0.294598323593667	0.318096156906366	0.324558665432839	0.312684355202152	0.285757757601721	0.251447745152567	0.238934738404838	0.276595292742001	0.308058188476436	0.325299025235173	0.324548580981956	0.306358477674222	0.275515415938428	0.240719635925684	0.262102993130103	0.298011822708693	0.322361424244599	0.329947408087525	0.319563223854315	0.293941696276305	0.259593295016940	0.251566740181665	0.290049032624161	0.318924457037849	0.332336960920694	0.328074553213303	0.307510250561672	0.275482440068700	0.240002786854128
0.235201248979126	0.261883983461252	0.284730505423020	0.297289985106125	0.296134645057222	0.281199582385542	0.255867516321120	0.226791441197508	0.247308183703542	0.272177640724978	0.289406070293282	0.293905149271145	0.284213575621956	0.262668108937544	0.235281184793971	0.231417047079675	0.256279617362275	0.277982915350534	0.289348737324901	0.286827826188851	0.270946961218668	0.246313648128790	0.222046415101899	0.237069907233219	0.261151873404099	0.279768399895629	0.286554984344395	0.279256275857334	0.260014299417194	0.235160151327926	0.228005025705238	0.238302439468116	0.261559789581955	0.278616608427777	0.283408105365752	0.274267836704333	0.254155165773740	0.230265013102050	0.229544244728598	0.234398407242720	0.256731590178529	0.274805374822095	0.281300916499104	0.273923167411220	0.255178200034379	0.232020349960168	0.225709793245696	0.234041058142267	0.244172880295104	0.265507774798082	0.278287186066404	0.277816867023342	0.264240313648120	0.242524316040048	0.223688263443665	0.224802591170812	0.233842809092437	0.242954770098191	0.264377619308085	0.277523235605574	0.277523235605574	0.264377619308085	0.242954770098191	0.233842809092437	0.224802591170812	0.223688263443665	0.242524316040048	0.264240313648120	0.277816867023342	0.278287186066404	0.265507774798082	0.244172880295104	0.234041058142267	0.225709793245696	0.232020349960168	0.255178200034379	0.273923167411220	0.281300916499104	0.274805374822095	0.256731590178529	0.234398407242720	0.229544244728598	0.230265013102050	0.254155165773740	0.274267836704333	0.283408105365752	0.278616608427777	0.261559789581955	0.238302439468116	0.228005025705238	0.235160151327926	0.260014299417194	0.279256275857334	0.286554984344395	0.279768399895629	0.261151873404099	0.237069907233219	0.222046415101899	0.246313648128790	0.270946961218668	0.286827826188851	0.289348737324901	0.277982915350534	0.256279617362275	0.231417047079675	0.235281184793971	0.262668108937544	0.284213575621956	0.293905149271145	0.289406070293282	0.272177640724978	0.247308183703542	0.226791441197508	0.255867516321120	0.281199582385542	0.296134645057222	0.297289985106125	0.284730505423020	0.261883983461252	0.235201248979126
0.224096742964813	0.242867825131259	0.258006302207360	0.264553503533768	0.260442376400693	0.246817412880085	0.237825469429537	0.251136876429255	0.256903319032699	0.253179966482572	0.257175251088137	0.257932517119766	0.248596116856326	0.232413473316941	0.240683699253211	0.249286435124473	0.249415317820153	0.247331690248887	0.253666920429832	0.249929061330316	0.237599252697950	0.226879609765640	0.238440631087368	0.244434417603807	0.242112571304493	0.245818993024455	0.249148255371988	0.242787792482870	0.229523000686105	0.222148081134652	0.232868171871055	0.239179336370205	0.237840755024408	0.242972178846385	0.245245437452161	0.238252327379534	0.225314644157698	0.215828430537918	0.225199918101940	0.232318469717746	0.235624078299768	0.238997162743780	0.242717920613344	0.237278759350826	0.225407965831854	0.213907043634728	0.221501823303687	0.229045322958231	0.228649973316832	0.232718483620402	0.240063510217795	0.239450083565097	0.230588366683204	0.226523288783924	0.218146188708008	0.220068320373370	0.228240549833437	0.229327640042123	0.230743198615836	0.239121719071926	0.239121719071926	0.230743198615836	0.229327640042123	0.228240549833437	0.220068320373370	0.218146188708008	0.226523288783924	0.230588366683204	0.239450083565097	0.240063510217795	0.232718483620402	0.228649973316832	0.229045322958231	0.221501823303687	0.213907043634728	0.225407965831854	0.237278759350826	0.242717920613344	0.238997162743780	0.235624078299768	0.232318469717746	0.225199918101940	0.215828430537918	0.225314644157698	0.238252327379534	0.245245437452161	0.242972178846385	0.237840755024408	0.239179336370205	0.232868171871055	0.222148081134652	0.229523000686105	0.242787792482870	0.249148255371988	0.245818993024455	0.242112571304493	0.244434417603807	0.238440631087368	0.226879609765640	0.237599252697950	0.249929061330316	0.253666920429832	0.247331690248887	0.249415317820153	0.249286435124473	0.240683699253211	0.232413473316941	0.248596116856326	0.257932517119766	0.257175251088137	0.253179966482572	0.256903319032699	0.251136876429255	0.237825469429537	0.246817412880085	0.260442376400693	0.264553503533768	0.258006302207360	0.242867825131259	0.224096742964813
0.208064841837356	0.220100605201785	0.229256713234590	0.231988635158546	0.227489378188119	0.238527001828784	0.261752637117485	0.277706898185660	0.282471229831379	0.275008520204511	0.257417466224067	0.234894005195539	0.224536839943789	0.247462264780328	0.266691537323923	0.276694530612900	0.274788473791479	0.261618322510507	0.241248244814897	0.220641541119686	0.227379408913530	0.248609143550120	0.265470530042263	0.272644006410130	0.268002213819259	0.253048150570690	0.232852812442755	0.220630420494041	0.222621503824335	0.242412760578039	0.259624515412155	0.268225849497537	0.265380205457133	0.252060323374230	0.233018312342306	0.224079593099538	0.215048620858896	0.227796199553446	0.246504994195077	0.260739545317795	0.265256398640374	0.258465939899058	0.242806920630138	0.226750035967121	0.222657165982812	0.212033836899956	0.221388314951583	0.239146964171735	0.255066337407293	0.262817486229921	0.259509768802596	0.246358602860180	0.228501130318573	0.224594097670687	0.214879065056243	0.211622912721047	0.218477746245557	0.233202465883049	0.250227567857561	0.260778000227689	0.260778000227689	0.250227567857561	0.233202465883049	0.218477746245557	0.211622912721047	0.214879065056243	0.224594097670687	0.228501130318573	0.246358602860180	0.259509768802596	0.262817486229921	0.255066337407293	0.239146964171735	0.221388314951583	0.212033836899956	0.222657165982812	0.226750035967121	0.242806920630138	0.258465939899058	0.265256398640374	0.260739545317795	0.246504994195077	0.227796199553446	0.215048620858896	0.224079593099538	0.233018312342306	0.252060323374230	0.265380205457133	0.268225849497537	0.259624515412155	0.242412760578039	0.222621503824335	0.220630420494041	0.232852812442755	0.253048150570690	0.268002213819259	0.272644006410130	0.265470530042263	0.248609143550120	0.227379408913530	0.220641541119686	0.241248244814897	0.261618322510507	0.274788473791479	0.276694530612900	0.266691537323923	0.247462264780328	0.224536839943789	0.234894005195539	0.257417466224067	0.275008520204511	0.282471229831379	0.277706898185660	0.261752637117485	0.238527001828784	0.227489378188119	0.231988635158546	0.229256713234590	0.220100605201785	0.208064841837356
0.201186150241214	0.212616579993917	0.215915230466012	0.211340001470047	0.227759398852934	0.260417170564002	0.287466104935848	0.303319128628857	0.304995583286594	0.292391330524745	0.268438119540327	0.239094269453984	0.240970617742481	0.271083090379348	0.293138936151779	0.302299367010533	0.296759867837618	0.277972723888072	0.250714238993612	0.222741370181490	0.244153230515253	0.272622564946405	0.292451037508406	0.298931661266543	0.290701408112965	0.269939261596589	0.242343187237304	0.216452701280485	0.236339782411402	0.264824773262151	0.286538758066285	0.295778298400997	0.290328664526378	0.271720441326542	0.245219912026092	0.219216461944441	0.216907072708173	0.243927244686097	0.270479355998249	0.288531881275722	0.293156409073265	0.283211746594682	0.261502467335492	0.234590755682291	0.218120473638965	0.209595688979944	0.233257955257347	0.260330774222030	0.281877730042634	0.291501438028569	0.286566771569350	0.268487743248782	0.242644458325231	0.220787569765388	0.210789584116321	0.205024433775222	0.224604113672927	0.251043181396034	0.275116701264813	0.289185414038701	0.289185414038701	0.275116701264813	0.251043181396034	0.224604113672927	0.205024433775222	0.210789584116321	0.220787569765388	0.242644458325231	0.268487743248782	0.286566771569350	0.291501438028569	0.281877730042634	0.260330774222030	0.233257955257347	0.209595688979944	0.218120473638965	0.234590755682291	0.261502467335492	0.283211746594682	0.293156409073265	0.288531881275722	0.270479355998249	0.243927244686097	0.216907072708173	0.219216461944441	0.245219912026092	0.271720441326542	0.290328664526378	0.295778298400997	0.286538758066285	0.264824773262151	0.236339782411402	0.216452701280485	0.242343187237304	0.269939261596589	0.290701408112965	0.298931661266543	0.292451037508406	0.272622564946405	0.244153230515253	0.222741370181490	0.250714238993612	0.277972723888072	0.296759867837618	0.302299367010533	0.293138936151779	0.271083090379348	0.240970617742481	0.239094269453984	0.268438119540327	0.292391330524745	0.304995583286594	0.303319128628857	0.287466104935848	0.260417170564002	0.227759398852934	0.211340001470047	0.215915230466012	0.212616579993917	0.201186150241214
0.199864021940609	0.208403353105538	0.209269138059211	0.206649610640211	0.247210399744497	0.284909123128820	0.312761711106981	0.326171854529237	0.323131308135479	0.304402932163135	0.273658259621119	0.237515018433860	0.261529553220579	0.295870693606309	0.318208939987655	0.324646641082954	0.314248182689347	0.289196384327241	0.254874116128799	0.225371735000290	0.264105548377514	0.297223554495479	0.317816975532927	0.322023096006778	0.309233246489857	0.282225186083386	0.247195454551101	0.215358288518878	0.252976457220303	0.287977788866084	0.312193470783084	0.320618000502211	0.311696060155174	0.287456022987847	0.253543783068229	0.218942121594477	0.224487288558812	0.261500211490121	0.294104338996910	0.314478642222932	0.318250690303736	0.304737005366969	0.277029723201086	0.241946856337114	0.210240846754848	0.211130379243654	0.245977686097675	0.281059247961503	0.306996431205722	0.317714597571107	0.310905845434284	0.288140906400432	0.254853978569669	0.220025424068018	0.203705682149224	0.201299600411056	0.232097502089748	0.267840766977069	0.298078873295102	0.315155628803090	0.315155628803090	0.298078873295102	0.267840766977069	0.232097502089748	0.201299600411056	0.203705682149224	0.220025424068018	0.254853978569669	0.288140906400432	0.310905845434284	0.317714597571107	0.306996431205722	0.281059247961503	0.245977686097675	0.211130379243654	0.210240846754848	0.241946856337114	0.277029723201086	0.304737005366969	0.318250690303736	0.314478642222932	0.294104338996910	0.261500211490121	0.224487288558812	0.218942121594477	0.253543783068229	0.287456022987847	0.311696060155174	0.320618000502211	0.312193470783084	0.287977788866084	0.252976457220303	0.215358288518878	0.247195454551101	0.282225186083386	0.309233246489857	0.322023096006778	0.317816975532927	0.297223554495479	0.264105548377514	0.225371735000290	0.254874116128799	0.289196384327241	0.314248182689347	0.324646641082954	0.318208939987655	0.295870693606309	0.261529553220579	0.237515018433860	0.273658259621119	0.304402932163135	0.323131308135479	0.326171854529237	0.312761711106981	0.284909123128820	0.247210399744497	0.206649610640211	0.209269138059211	0.208403353105538	0.199864021940609
0.195361287595531	0.201144024063890	0.199772123603044	0.223394002996753	0.270293968605565	0.309716078846464	0.335775216893862	0.344892325942487	0.335961199132055	0.310523658736132	0.272890982080474	0.238908720167099	0.284260288011125	0.319972299681628	0.340429534712645	0.342670820604649	0.326556614417740	0.294911309627438	0.253614485348100	0.240591766608823	0.285638607029147	0.320866972510457	0.340324487746437	0.341001141895752	0.322978128918028	0.289547127650828	0.247278059495409	0.225285134028198	0.271370220695900	0.310551927243395	0.335452866016065	0.341857583508499	0.328830745578496	0.298829214581108	0.257759182977626	0.214945409593298	0.234450583281521	0.279536674576296	0.316323312745867	0.337658891494325	0.339787165783306	0.322449330450871	0.288957357147270	0.246213405702269	0.204566997963882	0.214103067512067	0.258963300894832	0.300486311821933	0.329593551833661	0.340711578225872	0.331867659452526	0.304753975695936	0.264738448570555	0.220814230572198	0.194242234732938	0.197447649666566	0.239066872459356	0.282988650296492	0.318413403221164	0.337978188586728	0.337978188586728	0.318413403221164	0.282988650296492	0.239066872459356	0.197447649666566	0.194242234732938	0.220814230572198	0.264738448570555	0.304753975695936	0.331867659452526	0.340711578225872	0.329593551833661	0.300486311821933	0.258963300894832	0.214103067512067	0.204566997963882	0.246213405702269	0.288957357147270	0.322449330450871	0.339787165783306	0.337658891494325	0.316323312745867	0.279536674576296	0.234450583281521	0.214945409593298	0.257759182977626	0.298829214581108	0.328830745578496	0.341857583508499	0.335452866016065	0.310551927243395	0.271370220695900	0.225285134028198	0.247278059495409	0.289547127650828	0.322978128918028	0.341001141895752	0.340324487746437	0.320866972510457	0.285638607029147	0.240591766608823	0.253614485348100	0.294911309627438	0.326556614417740	0.342670820604649	0.340429534712645	0.319972299681628	0.284260288011125	0.238908720167099	0.272890982080474	0.310523658736132	0.335961199132055	0.344892325942487	0.335775216893862	0.309716078846464	0.270293968605565	0.223394002996753	0.199772123603044	0.201144024063890	0.195361287595531
0.188010033647444	0.191305803784649	0.191022512368370	0.245010380480110	0.294572305207069	0.332855314943661	0.355056381943400	0.358519859365080	0.342954134385732	0.310589977426485	0.266272605915766	0.259404016346516	0.307205426880232	0.341832285685639	0.358687022766802	0.355659865672984	0.333324097025669	0.295055121752800	0.247113060600212	0.258704039514288	0.307157460696739	0.342263076615903	0.359040545024192	0.355260266642473	0.331618142188791	0.291835563962295	0.242730288394810	0.238357153352749	0.290245540456651	0.331412281248174	0.355448620178458	0.358889599637309	0.341357651749897	0.305671090564051	0.257888934933789	0.207439278682889	0.246132769492285	0.297079022176494	0.336281104121166	0.357400519328619	0.357269762501540	0.336009320345171	0.297094890718729	0.247380148316170	0.197236957351575	0.218462671542212	0.271604328351731	0.317929595565984	0.349066687470965	0.359986846453646	0.349031711057433	0.317987472245377	0.272084104280328	0.220036651819620	0.183031857078697	0.193835414636807	0.245282727291060	0.296036157935775	0.335637307916391	0.357175965156849	0.357175965156849	0.335637307916391	0.296036157935775	0.245282727291060	0.193835414636807	0.183031857078697	0.220036651819620	0.272084104280328	0.317987472245377	0.349031711057433	0.359986846453646	0.349066687470965	0.317929595565984	0.271604328351731	0.218462671542212	0.197236957351575	0.247380148316170	0.297094890718729	0.336009320345171	0.357269762501540	0.357400519328619	0.336281104121166	0.297079022176494	0.246132769492285	0.207439278682889	0.257888934933789	0.305671090564051	0.341357651749897	0.358889599637309	0.355448620178458	0.331412281248174	0.290245540456651	0.238357153352749	0.242730288394810	0.291835563962295	0.331618142188791	0.355260266642473	0.359040545024192	0.342263076615903	0.307157460696739	0.258704039514288	0.247113060600212	0.295055121752800	0.333324097025669	0.355659865672984	0.358687022766802	0.341832285685639	0.307205426880232	0.259404016346516	0.266272605915766	0.310589977426485	0.342954134385732	0.358519859365080	0.355056381943400	0.332855314943661	0.294572305207069	0.245010380480110	0.191022512368370	0.191305803784649	0.188010033647444
0.178300770797227	0.179522441171114	0.211220578452008	0.268822139489463	0.317889136001006	0.352761592703982	0.369566609310978	0.366473652163380	0.343925061240310	0.304750435535688	0.254214775934934	0.281192100851285	0.328666974561862	0.360241365094086	0.372208638677742	0.363220609374040	0.334484850240748	0.289836803919085	0.235792028310609	0.278002998877110	0.327261321220094	0.360406095357306	0.373320046288631	0.364469787826741	0.335094825017388	0.289264659357398	0.233917251684247	0.253334415895768	0.308402683504116	0.349644274694809	0.371557658322454	0.371348303851061	0.349134291985098	0.308034418830297	0.254164001039187	0.197928841073967	0.258667706141675	0.313273343393862	0.353318428428710	0.373244511202563	0.370414183079384	0.345282736267436	0.301444922505110	0.245606941844929	0.187830598356321	0.223919543539932	0.283323157556224	0.332862624419711	0.365001807349928	0.375228452099782	0.362167801242441	0.327680229373500	0.276821511822433	0.217843728376129	0.170708661295752	0.190743907269049	0.250540551821052	0.306668548242362	0.349442865186441	0.372457123267318	0.372457123267318	0.349442865186441	0.306668548242362	0.250540551821052	0.190743907269049	0.170708661295752	0.217843728376129	0.276821511822433	0.327680229373500	0.362167801242441	0.375228452099782	0.365001807349928	0.332862624419711	0.283323157556224	0.223919543539932	0.187830598356321	0.245606941844929	0.301444922505110	0.345282736267436	0.370414183079384	0.373244511202563	0.353318428428710	0.313273343393862	0.258667706141675	0.197928841073967	0.254164001039187	0.308034418830297	0.349134291985098	0.371348303851061	0.371557658322454	0.349644274694809	0.308402683504116	0.253334415895768	0.233917251684247	0.289264659357398	0.335094825017388	0.364469787826741	0.373320046288631	0.360406095357306	0.327261321220094	0.278002998877110	0.235792028310609	0.289836803919085	0.334484850240748	0.363220609374040	0.372208638677742	0.360241365094086	0.328666974561862	0.281192100851285	0.254214775934934	0.304750435535688	0.343925061240310	0.366473652163380	0.369566609310978	0.352761592703982	0.317889136001006	0.268822139489463	0.211220578452008	0.179522441171114	0.178300770797227
0.166865145689210	0.171553245952590	0.234729454475645	0.292429392595890	0.338530867819809	0.368294597278573	0.378650440400171	0.368516590384966	0.338995873019629	0.293424334113694	0.244422528732536	0.302363423232543	0.347298004565590	0.374332498193865	0.380535387767609	0.365245356787247	0.330231645498057	0.279698006769819	0.236342095924023	0.296902770110531	0.344819252713660	0.374569164727800	0.382780064087233	0.368541751698717	0.333573299133178	0.282214361227206	0.221394841465235	0.268885927768827	0.324816900168640	0.364557456158177	0.383379067442219	0.379078724768989	0.352215658613851	0.306155695373522	0.246986925716766	0.205520167124189	0.271149903584591	0.327409965120527	0.366958933862052	0.384916911634536	0.379114814781300	0.350304179691146	0.302165431881399	0.241190721321512	0.176862278889239	0.230022365233560	0.293613020857662	0.344902727828895	0.377144682187780	0.386284954566396	0.371200946732244	0.333814309271309	0.278996997004243	0.214449594258472	0.164863144897915	0.188347088610162	0.254669168171994	0.314688288840544	0.359666287507979	0.383681247196506	0.383681247196506	0.359666287507979	0.314688288840544	0.254669168171994	0.188347088610162	0.164863144897915	0.214449594258472	0.278996997004243	0.333814309271309	0.371200946732244	0.386284954566396	0.377144682187780	0.344902727828895	0.293613020857662	0.230022365233560	0.176862278889239	0.241190721321512	0.302165431881399	0.350304179691146	0.379114814781300	0.384916911634536	0.366958933862052	0.327409965120527	0.271149903584591	0.205520167124189	0.246986925716766	0.306155695373522	0.352215658613851	0.379078724768989	0.383379067442219	0.364557456158177	0.324816900168640	0.268885927768827	0.221394841465235	0.282214361227206	0.333573299133178	0.368541751698717	0.382780064087233	0.374569164727800	0.344819252713660	0.296902770110531	0.236342095924023	0.279698006769819	0.330231645498057	0.365245356787247	0.380535387767609	0.374332498193865	0.347298004565590	0.302363423232543	0.244422528732536	0.293424334113694	0.338995873019629	0.368516590384966	0.378650440400171	0.368294597278573	0.338530867819809	0.292429392595890	0.234729454475645	0.171553245952590	0.166865145689210
0.156407051311910	0.195068855105555	0.258796566122789	0.313934493737923	0.355238691942594	0.378708921965543	0.381999250334784	0.364717548365211	0.328556509380594	0.277263030317600	0.265536699060793	0.321387348013996	0.362109862411167	0.383556944490815	0.383491563987124	0.361878682082218	0.320980807412067	0.265278848582631	0.254355474267263	0.314085980557152	0.358983909301657	0.384285746446166	0.387273231535629	0.367600661280550	0.327409475529802	0.271237627258123	0.217114035316000	0.283795475350431	0.338676007650385	0.375674949847968	0.390711259064264	0.382109156800014	0.350823468464072	0.300422456866983	0.236901745335377	0.214793006749096	0.282746290679406	0.338937360246005	0.376893626784507	0.392305047739882	0.383417295553514	0.351246935025065	0.299538201874629	0.234536745641003	0.164963830593808	0.236245806379747	0.302058603411289	0.353797713286932	0.385377947395395	0.393139391285915	0.376183627306278	0.336486783098629	0.278747921128015	0.210112767857138	0.162801253865849	0.186704281707352	0.257535908174434	0.319998239693374	0.366263147705311	0.390833210084364	0.390833210084364	0.366263147705311	0.319998239693374	0.257535908174434	0.186704281707352	0.162801253865849	0.210112767857138	0.278747921128015	0.336486783098629	0.376183627306278	0.393139391285915	0.385377947395395	0.353797713286932	0.302058603411289	0.236245806379747	0.164963830593808	0.234536745641003	0.299538201874629	0.351246935025065	0.383417295553514	0.392305047739882	0.376893626784507	0.338937360246005	0.282746290679406	0.214793006749096	0.236901745335377	0.300422456866983	0.350823468464072	0.382109156800014	0.390711259064264	0.375674949847968	0.338676007650385	0.283795475350431	0.217114035316000	0.271237627258123	0.327409475529802	0.367600661280550	0.387273231535629	0.384285746446166	0.358983909301657	0.314085980557152	0.254355474267263	0.265278848582631	0.320980807412067	0.361878682082218	0.383491563987124	0.383556944490815	0.362109862411167	0.321387348013996	0.265536699060793	0.277263030317600	0.328556509380594	0.364717548365211	0.381999250334784	0.378708921965543	0.355238691942594	0.313934493737923	0.258796566122789	0.195068855105555	0.156407051311910
0.153001523734813	0.219842007294421	0.281296376646829	0.331948975733128	0.367170129277533	0.383613873296020	0.379612578736692	0.355412834272330	0.313226871554079	0.257115965497142	0.285196258807755	0.337128771993002	0.372447147246823	0.387653529689547	0.381152646291131	0.353484017619239	0.307338833112699	0.247389366364332	0.271555827809999	0.328542745646469	0.369177881782742	0.389325614966045	0.386860413618465	0.361953796857325	0.317119233529286	0.257032281246336	0.231164600442186	0.297058387192527	0.349384381784795	0.382716471874043	0.393529121712333	0.380625115094506	0.345317761498134	0.291344101831986	0.224569142404163	0.224681196522982	0.292756555137627	0.347461019874669	0.382964216287029	0.395435891547102	0.383494041526339	0.348396414544613	0.293941262415954	0.226132839894914	0.167857924275732	0.242065925040178	0.308344260308918	0.359412260474438	0.389701367069144	0.395887132620335	0.377272287763998	0.335885919598548	0.276281064778374	0.205117433074948	0.159200653802795	0.185767959014533	0.259049019650319	0.322586581690538	0.369287944922041	0.394001467660541	0.394001467660541	0.369287944922041	0.322586581690538	0.259049019650319	0.185767959014533	0.159200653802795	0.205117433074948	0.276281064778374	0.335885919598548	0.377272287763998	0.395887132620335	0.389701367069144	0.359412260474438	0.308344260308918	0.242065925040178	0.167857924275732	0.226132839894914	0.293941262415954	0.348396414544613	0.383494041526339	0.395435891547102	0.382964216287029	0.347461019874669	0.292756555137627	0.224681196522982	0.224569142404163	0.291344101831986	0.345317761498134	0.380625115094506	0.393529121712333	0.382716471874043	0.349384381784795	0.297058387192527	0.231164600442186	0.257032281246336	0.317119233529286	0.361953796857325	0.386860413618465	0.389325614966045	0.369177881782742	0.328542745646469	0.271555827809999	0.247389366364332	0.307338833112699	0.353484017619239	0.381152646291131	0.387653529689547	0.372447147246823	0.337128771993002	0.285196258807755	0.257115965497142	0.313226871554079	0.355412834272330	0.379612578736692	0.383613873296020	0.367170129277533	0.331948975733128	0.281296376646829	0.219842007294421	0.153001523734813
0.178840841830491	0.243466302037284	0.300707131918692	0.345534631485777	0.373849957963581	0.382931527790736	0.371758625762911	0.341167632795727	0.293821289507661	0.242236066936965	0.302095097703853	0.348814896643744	0.377952949385146	0.386615551519182	0.373812221702798	0.340610442547673	0.290071611220551	0.226989206603872	0.286715977455963	0.339559198414431	0.375069388996476	0.389668422410376	0.381782731378303	0.352061943351822	0.303349583579955	0.240417879602709	0.244569503587796	0.307908037277138	0.356550836676127	0.385578293722197	0.391960938651259	0.374944030703838	0.336170177148969	0.279525493396374	0.210745731711143	0.234212704473675	0.300636573327345	0.352734266559295	0.385145867748661	0.394455517900578	0.379621568017722	0.342126083532481	0.285824268485061	0.216525274621306	0.172685876813998	0.247012836378203	0.312254079198068	0.361714298975739	0.390213986113901	0.394716110183235	0.374706620921499	0.332270494357002	0.271853581495032	0.199754776511187	0.154223802559631	0.185404893983499	0.259157822217608	0.322513197879245	0.368876377429795	0.393359134699169	0.393359134699169	0.368876377429795	0.322513197879245	0.259157822217608	0.185404893983499	0.154223802559631	0.199754776511187	0.271853581495032	0.332270494357002	0.374706620921499	0.394716110183235	0.390213986113901	0.361714298975739	0.312254079198068	0.247012836378203	0.172685876813998	0.216525274621306	0.285824268485061	0.342126083532481	0.379621568017722	0.394455517900578	0.385145867748661	0.352734266559295	0.300636573327345	0.234212704473675	0.210745731711143	0.279525493396374	0.336170177148969	0.374944030703838	0.391960938651259	0.385578293722197	0.356550836676127	0.307908037277138	0.244569503587796	0.240417879602709	0.303349583579955	0.352061943351822	0.381782731378303	0.389668422410376	0.375069388996476	0.339559198414431	0.286715977455963	0.226989206603872	0.290071611220551	0.340610442547673	0.373812221702798	0.386615551519182	0.377952949385146	0.348814896643744	0.302095097703853	0.242236066936965	0.293821289507661	0.341167632795727	0.371758625762911	0.382931527790736	0.373849957963581	0.345534631485777	0.300707131918692	0.243466302037284	0.178840841830491
0.203698461896666	0.264301484777776	0.316007792115870	0.354137832691484	0.375122120832626	0.376855085945294	0.358934770891362	0.322738849855829	0.271318121692390	0.260514992017541	0.315340102070368	0.355990265892780	0.378532145759376	0.380656836467691	0.361948627215139	0.323960621597386	0.270077714505913	0.238064492627670	0.298960259626605	0.346688010100811	0.376544249878764	0.385476085235977	0.372433300635052	0.338510919089524	0.286852232038419	0.222317796098756	0.256314013179553	0.315807485805098	0.359969405047482	0.384311671074742	0.386265152468548	0.365490647303369	0.323938839271992	0.265642912683139	0.196265158146408	0.242591021216807	0.305999892844467	0.354644854398212	0.383529624584911	0.389609297800838	0.372159222955291	0.332875446226810	0.275686191230668	0.206294527389038	0.178273117629410	0.250700717886421	0.313666845324387	0.360761479619020	0.387097558965973	0.389888764141399	0.368790978415252	0.325951575270438	0.265756159848718	0.194304567808970	0.148063002101815	0.185425377287341	0.257851130347291	0.319897282744008	0.365229586505975	0.389147074443005	0.389147074443005	0.365229586505975	0.319897282744008	0.257851130347291	0.185425377287341	0.148063002101815	0.194304567808970	0.265756159848718	0.325951575270438	0.368790978415252	0.389888764141399	0.387097558965973	0.360761479619020	0.313666845324387	0.250700717886421	0.178273117629410	0.206294527389038	0.275686191230668	0.332875446226810	0.372159222955291	0.389609297800838	0.383529624584911	0.354644854398212	0.305999892844467	0.242591021216807	0.196265158146408	0.265642912683139	0.323938839271992	0.365490647303369	0.386265152468548	0.384311671074742	0.359969405047482	0.315807485805098	0.256314013179553	0.222317796098756	0.286852232038419	0.338510919089524	0.372433300635052	0.385476085235977	0.376544249878764	0.346688010100811	0.298960259626605	0.238064492627670	0.270077714505913	0.323960621597386	0.361948627215139	0.380656836467691	0.378532145759376	0.355990265892780	0.315340102070368	0.260514992017541	0.271318121692390	0.322738849855829	0.358934770891362	0.376855085945294	0.375122120832626	0.354137832691484	0.316007792115870	0.264301484777776	0.203698461896666
0.225885586491804	0.281276831996683	0.326583179204454	0.357531354975839	0.371104543583864	0.365808082153248	0.341829171593440	0.301041164536794	0.246837474539993	0.275465609380692	0.324384278270074	0.358472436954318	0.374315018192088	0.370177749048774	0.346192214415020	0.304361038750368	0.248367052627815	0.251960130831252	0.307718605850256	0.349714545974664	0.373676814333330	0.377064757053592	0.359329285020586	0.321984504975835	0.268459805129733	0.203744943863266	0.265674725747587	0.320427060572430	0.359597258723244	0.379100586312787	0.376807306284444	0.352773401770509	0.309244966524048	0.250421671968940	0.182015636960791	0.249216675809192	0.308607729336740	0.353199449980595	0.378304772030834	0.381222847135291	0.361529326937633	0.321129976586910	0.264054829355230	0.196028596091966	0.183872603025604	0.252840270628572	0.312547963099841	0.356687863800132	0.380601041650894	0.381725485931636	0.359877657855623	0.317276469762263	0.258298143986284	0.189017505536480	0.140934538821128	0.185613983344793	0.255154414531548	0.314906050708720	0.358600022344074	0.381658671464447	0.381658671464447	0.358600022344074	0.314906050708720	0.255154414531548	0.185613983344793	0.140934538821128	0.189017505536480	0.258298143986284	0.317276469762263	0.359877657855623	0.381725485931636	0.380601041650894	0.356687863800132	0.312547963099841	0.252840270628572	0.183872603025604	0.196028596091966	0.264054829355230	0.321129976586910	0.361529326937633	0.381222847135291	0.378304772030834	0.353199449980595	0.308607729336740	0.249216675809192	0.182015636960791	0.250421671968940	0.309244966524048	0.352773401770509	0.376807306284444	0.379100586312787	0.359597258723244	0.320427060572430	0.265674725747587	0.203744943863266	0.268459805129733	0.321984504975835	0.359329285020586	0.377064757053592	0.373676814333330	0.349714545974664	0.307718605850256	0.251960130831252	0.248367052627815	0.304361038750368	0.346192214415020	0.370177749048774	0.374315018192088	0.358472436954318	0.324384278270074	0.275465609380692	0.246837474539993	0.301041164536794	0.341829171593440	0.365808082153248	0.371104543583864	0.357531354975839	0.326583179204454	0.281276831996683	0.225885586491804
0.244354159962632	0.293747843174371	0.332150554311062	0.355764003638240	0.362146577781425	0.350405016596103	0.321284742125196	0.277118099120357	0.233194482021196	0.286472927234486	0.328968241691262	0.356310901265967	0.365621847713465	0.355731909880132	0.327294225082875	0.282735440913531	0.226044716803745	0.262687233013341	0.312678350278795	0.348623364279430	0.366700971154939	0.364877074997531	0.343084951363060	0.303239271105053	0.249064163052453	0.212624981183984	0.272181991657009	0.321617699194375	0.355531743529648	0.370239441127125	0.364037621204101	0.337362162618403	0.292751233541265	0.234613919255967	0.190625096643145	0.253677853390435	0.308353615779933	0.348507198518242	0.369741468498339	0.369683934041772	0.348198863754589	0.307402962558151	0.251467580274399	0.186291225748370	0.188873915932329	0.253239551648550	0.308939689132804	0.349690997772330	0.371026141977458	0.370589534769720	0.348351996709319	0.306614671638812	0.249794422559594	0.184099347819993	0.133073561024096	0.185756486582007	0.251126106202056	0.307744488177064	0.349278785488272	0.371226170849357	0.371226170849357	0.349278785488272	0.307744488177064	0.251126106202056	0.185756486582007	0.133073561024096	0.184099347819993	0.249794422559594	0.306614671638812	0.348351996709319	0.370589534769720	0.371026141977458	0.349690997772330	0.308939689132804	0.253239551648550	0.188873915932329	0.186291225748370	0.251467580274399	0.307402962558151	0.348198863754589	0.369683934041772	0.369741468498339	0.348507198518242	0.308353615779933	0.253677853390435	0.190625096643145	0.234613919255967	0.292751233541265	0.337362162618403	0.364037621204101	0.370239441127125	0.355531743529648	0.321617699194375	0.272181991657009	0.212624981183984	0.249064163052453	0.303239271105053	0.343084951363060	0.364877074997531	0.366700971154939	0.348623364279430	0.312678350278795	0.262687233013341	0.226044716803745	0.282735440913531	0.327294225082875	0.355731909880132	0.365621847713465	0.356310901265967	0.328968241691262	0.286472927234486	0.233194482021196	0.277118099120357	0.321284742125196	0.350405016596103	0.362146577781425	0.355764003638240	0.332150554311062	0.293747843174371	0.244354159962632
0.258484742652710	0.301402417141199	0.332702455025029	0.349115838454288	0.348788825055673	0.331414227253199	0.298266777596906	0.252119078270942	0.246098509372285	0.293224480007395	0.329071294951015	0.349749163052035	0.352928880520887	0.337994422424664	0.306098105323040	0.260081504752405	0.216904531956878	0.269854911463621	0.313741045661189	0.343566373848609	0.355981878582510	0.349455356686174	0.324386343122540	0.283081375848859	0.229594422731595	0.221662270949818	0.275578511908615	0.319384062150769	0.347987538810768	0.358111265919976	0.348469694404910	0.319867639769530	0.275141593051397	0.218973898968202	0.198208089830968	0.255728697021916	0.305245997528999	0.340763145061495	0.358173997186550	0.355425611814765	0.332662890302152	0.292219192331880	0.238452752142342	0.177583264012498	0.192822028832877	0.251797961918175	0.302950584353782	0.340019566895178	0.358714018263489	0.356873487206573	0.334619270650483	0.294345699975270	0.240553928445418	0.179698340671753	0.128301804520095	0.185659932085610	0.245853383956324	0.298646137185581	0.337584395382228	0.358208560203849	0.358208560203849	0.337584395382228	0.298646137185581	0.245853383956324	0.185659932085610	0.128301804520095	0.179698340671753	0.240553928445418	0.294345699975270	0.334619270650483	0.356873487206573	0.358714018263489	0.340019566895178	0.302950584353782	0.251797961918175	0.192822028832877	0.177583264012498	0.238452752142342	0.292219192331880	0.332662890302152	0.355425611814765	0.358173997186550	0.340763145061495	0.305245997528999	0.255728697021916	0.198208089830968	0.218973898968202	0.275141593051397	0.319867639769530	0.348469694404910	0.358111265919976	0.347987538810768	0.319384062150769	0.275578511908615	0.221662270949818	0.229594422731595	0.283081375848859	0.324386343122540	0.349455356686174	0.355981878582510	0.343566373848609	0.313741045661189	0.269854911463621	0.216904531956878	0.260081504752405	0.306098105323040	0.337994422424664	0.352928880520887	0.349749163052035	0.329071294951015	0.293224480007395	0.246098509372285	0.252119078270942	0.298266777596906	0.331414227253199	0.348788825055673	0.349115838454288	0.332702455025029	0.301402417141199	0.258484742652710
0.267973637312211	0.304196673517861	0.328459602894401	0.338057369682377	0.331725543011391	0.309723884011510	0.273834873308333	0.227280622996083	0.254898683084027	0.295650068781617	0.324869719582716	0.339189566419449	0.336836133855368	0.317732331455188	0.283513544063640	0.237448600352246	0.226353073788721	0.273303474991819	0.310984880033553	0.334832950944823	0.341988951417319	0.331416365979136	0.303967942563870	0.262344568599405	0.210989123946688	0.227774453824989	0.275781690594220	0.313858883869886	0.337274569060885	0.343166965258309	0.330660746013984	0.300922601076745	0.257101741416952	0.204226482156545	0.203637046161009	0.255264576535766	0.299390483401317	0.330232063504262	0.343984984423441	0.338910837953921	0.315429789246856	0.276100295515555	0.225510574833402	0.170298495846952	0.195409221391112	0.248496678471454	0.294744814957290	0.327961831427818	0.344033249166106	0.340987297530983	0.319093402996233	0.280848724225111	0.230869619744234	0.175897669329766	0.134277475276450	0.185165238887798	0.239447714436340	0.287864918944015	0.323852978803467	0.342981004408347	0.342981004408347	0.323852978803467	0.287864918944015	0.239447714436340	0.185165238887798	0.134277475276450	0.175897669329766	0.230869619744234	0.280848724225111	0.319093402996233	0.340987297530983	0.344033249166106	0.327961831427818	0.294744814957290	0.248496678471454	0.195409221391112	0.170298495846952	0.225510574833402	0.276100295515555	0.315429789246856	0.338910837953921	0.343984984423441	0.330232063504262	0.299390483401317	0.255264576535766	0.203637046161009	0.204226482156545	0.257101741416952	0.300922601076745	0.330660746013984	0.343166965258309	0.337274569060885	0.313858883869886	0.275781690594220	0.227774453824989	0.210989123946688	0.262344568599405	0.303967942563870	0.331416365979136	0.341988951417319	0.334832950944823	0.310984880033553	0.273303474991819	0.226353073788721	0.237448600352246	0.283513544063640	0.317732331455188	0.336836133855368	0.339189566419449	0.324869719582716	0.295650068781617	0.254898683084027	0.227280622996083	0.273834873308333	0.309723884011510	0.331725543011391	0.338057369682377	0.328459602894401	0.304196673517861	0.267973637312211
0.272766368135990	0.302306640226945	0.319829948587818	0.323212042530633	0.311770105873990	0.286311625999225	0.249118003751783	0.217941982759140	0.259508298638854	0.293875574920396	0.316700144064103	0.325160729415635	0.318037551124843	0.295777724992312	0.260492341220044	0.215910264107425	0.232184389881439	0.273057439289840	0.304631735794475	0.322822141644023	0.325270599922219	0.311428115644671	0.282591229175151	0.241867206547407	0.194152714633829	0.230822094515919	0.272851066648156	0.305279074625203	0.323777141421805	0.325906054475189	0.311193721364083	0.281164740514526	0.239298702949653	0.191024235401273	0.206711137288317	0.252298201421491	0.290972660299146	0.317233125442872	0.327590898923207	0.320618793546164	0.297008398236310	0.259551392208627	0.213093169104736	0.164680941844132	0.196456093996906	0.243387599301047	0.284531757664229	0.313835035555777	0.327369196127307	0.323348035307097	0.302187471719122	0.266493843945376	0.221009854545158	0.172714310185815	0.141201853555855	0.184153279510143	0.232040362960750	0.275668009789506	0.308429883007455	0.325925848321520	0.325925848321520	0.308429883007455	0.275668009789506	0.232040362960750	0.184153279510143	0.141201853555855	0.172714310185815	0.221009854545158	0.266493843945376	0.302187471719122	0.323348035307097	0.327369196127307	0.313835035555777	0.284531757664229	0.243387599301047	0.196456093996906	0.164680941844132	0.213093169104736	0.259551392208627	0.297008398236310	0.320618793546164	0.327590898923207	0.317233125442872	0.290972660299146	0.252298201421491	0.206711137288317	0.191024235401273	0.239298702949653	0.281164740514526	0.311193721364083	0.325906054475189	0.323777141421805	0.305279074625203	0.272851066648156	0.230822094515919	0.194152714633829	0.241867206547407	0.282591229175151	0.311428115644671	0.325270599922219	0.322822141644023	0.304631735794475	0.273057439289840	0.232184389881439	0.215910264107425	0.260492341220044	0.295777724992312	0.318037551124843	0.325160729415635	0.316700144064103	0.293875574920396	0.259508298638854	0.217941982759140	0.249118003751783	0.286311625999225	0.311770105873990	0.323212042530633	0.319829948587818	0.302306640226945	0.272766368135990
0.273012022404818	0.296088404075339	0.307371926252064	0.305321963711269	0.289823892797901	0.262217241447005	0.225287572064353	0.224338397990057	0.260026991773287	0.288185213558304	0.305026749252119	0.308287704527246	0.297293890165437	0.273003201177756	0.238002985638122	0.196518172908585	0.234405560013930	0.269288361919568	0.295017986981006	0.308017122804137	0.306431143658482	0.290188898986817	0.261024275735607	0.222464069233676	0.191296596128231	0.230820183962625	0.266960315773405	0.293963791014735	0.307934704314963	0.306859250831151	0.290661370070379	0.261220630597265	0.222357295383401	0.179890951753888	0.207375271157641	0.246937914206681	0.280241992468317	0.302125761563139	0.309429097506453	0.301033046745710	0.277896926489200	0.243048532372788	0.201583311418365	0.160796239219124	0.195890176367212	0.236582042074330	0.272556251925410	0.297975962478648	0.309114864145995	0.304371342407687	0.284305966030756	0.251634852099724	0.211211139443579	0.170104677929757	0.147353478882050	0.182546037632230	0.223778036605095	0.262329776415113	0.291662717414308	0.307425197639329	0.307425197639329	0.291662717414308	0.262329776415113	0.223778036605095	0.182546037632230	0.147353478882050	0.170104677929757	0.211211139443579	0.251634852099724	0.284305966030756	0.304371342407687	0.309114864145995	0.297975962478648	0.272556251925410	0.236582042074330	0.195890176367212	0.160796239219124	0.201583311418365	0.243048532372788	0.277896926489200	0.301033046745710	0.309429097506453	0.302125761563139	0.280241992468317	0.246937914206681	0.207375271157641	0.179890951753888	0.222357295383401	0.261220630597265	0.290661370070379	0.306859250831151	0.307934704314963	0.293963791014735	0.266960315773405	0.230820183962625	0.191296596128231	0.222464069233676	0.261024275735607	0.290188898986817	0.306431143658482	0.308017122804137	0.295017986981006	0.269288361919568	0.234405560013930	0.196518172908585	0.238002985638122	0.273003201177756	0.297293890165437	0.308287704527246	0.305026749252119	0.288185213558304	0.260026991773287	0.224338397990057	0.225287572064353	0.262217241447005	0.289823892797901	0.305321963711269	0.307371926252064	0.296088404075339	0.273012022404818
0.269027181201756	0.286043254504658	0.291761222555809	0.285217021937156	0.266848308299734	0.238515313131323	0.203515644960948	0.226771388712640	0.256704215796591	0.278989168601184	0.290411790363701	0.289265072372026	0.275408339515811	0.250298124810892	0.216997239322616	0.199902940406127	0.233165051094043	0.262284156313734	0.282568507744803	0.290962143115699	0.286110171819258	0.268408285266187	0.240020371199472	0.204886738979681	0.194119429250773	0.227904016047840	0.258373075629069	0.280294632233971	0.290224557860501	0.286573157388504	0.269652161124869	0.241689663645256	0.206831025680710	0.173049992087932	0.205687192909777	0.239368486511391	0.267497144137718	0.285297007294725	0.289946625216327	0.280631615149468	0.258573414550674	0.227026285225526	0.191273095336798	0.162877471139199	0.193725796606930	0.228239927303269	0.259089765671766	0.280732787546119	0.289663347305813	0.284464624460989	0.265838701132264	0.236603266415960	0.201672325937560	0.167976117683088	0.152476655551269	0.180304469466707	0.214818774678721	0.248126765217810	0.273895822615689	0.287855082934011	0.287855082934011	0.273895822615689	0.248126765217810	0.214818774678721	0.180304469466707	0.152476655551269	0.167976117683088	0.201672325937560	0.236603266415960	0.265838701132264	0.284464624460989	0.289663347305813	0.280732787546119	0.259089765671766	0.228239927303269	0.193725796606930	0.162877471139199	0.191273095336798	0.227026285225526	0.258573414550674	0.280631615149468	0.289946625216327	0.285297007294725	0.267497144137718	0.239368486511391	0.205687192909777	0.173049992087932	0.206831025680710	0.241689663645256	0.269652161124869	0.286573157388504	0.290224557860501	0.280294632233971	0.258373075629069	0.227904016047840	0.194119429250773	0.204886738979681	0.240020371199472	0.268408285266187	0.286110171819258	0.290962143115699	0.282568507744803	0.262284156313734	0.233165051094043	0.199902940406127	0.216997239322616	0.250298124810892	0.275408339515811	0.289265072372026	0.290411790363701	0.278989168601184	0.256704215796591	0.226771388712640	0.203515644960948	0.238515313131323	0.266848308299734	0.285217021937156	0.291761222555809	0.286043254504658	0.269027181201756
0.261264742166249	0.272786450401825	0.273760930921382	0.263787238556532	0.243838054488860	0.216280196163186	0.197521399637574	0.225473001961352	0.249909152159126	0.266795175074579	0.273489316489735	0.268833025858983	0.253204063252846	0.228541947716775	0.198357875748096	0.200787507525504	0.228722707068277	0.252422996447092	0.267773685543697	0.272242144352359	0.264964348019798	0.246789095956482	0.220292201043435	0.189766500673358	0.194027485279238	0.222302457649966	0.247422048686245	0.264698121314506	0.271146771136495	0.265597105649378	0.248737528660930	0.223126332492885	0.193166230898133	0.174902896429351	0.201791988320635	0.229834412086773	0.253072977285817	0.267150573582155	0.269590913850834	0.259878870154416	0.239487305252689	0.211864869543705	0.182345427242592	0.165442136027009	0.190046426374596	0.218559876723830	0.244422688732813	0.262458364040038	0.269401929053212	0.264021963320634	0.247156246310742	0.221703371188754	0.192550435425345	0.166202117312861	0.156427306461079	0.177424410279240	0.205328156760360	0.233333723037838	0.255466160505504	0.267581211980397	0.267581211980397	0.255466160505504	0.233333723037838	0.205328156760360	0.177424410279240	0.156427306461079	0.166202117312861	0.192550435425345	0.221703371188754	0.247156246310742	0.264021963320634	0.269401929053212	0.262458364040038	0.244422688732813	0.218559876723830	0.190046426374596	0.165442136027009	0.182345427242592	0.211864869543705	0.239487305252689	0.259878870154416	0.269590913850834	0.267150573582155	0.253072977285817	0.229834412086773	0.201791988320635	0.174902896429351	0.193166230898133	0.223126332492885	0.248737528660930	0.265597105649378	0.271146771136495	0.264698121314506	0.247422048686245	0.222302457649966	0.194027485279238	0.189766500673358	0.220292201043435	0.246789095956482	0.264964348019798	0.272242144352359	0.267773685543697	0.252422996447092	0.228722707068277	0.200787507525504	0.198357875748096	0.228541947716775	0.253204063252846	0.268833025858983	0.273489316489735	0.266795175074579	0.249909152159126	0.225473001961352	0.197521399637574	0.216280196163186	0.243838054488860	0.263787238556532	0.273760930921382	0.272786450401825	0.261264742166249
0.250285913903387	0.257019222842238	0.254194954565913	0.241957161970189	0.221790796327693	0.196529333210175	0.197649115663869	0.220783311763435	0.240104725498462	0.252183500074099	0.254942067257113	0.247756033036027	0.231501480867349	0.208567984280757	0.182816162127844	0.198535411802917	0.221425353463855	0.240150880796979	0.251169416786011	0.252465137032295	0.243651196522289	0.226008341688699	0.202476983881887	0.177540226566292	0.191244066834749	0.214316330083507	0.234491084781028	0.247630631996689	0.251211457918622	0.244471976012335	0.228459456915876	0.206018913460938	0.181662134413064	0.174447895511863	0.195901995131779	0.218625632971879	0.237329433318876	0.248097838728527	0.248802448209373	0.239219077544713	0.221051483558086	0.197876558321736	0.174862952405728	0.166223632254740	0.184989671356406	0.207770483019683	0.228857931318397	0.243505065399021	0.248707895541118	0.243420704438818	0.228606651364400	0.207207982463425	0.183958380179285	0.164638589551765	0.159144014258340	0.173931504946453	0.195475854616495	0.218220600928142	0.236700614205562	0.246956322598187	0.246956322598187	0.236700614205562	0.218220600928142	0.195475854616495	0.173931504946453	0.159144014258340	0.164638589551765	0.183958380179285	0.207207982463425	0.228606651364400	0.243420704438818	0.248707895541118	0.243505065399021	0.228857931318397	0.207770483019683	0.184989671356406	0.166223632254740	0.174862952405728	0.197876558321736	0.221051483558086	0.239219077544713	0.248802448209373	0.248097838728527	0.237329433318876	0.218625632971879	0.195901995131779	0.174447895511863	0.181662134413064	0.206018913460938	0.228459456915876	0.244471976012335	0.251211457918622	0.247630631996689	0.234491084781028	0.214316330083507	0.191244066834749	0.177540226566292	0.202476983881887	0.226008341688699	0.243651196522289	0.252465137032295	0.251169416786011	0.240150880796979	0.221425353463855	0.198535411802917	0.182816162127844	0.208567984280757	0.231501480867349	0.247756033036027	0.254942067257113	0.252183500074099	0.240104725498462	0.220783311763435	0.197649115663869	0.196529333210175	0.221790796327693	0.241957161970189	0.254194954565913	0.257019222842238	0.250285913903387
0.236734952561420	0.239503886992389	0.233923889006435	0.220659057501111	0.201663919244496	0.180127381184429	0.194540950245460	0.213128886633043	0.227824856005541	0.235785158969821	0.235481310702437	0.226802732215953	0.211090996897872	0.191108965606604	0.175451916286923	0.193475165358563	0.211686304278791	0.225962474198465	0.233320104024062	0.232247125860725	0.222813668728361	0.206693865628916	0.187088900557912	0.169824641565775	0.186059062254329	0.204300679591169	0.220000133831064	0.229565897751701	0.230928404983001	0.223720447067388	0.209316843298375	0.190763211030056	0.172435765292644	0.171899746714397	0.188280794373431	0.206065664593400	0.220642484134728	0.228550911578568	0.228009367692029	0.219071158038194	0.203633954070426	0.185291900003709	0.168769162029886	0.165354547105251	0.178734701941400	0.196122899028861	0.212705976993214	0.224221302591782	0.227946109186430	0.223019623687417	0.210513157614949	0.193354649372141	0.175964868253021	0.163138831997289	0.160626283220189	0.169875815865864	0.185432509323221	0.203050452056991	0.217914674999832	0.226319159272010	0.226319159272010	0.217914674999832	0.203050452056991	0.185432509323221	0.169875815865864	0.160626283220189	0.163138831997289	0.175964868253021	0.193354649372141	0.210513157614949	0.223019623687417	0.227946109186430	0.224221302591782	0.212705976993214	0.196122899028861	0.178734701941400	0.165354547105251	0.168769162029886	0.185291900003709	0.203633954070426	0.219071158038194	0.228009367692029	0.228550911578568	0.220642484134728	0.206065664593400	0.188280794373431	0.171899746714397	0.172435765292644	0.190763211030056	0.209316843298375	0.223720447067388	0.230928404983001	0.229565897751701	0.220000133831064	0.204300679591169	0.186059062254329	0.169824641565775	0.187088900557912	0.206693865628916	0.222813668728361	0.232247125860725	0.233320104024062	0.225962474198465	0.211686304278791	0.193475165358563	0.175451916286923	0.191108965606604	0.211090996897872	0.226802732215953	0.235481310702437	0.235785158969821	0.227824856005541	0.213128886633043	0.194540950245460	0.180127381184429	0.201663919244496	0.220659057501111	0.233923889006435	0.239503886992389	0.236734952561420
0.221316623327018	0.221041578187601	0.213821131280105	0.200798338394238	0.184305291207894	0.173696739190138	0.188589040388524	0.203003563053983	0.213654726448354	0.218263207592695	0.215828765289933	0.206724148841375	0.192694630955964	0.176718894285283	0.171982872973913	0.185996546180671	0.199968096438295	0.210385110857615	0.214804554443360	0.212198860997652	0.203063215143565	0.189392669901738	0.174460913542913	0.166759375423616	0.178813735333884	0.192650349059513	0.204393071206814	0.210985165401585	0.210798784615584	0.203837582045105	0.191748631266206	0.177632346342564	0.165405983300112	0.167519398547845	0.179230469519095	0.192502128393034	0.203397317136221	0.208917851844730	0.207623806862525	0.199823950229096	0.187548270625375	0.174247566533722	0.163904066225106	0.163008574833333	0.171491816511088	0.183884811806660	0.196281508468419	0.204949826546292	0.207468363017893	0.203158485927693	0.193172438294152	0.180342058615959	0.168596691208332	0.162144757302608	0.160918321618247	0.165326510541148	0.175366867005346	0.188078066642539	0.199412459178361	0.205995098946611	0.205995098946611	0.199412459178361	0.188078066642539	0.175366867005346	0.165326510541148	0.160918321618247	0.162144757302608	0.168596691208332	0.180342058615959	0.193172438294152	0.203158485927693	0.207468363017893	0.204949826546292	0.196281508468419	0.183884811806660	0.171491816511088	0.163008574833333	0.163904066225106	0.174247566533722	0.187548270625375	0.199823950229096	0.207623806862525	0.208917851844730	0.203397317136221	0.192502128393034	0.179230469519095	0.167519398547845	0.165405983300112	0.177632346342564	0.191748631266206	0.203837582045105	0.210798784615584	0.210985165401585	0.204393071206814	0.192650349059513	0.178813735333884	0.166759375423616	0.174460913542913	0.189392669901738	0.203063215143565	0.212198860997652	0.214804554443360	0.210385110857615	0.199968096438295	0.185996546180671	0.171982872973913	0.176718894285283	0.192694630955964	0.206724148841375	0.215828765289933	0.218263207592695	0.213654726448354	0.203003563053983	0.188589040388524	0.173696739190138	0.184305291207894	0.200798338394238	0.213821131280105	0.221041578187601	0.221316623327018
0.204776164190710	0.202451020594314	0.194744380136349	0.183201084567069	0.170349059663880	0.168828634226272	0.180248786481935	0.190951566776664	0.198213999699844	0.200296556335394	0.196698551775727	0.188225215722701	0.176909776754642	0.165680495201417	0.166205772964986	0.176536603339442	0.186768262984075	0.193965880253020	0.196204330145578	0.192912808213715	0.184957846209134	0.174528240475869	0.164689768062655	0.161666542497508	0.169888451190689	0.179788613559233	0.188128424493223	0.192369881466925	0.191308227651228	0.185279934117665	0.176111910492220	0.166747940136088	0.160309154740138	0.161602637521759	0.169081644349649	0.178299717762221	0.185983872573831	0.189600006597791	0.188039486833169	0.181830855802664	0.173042123189206	0.164778967014328	0.160214418616589	0.160059194026451	0.163496490060659	0.171335772706665	0.179901664169788	0.186027884341762	0.187614454309937	0.184158623285444	0.176852720838385	0.170689733509651	0.168461930371357	0.163785042462679	0.162218684369449	0.166661316646488	0.169663344021856	0.173549070863986	0.181487904688788	0.186298410590174	0.186298410590174	0.181487904688788	0.173549070863986	0.169663344021856	0.166661316646488	0.162218684369449	0.163785042462679	0.168461930371357	0.170689733509651	0.176852720838385	0.184158623285444	0.187614454309937	0.186027884341762	0.179901664169788	0.171335772706665	0.163496490060659	0.160059194026451	0.160214418616589	0.164778967014328	0.173042123189206	0.181830855802664	0.188039486833169	0.189600006597791	0.185983872573831	0.178299717762221	0.169081644349649	0.161602637521759	0.160309154740138	0.166747940136088	0.176111910492220	0.185279934117665	0.191308227651228	0.192369881466925	0.188128424493223	0.179788613559233	0.169888451190689	0.161666542497508	0.164689768062655	0.174528240475869	0.184957846209134	0.192912808213715	0.196204330145578	0.193965880253020	0.186768262984075	0.176536603339442	0.166205772964986	0.165680495201417	0.176909776754642	0.188225215722701	0.196698551775727	0.200296556335394	0.198213999699844	0.190951566776664	0.180248786481935	0.168828634226272	0.170349059663880	0.183201084567069	0.194744380136349	0.202451020594314	0.204776164190710

==> data/Convergence_verification.tsv <==
1.00E-06	1.23E-09	6.71E-09	1.42E-07
1.40E-06	1.42E-09	8.37E-09	1.45E-07
1.97E-06	2.98E-10	1.62E-08	1.92E-07
2.76E-06	2.72E-09	1.93E-08	2.65E-07
3.87E-06	2.92E-10	2.56E-08	3.88E-07
5.44E-06	9.17E-10	3.92E-08	5.32E-07
7.63E-06	3.51E-10	5.59E-08	7.41E-07
1.07E-05	6.23E-10	7.78E-08	1.04E-06
1.50E-05	2.66E-10	1.09E-07	1.46E-06
2.11E-05	2.61E-10	1.53E-07	2.04E-06
2.96E-05	4.55E-11	2.16E-07	2.87E-06
4.15E-05	4.39E-11	3.03E-07	4.02E-06
5.82E-05	1.06E-12	4.25E-07	5.64E-06
8.16E-05	5.57E-11	5.96E-07	7.92E-06
0.000114505	2.42E-11	8.36E-07	1.11E-05
0.000160651	3.65E-11	1.17E-06	1.56E-05
0.000225393	3.15E-12	1.65E-06	2.19E-05
0.000316228	9.61E-12	2.31E-06	3.07E-05
0.000443669	3.19E-11	3.24E-06	4.30E-05
0.000622469	8.17E-11	4.55E-06	6.04E-05
0.000873326	1.56E-10	6.38E-06	8.47E-05
0.00122528	3.07E-10	8.95E-06	0.000118838
0.001719072	6.02E-10	1.26E-05	0.000166732
0.002411865	1.19E-09	1.76E-05	0.00023393
0.003383855	2.34E-09	2.47E-05	0.000328213
0.004747561	4.60E-09	3.47E-05	0.0004605
0.006660846	9.06E-09	4.87E-05	0.000646115
0.009345192	1.78E-08	6.83E-05	0.000906563
0.013111339	3.51E-08	9.59E-05	0.001272032
0.018395258	6.91E-08	0.000134671	0.001784903
0.025808615	1.36E-07	0.000189144	0.002504693
0.036209584	2.68E-07	0.000265764	0.003515014
0.05080218	5.27E-07	0.000373641	0.004933389
0.071275648	1.04E-06	0.00052574	0.006925125
0.1	2.04E-06	0.000740598	0.009722982


==> data/LIS_DoF_wall_floor.tsv <==
1	1	1	1	1	1	1
2	0.999365894	0.999357477	0.999291745	0.999802308	0.99984387	0.999838012
3	0.998269585	0.99827521	0.998099943	0.999467621	0.999582568	0.999567183
4	0.996661133	0.996709045	0.996391196	0.998987857	0.999213878	0.999186709
5	0.994354104	0.994638299	0.994147082	0.998350616	0.998735438	0.998694329
6	0.991147843	0.991856817	0.991238007	0.997539073	0.998141792	0.998088903
7	0.985747468	0.988273943	0.98763861	0.996528396	0.99742836	0.997365748
8	0.970816447	0.980892702	0.981912958	0.995287693	0.996582847	0.996523747
9	0.936838348	0.960795111	0.967082935	0.993766713	0.995596049	0.995553627
10	0.89169103	0.925213601	0.937576274	0.99190749	0.994439754	0.994454704
11	0.846565989	0.884707653	0.900832877	0.989591657	0.993094384	0.993206934
12	0.80344156	0.844111248	0.86311308	0.986695757	0.991491987	0.9918098
13	0.802909645	0.803862915	0.824864167	0.982845695	0.989588172	0.990209077
14	0.80213207	0.789980511	0.786127486	0.977546297	0.987192893	0.988400765
15	0.801563878	0.789295958	0.762329579	0.967627658	0.984165483	0.986178038
16	0.799577117	0.788140374	0.761569893	0.948525006	0.979598471	0.983533884
17	0.797293995	0.786480767	0.760290334	0.923273841	0.969393543	0.978634044
18	0.793478442	0.784274505	0.758466654	0.896564902	0.951414614	0.967191459
19	0.787658986	0.781384318	0.756066596	0.869035778	0.93015995	0.949328482
20	0.770389408	0.777602169	0.753012006	0.841819402	0.908339731	0.929475252
21	0.759728574	0.771566699	0.749276445	0.814811143	0.886334987	0.909253854
22	0.733638151	0.763086245	0.746647576	0.806666878	0.86455299	0.889029789
23	0.717724284	0.755013902	0.744068399	0.806464795	0.842937654	0.868969468
24	0.701264321	0.726427901	0.733106988	0.80609365	0.821575179	0.849016298
25	0.700499629	0.721872253	0.715619404	0.805619461	0.800496784	0.829154104
26	0.699183122	0.693333692	0.702440544	0.804893565	0.799390762	0.809299744
27	0.697250318	0.682243498	0.689639113	0.804110343	0.799239271	0.789453328
28	0.694464151	0.681495814	0.662640542	0.802937317	0.798976367	0.787583213
29	0.691766495	0.680207091	0.658530937	0.801753102	0.798623746	0.787431668
30	0.689220704	0.680203971	0.640364345	0.799961001	0.798140751	0.787177731
31	0.684479101	0.67838892	0.639563975	0.798197135	0.797576476	0.786822171
32	0.676615722	0.675955006	0.638227879	0.795402644	0.796855424	0.786360293
33	0.664299975	0.67285921	0.636305342	0.792805543	0.796053482	0.785795059
34	0.64586184	0.668761677	0.634152477	0.787780306	0.795054002	0.785116506
35	0.63599144	0.663373362	0.633508003	0.787385851	0.793957455	0.784331238
36	0.627174221	0.656463783	0.630623472	0.780043918	0.792588076	0.783420647
37	0.623465789	0.651029755	0.62665038	0.768881403	0.791064719	0.782397458
38	0.622585906	0.637680248	0.621735697	0.759537581	0.789109019	0.781225681
39	0.620958056	0.62758058	0.613682996	0.748626472	0.78681891	0.779929041
40	0.618799787	0.615347263	0.613043205	0.733166353	0.783660344	0.77842457
41	0.615274365	0.602722927	0.599636838	0.726468261	0.780110374	0.776759119
42	0.611179352	0.601890408	0.596549827	0.711903711	0.777678119	0.774665949
43	0.60279449	0.600663263	0.582556025	0.711697068	0.768626135	0.772335717
44	0.598523146	0.599570079	0.573390364	0.711350643	0.757738388	0.769434034
45	0.594343944	0.599303124	0.55930644	0.710844395	0.752908673	0.767781955
46	0.592668232	0.598413991	0.555633084	0.710197586	0.736548519	0.757966801
47	0.56858086	0.595726673	0.554808488	0.709321377	0.735617751	0.750145642
48	0.559089002	0.592410847	0.55342979	0.708407428	0.717759326	0.742926952
49	0.553443246	0.587977621	0.5514624	0.706967904	0.715395042	0.731772179
50	0.553058535	0.582210927	0.548890444	0.706634792	0.707956037	0.72510211
51	0.551920366	0.570178144	0.545668289	0.704530735	0.707806977	0.714923179
52	0.550061832	0.570073557	0.545319058	0.703890722	0.707557435	0.705013175
53	0.54732762	0.563909522	0.541640065	0.701568538	0.707205451	0.698872762
54	0.54490537	0.5614	0.54098068	0.699890083	0.706748786	0.694283886
55	0.543287056	0.548498195	0.53657444	0.696151401	0.706181474	0.694133978
56	0.53813466	0.537326853	0.53444893	0.691237489	0.705501838	0.693884469
57	0.529853995	0.536661843	0.528675521	0.683360124	0.704690412	0.693531906
58	0.52004035	0.535745512	0.517523374	0.678431114	0.703757452	0.693079042
59	0.512418345	0.534218639	0.51036084	0.677031852	0.702632313	0.692517691
60	0.51034818	0.531990376	0.503791984	0.664058415	0.70143515	0.69185334
61	0.496569455	0.52914241	0.498798401	0.656184015	0.699799517	0.691072583
62	0.491388187	0.525332448	0.490269164	0.651792614	0.699779072	0.690182427
63	0.481772649	0.522439499	0.489424566	0.648127392	0.697607918	0.689163641
64	0.480325723	0.522062091	0.487992603	0.647917457	0.69576133	0.68802324
65	0.478514045	0.519672925	0.485984604	0.647528851	0.694197937	0.686728655
66	0.476271435	0.514149265	0.483564447	0.647040256	0.692084809	0.685305781
67	0.474403182	0.506319092	0.483330745	0.646270137	0.686549059	0.683860661
68	0.468667285	0.503254518	0.482712954	0.645497457	0.68051548	0.683427622
69	0.465968471	0.501804429	0.479970846	0.644191892	0.676670896	0.683352012
70	0.460382196	0.488380448	0.475828497	0.643338528	0.672716238	0.681360563
71	0.45321197	0.480209239	0.471649012	0.641332827	0.661615081	0.679101662
72	0.447179295	0.47845453	0.470344039	0.640970452	0.660633188	0.674620564
73	0.436472111	0.477661605	0.464073325	0.637909991	0.653247933	0.669407275
74	0.431953282	0.47659853	0.461267612	0.636206807	0.648770797	0.663651441
75	0.419118616	0.474910985	0.453066544	0.632849657	0.648620732	0.662332398
76	0.406402409	0.472367981	0.450629578	0.631021105	0.648373296	0.655431266
77	0.402711674	0.469138624	0.440178838	0.624903525	0.64801615	0.648032948
78	0.398212794	0.465145238	0.437623869	0.623615994	0.647577137	0.644513218
79	0.395812283	0.464808471	0.437620627	0.616239948	0.64698631	0.637739683
80	0.391449464	0.45959679	0.435874426	0.610637269	0.646692178	0.632987522
81	0.387712023	0.458680211	0.434982346	0.607411039	0.646166685	0.632831875
82	0.383906497	0.453474584	0.433470971	0.600309508	0.64548452	0.632579062
83	0.376043015	0.452141733	0.431331239	0.598893893	0.644457895	0.632208926
84	0.36242439	0.439429515	0.428526692	0.598679722	0.643404899	0.63176053
85	0.362310676	0.436730298	0.426299221	0.598218811	0.641994757	0.631159906
86	0.340269046	0.430805643	0.424975894	0.597742222	0.64050617	0.630574216
87	0.340166652	0.423454457	0.420569467	0.596857722	0.639446975	0.630192601
88	0.333267802	0.420850885	0.419645667	0.596043021	0.638443809	0.629906666
89	0.326175979	0.420734189	0.415229646	0.594701648	0.636168184	0.629662226
90	0.313153622	0.419635656	0.41165662	0.593388642	0.634295174	0.628676811
91	0.29231399	0.417593566	0.407596834	0.591842762	0.631974008	0.627688889
92	0.287905532	0.414988109	0.399376923	0.591171591	0.631045511	0.626482732
93	0.266367776	0.413936237	0.397038051	0.589271374	0.624367949	0.625171531
94	0.261446223	0.410685239	0.394500228	0.588371413	0.618328129	0.623667141
95	0.243932581	0.40542792	0.390124847	0.584296805	0.617185199	0.621961191
96	0.240709887	0.399995696	0.387345744	0.581409197	0.615148004	0.620295495
97	0.236554812	0.398391868	0.386366722	0.581047622	0.608231836	0.61929691
98	0.233858573	0.394638452	0.384723985	0.573513923	0.604059975	0.617816508
99	0.226953035	0.389599281	0.382347885	0.568639605	0.604032195	0.615743629
100	0.223308521	0.384603453	0.381084531	0.56820018	0.603880062	0.613383211
101	0.217130963	0.382393997	0.379172825	0.563535718	0.603644422	0.607979024
102	0.209479733	0.373869332	0.376683796	0.557267436	0.603257941	0.605363755
103	0.205799729	0.362621266	0.37526043	0.557038037	0.602800517	0.60268546
104	0.198078089	0.359793732	0.370401473	0.556647352	0.60218637	0.602543065
105	0.190648786	0.358270539	0.367607615	0.55613304	0.601496881	0.593094012
106	0.183417349	0.355691022	0.364525515	0.555383383	0.600619978	0.590149571
107	0.174396894	0.354462666	0.362490285	0.554996862	0.599673525	0.586044843
108	0.172723139	0.351902521	0.360192873	0.553683901	0.59845517	0.585404765
109	0.149079329	0.346648983	0.355825789	0.553677702	0.597705569	0.585243353
110	0.14391492	0.34600696	0.344000766	0.551901079	0.596817885	0.584971194
111	0.140424252	0.345024621	0.343791732	0.550849835	0.596204893	0.584594908
112	0.132420736	0.340769918	0.340551011	0.548736825	0.595131658	0.584098366
113	0.125164949	0.339151097	0.339417074	0.546503305	0.593315345	0.583511069
114	0.120201897	0.329682475	0.338702974	0.545170818	0.59067529	0.582772624
115	0.110793864	0.319899641	0.337494262	0.542346549	0.589437027	0.582142798
116	0.102881364	0.318780589	0.334710712	0.539731739	0.589134891	0.581718176
117	0.100810487	0.313886475	0.330997239	0.539196968	0.585593105	0.580970614
118	0.099012534	0.298160481	0.328884601	0.534404048	0.581718836	0.579995782
119	0.095835196	0.295657317	0.32650129	0.526769084	0.577080459	0.579364858
120	0.095116248	0.288100476	0.326180239	0.525932432	0.576621797	0.578660767
121	0.093148559	0.279530106	0.320263313	0.523788872	0.571144155	0.5771341
122	0.088368655	0.268736437	0.318927421	0.519603355	0.56971221	0.576560168
123	0.083637338	0.267530545	0.31320797	0.519045904	0.567319841	0.575546325
124	0.079964914	0.265187543	0.312321465	0.518719978	0.566734106	0.573792243
125	0.075253334	0.259579144	0.304529327	0.518286504	0.566571202	0.571807231
126	0.074555107	0.257032334	0.303027087	0.517513732	0.566279311	0.569176389
127	0.06959058	0.25135803	0.302938955	0.51667466	0.565903606	0.568309786
128	0.067013414	0.241380389	0.297861036	0.515355272	0.565367302	0.567269091
129	0.065463862	0.240864588	0.290432666	0.514683204	0.564767687	0.563872938
130	0.060672567	0.237869977	0.290027254	0.513781447	0.563960541	0.563507251
131	0.05896252	0.233629823	0.288609189	0.511832487	0.563120227	0.558847188
132	0.055783436	0.225924309	0.287024693	0.509673494	0.561976069	0.558093606
133	0.049887589	0.220526948	0.286142629	0.506223958	0.560908285	0.552314586
134	0.046256243	0.211529808	0.28254199	0.506019139	0.559412903	0.55067363
135	0.043653021	0.209529118	0.28194525	0.501247417	0.559170783	0.546464638
136	0.042409436	0.205344793	0.277464793	0.500407678	0.55883978	0.545504294
137	0.038692383	0.188597428	0.275215621	0.499670161	0.557874377	0.545338551
138	0.035968766	0.185099474	0.270459151	0.497870767	0.55584592	0.545047148
139	0.033803669	0.181091855	0.262315318	0.49231489	0.555111213	0.544674273
140	0.033066736	0.168589663	0.260643401	0.490620285	0.551880895	0.544131413
141	0.032941689	0.164951428	0.257811033	0.483425431	0.55000544	0.543813758
142	0.032085617	0.159768918	0.251226604	0.481247597	0.54907216	0.543378853
143	0.031003149	0.154666953	0.2477038	0.480925632	0.548132641	0.543255273
144	0.02884255	0.149530656	0.232327996	0.480425058	0.542961451	0.542732344
145	0.028427144	0.134922666	0.228707783	0.479636247	0.540019769	0.541843156
146	0.027580026	0.134406167	0.223163246	0.478780828	0.539050781	0.540846756
147	0.025302942	0.133856846	0.214896981	0.478039434	0.538503444	0.539737611
148	0.024130926	0.130630552	0.21126024	0.477558133	0.533418783	0.538414326
149	0.023782751	0.12673485	0.210369586	0.475991916	0.533238931	0.537996069
150	0.022357439	0.123949945	0.208116099	0.475793508	0.532943003	0.536819246
151	0.021584876	0.120330385	0.202901138	0.473350046	0.532516032	0.535889787
152	0.021058737	0.118903602	0.200865326	0.472058992	0.531982776	0.535322263
153	0.020725492	0.113193831	0.19750862	0.469497548	0.531707043	0.533472498
154	0.018472429	0.112161943	0.19515472	0.467216026	0.531299016	0.531914221
155	0.01597275	0.108161211	0.193481857	0.463858358	0.530526447	0.530876387
156	0.015737035	0.101429135	0.190312073	0.463439723	0.530498213	0.530832296
157	0.015549955	0.099796124	0.185745144	0.461301488	0.529439664	0.52849238
158	0.014123304	0.095439765	0.183007413	0.456893954	0.528503544	0.525331862
159	0.01332762	0.094635075	0.182569974	0.452320077	0.526978181	0.522057638
160	0.012377709	0.087557117	0.172922085	0.451882797	0.526340653	0.521698604
161	0.01204485	0.085056706	0.170120459	0.44667182	0.52451542	0.520632867
162	0.010667589	0.083237241	0.163768015	0.44620971	0.5242404	0.5171972
163	0.010246459	0.078153739	0.156515409	0.441333744	0.523247686	0.514461844
164	0.009447185	0.076404358	0.148418131	0.440944319	0.520843917	0.512674821
165	0.00943297	0.071794167	0.14287778	0.44078433	0.520395808	0.512664171
166	0.00917262	0.068481205	0.140617568	0.43973119	0.519483667	0.510744529
167	0.009127899	0.06383347	0.132468347	0.439605809	0.518097687	0.510568654
168	0.00875195	0.061652357	0.132189057	0.438102484	0.515602154	0.510267409
169	0.008112351	0.061252389	0.12487694	0.437424686	0.51314633	0.50985949
170	0.007797314	0.05276041	0.124137977	0.435622518	0.511977035	0.509310643
171	0.007397546	0.052526751	0.121251641	0.433428887	0.511693591	0.508668484
172	0.007222818	0.050240236	0.114582446	0.430934032	0.503599783	0.507863021
173	0.006872522	0.050209898	0.106829291	0.427897248	0.502416731	0.506984693
174	0.006724234	0.049703511	0.105498499	0.427880887	0.502235352	0.505911459
175	0.006475768	0.048112674	0.102027622	0.42608611	0.501907964	0.505852938
176	0.00613433	0.046849452	0.1016679	0.423094908	0.50171487	0.504871848
177	0.005869345	0.044302734	0.10126815	0.417254512	0.501348251	0.504783541
178	0.005429477	0.043937453	0.098922298	0.415957328	0.500904	0.50353631
179	0.005118242	0.043228228	0.096716506	0.412314261	0.500133509	0.503308785
180	0.004843763	0.04204972	0.094997758	0.409137867	0.499912723	0.50299802
181	0.004716216	0.03917397	0.089990674	0.406534869	0.499316002	0.501683078
182	0.004285805	0.0378576	0.089844644	0.403696214	0.499287575	0.500147276
183	0.004098419	0.037458201	0.085063292	0.399914187	0.498706057	0.498218391
184	0.003647268	0.035645006	0.078660078	0.39689953	0.498099437	0.496255992
185	0.003628698	0.033899927	0.078326365	0.396029882	0.497645358	0.496125044
186	0.003305109	0.032902464	0.07656371	0.395490063	0.496721184	0.494336424
187	0.003098354	0.030189975	0.074764646	0.395239963	0.495318508	0.493525515
188	0.002984747	0.029150513	0.073491005	0.394548158	0.493592335	0.492212119
189	0.002784448	0.029028007	0.068926959	0.393323552	0.492132296	0.491570577
190	0.002612222	0.026805368	0.067776577	0.391673297	0.491707025	0.489145056
191	0.002543447	0.026573738	0.065973797	0.389490097	0.48917985	0.485832815
192	0.002440202	0.024427051	0.0651469	0.387071326	0.487427271	0.484327683
193	0.002359022	0.023416718	0.061486496	0.385374192	0.485478356	0.483285703
194	0.002271786	0.022933093	0.05563405	0.383470856	0.485444992	0.480151724
195	0.00225727	0.022065719	0.055529763	0.383360512	0.482733403	0.479706876
196	0.002092416	0.020711655	0.05307128	0.379671741	0.482695139	0.479520518
197	0.002028424	0.019271094	0.052098019	0.375176307	0.477779205	0.479225778
198	0.002013389	0.019055282	0.051530879	0.370762045	0.477053936	0.478781284
199	0.001971535	0.018517337	0.050805634	0.367666279	0.476591022	0.478466844
200	0.001760242	0.01707438	0.045530623	0.36436559	0.473030954	0.478192321
201	0.001759258	0.015811229	0.042597002	0.362517946	0.472760345	0.477659555
202	0.001657955	0.015523549	0.041934679	0.350732535	0.472520406	0.477500457
203	0.001565888	0.015178392	0.039304503	0.350468181	0.472204287	0.477414024
204	0.001506054	0.014851037	0.037616486	0.342888194	0.471653966	0.47663119
205	0.001384288	0.014704903	0.036983194	0.339918033	0.471131131	0.475766313
206	0.001315689	0.014351735	0.036808031	0.338804714	0.470601548	0.474632843
207	0.001279649	0.013604494	0.036342508	0.337714	0.47041189	0.473452363
208	0.001204871	0.013603967	0.035301746	0.336107588	0.470161146	0.472747111
209	0.001193901	0.012992299	0.035272217	0.333740792	0.469153269	0.471993466
210	0.001074985	0.012990911	0.034305957	0.330714057	0.468071484	0.470575145
211	0.001002009	0.011950771	0.032432332	0.330014311	0.467755894	0.468899648
212	0.000975579	0.011631155	0.031760508	0.328084337	0.467172917	0.468760526
213	0.000916988	0.0113883	0.030304378	0.325649856	0.466673776	0.467971835
214	0.000890142	0.010865213	0.030065532	0.32334504	0.465121738	0.466759637
215	0.000833644	0.010470491	0.028650756	0.322370538	0.463325625	0.466161138
216	0.000736644	0.009747737	0.028212237	0.315608769	0.461367924	0.464429442
217	0.000726936	0.009274825	0.027787516	0.315571464	0.459197056	0.462297611
218	0.000651752	0.009239478	0.027191113	0.310525654	0.457973217	0.462069075
219	0.000625581	0.009025408	0.025514612	0.306622146	0.456744209	0.461553018
220	0.000597199	0.008233091	0.024051327	0.299155905	0.455666405	0.459885518
221	0.000588194	0.007858835	0.022832416	0.297270513	0.454288447	0.457768835
222	0.000576104	0.007151261	0.022639626	0.289035635	0.453419926	0.456761269
223	0.000557135	0.00710047	0.021986627	0.281234452	0.45311516	0.455921657
224	0.000528695	0.006735955	0.020669049	0.271126648	0.452280996	0.453718393
225	0.00051776	0.006640855	0.019866094	0.26719962	0.448154945	0.451739865
226	0.000508958	0.006543932	0.018439283	0.261919906	0.447533912	0.451422915
227	0.000485829	0.006182666	0.01801912	0.256998476	0.446525559	0.451230119
228	0.000480148	0.006151458	0.017847976	0.247216266	0.443718552	0.450911657
229	0.000434356	0.005953692	0.016617095	0.244450005	0.443513658	0.450457761
230	0.000415466	0.005161864	0.016527131	0.241353384	0.44309917	0.449893995
231	0.000405654	0.004958185	0.015979935	0.239616974	0.443062749	0.449885005
232	0.000385307	0.004523394	0.015310984	0.234494385	0.442448592	0.449159938
233	0.000383041	0.00441588	0.014531977	0.226931968	0.441854663	0.448340964
234	0.000359429	0.004377609	0.014419566	0.220352814	0.440886452	0.44732966
235	0.000333759	0.00435459	0.013812605	0.215471297	0.440217736	0.446585176
236	0.000321641	0.004308295	0.013155418	0.213870195	0.439506709	0.446419783
237	0.000294218	0.004092337	0.012434758	0.211309094	0.438604621	0.44590266
238	0.00028188	0.004023376	0.011973536	0.208239218	0.437753811	0.444874822
239	0.000267183	0.003939122	0.011582571	0.207333427	0.437023187	0.443748462
240	0.00025062	0.003776621	0.011477728	0.20630131	0.435484346	0.443331661
241	0.000235821	0.003643298	0.011192776	0.202599928	0.435323597	0.44252258
242	0.000233635	0.003474313	0.011141661	0.200570541	0.433791816	0.44227159
243	0.000219301	0.00322272	0.010771071	0.196723417	0.433190373	0.441823531
244	0.000214238	0.003158587	0.010247576	0.193460199	0.431405371	0.439927175
245	0.000190515	0.00311071	0.010045498	0.187777453	0.430009302	0.438538476
246	0.00017494	0.003012298	0.009941518	0.184281075	0.428961238	0.43792293
247	0.000167313	0.003003723	0.009272585	0.179731706	0.428707083	0.436765955
248	0.000163082	0.002696299	0.00867606	0.174509575	0.425991915	0.435826582
249	0.000147852	0.002560296	0.008673587	0.165623195	0.424484228	0.435160695
250	0.000144749	0.002553462	0.008496945	0.163681665	0.42342127	0.432544639
251	0.000139663	0.002467657	0.008120772	0.160884462	0.423411471	0.432040238
252	0.000138273	0.002347798	0.007881014	0.160695008	0.421113206	0.430003974
253	0.000133457	0.002340452	0.007746855	0.158411475	0.42057422	0.429577634
254	0.000128233	0.002062156	0.007220456	0.154721726	0.416153003	0.426921729
255	0.000125225	0.002009997	0.007024258	0.1505301	0.415238311	0.426398573
256	0.000122032	0.0019372	0.006858791	0.14707336	0.414564993	0.425166194
257	0.000117494	0.001788605	0.006748921	0.140031191	0.414301979	0.424975752
258	0.000108663	0.001669347	0.006210044	0.137854013	0.4138709	0.42462851
259	0.000107212	0.001669134	0.006080221	0.132330656	0.413264217	0.424608021
260	9.86099E-05	0.001575721	0.006031197	0.129366189	0.412470815	0.424124574
261	9.7182E-05	0.001525403	0.005556004	0.127030809	0.411651499	0.423549884
262	9.37943E-05	0.001414275	0.005341415	0.115449281	0.411411477	0.422943254
263	8.99411E-05	0.001369722	0.005181186	0.114129904	0.41047211	0.422779101
264	8.63755E-05	0.001350889	0.004981643	0.110757786	0.410356327	0.422161335
265	8.41018E-05	0.001251538	0.004831672	0.103895326	0.408898164	0.421905203
266	7.50222E-05	0.001232077	0.004558212	0.100842754	0.408738547	0.420846976
267	7.21629E-05	0.001196164	0.00427335	0.09850389	0.407355801	0.419704247
268	7.17776E-05	0.001150881	0.003968511	0.098111494	0.40627337	0.418311875
269	6.70272E-05	0.001103737	0.003920206	0.097805539	0.405308426	0.417855222
270	5.88883E-05	0.00107343	0.003793867	0.096834546	0.404425069	0.41710571
271	5.73693E-05	0.00105401	0.003680084	0.095138194	0.403335798	0.41665714
272	5.29933E-05	0.001003969	0.003565933	0.093425319	0.402634247	0.416412461
273	5.24552E-05	0.000984608	0.0034605	0.093084529	0.40143754	0.415456157
274	4.9284E-05	0.000959119	0.003327772	0.091720421	0.399308502	0.415034728
275	4.76628E-05	0.000894141	0.003250942	0.091335536	0.397809365	0.414743473
276	4.38719E-05	0.000881766	0.003239337	0.088641253	0.396702577	0.413078505
277	3.92227E-05	0.000864492	0.003112796	0.086425137	0.395347387	0.411078013
278	3.65063E-05	0.000815667	0.002920558	0.085263619	0.393007307	0.409294481
279	3.64458E-05	0.000778335	0.002908842	0.08153115	0.392508657	0.408982446
280	3.56982E-05	0.000733062	0.00284531	0.080181677	0.39036012	0.408410592
281	3.45523E-05	0.000719783	0.002744911	0.079725767	0.388391454	0.408083144
282	3.44193E-05	0.000691274	0.0026143	0.076793854	0.385992964	0.406438853
283	3.29452E-05	0.00065156	0.002584819	0.074481511	0.384794514	0.405424895
284	3.25931E-05	0.000639899	0.002405397	0.067722783	0.384554215	0.40522067
285	3.00215E-05	0.000607559	0.002404036	0.067419942	0.384398821	0.403457929
286	2.92598E-05	0.000578803	0.002302127	0.064985018	0.38410953	0.402098211
287	2.84524E-05	0.000563543	0.002281643	0.063845374	0.383596883	0.40064168
288	2.79696E-05	0.000545631	0.002191471	0.062079273	0.382931663	0.400338529
289	2.71183E-05	0.000501774	0.002063798	0.059545187	0.381992304	0.400126943
290	2.5626E-05	0.000486716	0.001922393	0.058595059	0.381349744	0.399774806
291	2.41888E-05	0.000483064	0.001914191	0.056913858	0.380957593	0.399279229
292	2.18858E-05	0.000442208	0.001810658	0.055978942	0.379497618	0.398662784
293	2.11667E-05	0.000436667	0.001771182	0.054863581	0.37884849	0.398299406
294	2.01902E-05	0.000388429	0.001650177	0.054668313	0.37766615	0.397880312
295	1.95835E-05	0.000386553	0.001630922	0.051156348	0.377111491	0.397279989
296	1.95215E-05	0.000352096	0.001560797	0.049914206	0.376634033	0.397067974
297	1.67954E-05	0.000333185	0.001441347	0.045259696	0.375995808	0.396847122
298	1.66468E-05	0.000323255	0.001438128	0.04446228	0.373782294	0.395734968
299	1.63847E-05	0.00030826	0.001358258	0.04222212	0.372662706	0.394736177
300	1.42752E-05	0.00029818	0.00127286	0.040491977	0.372322346	0.394527099
301	1.38592E-05	0.000297551	0.001237255	0.0377758	0.370068828	0.393066173
302	1.35022E-05	0.000293945	0.001172393	0.037757816	0.368350551	0.392130176
303	1.319E-05	0.000283125	0.001153826	0.037158394	0.367453126	0.39160739
304	1.18785E-05	0.000278133	0.001102188	0.036636415	0.36698007	0.391352688
305	1.18327E-05	0.000270274	0.001062263	0.036589969	0.363850954	0.389678758
306	1.08881E-05	0.000261493	0.0010203	0.036155389	0.363080939	0.389458094
307	1.06828E-05	0.000257494	0.000976769	0.035671321	0.361833844	0.389051879
308	1.00238E-05	0.000250753	0.000937123	0.035439521	0.359162155	0.387499317
309	8.80956E-06	0.000245095	0.000923617	0.034367104	0.356632451	0.385469614
310	8.69362E-06	0.000221887	0.000901556	0.033026561	0.356544413	0.385401346
311	8.52169E-06	0.000217694	0.000870508	0.033021965	0.353225766	0.384387164
312	8.18275E-06	0.000211215	0.000860465	0.031351897	0.351878374	0.383311913
313	7.78993E-06	0.000205658	0.000821531	0.030531353	0.351529215	0.382635191
314	7.68432E-06	0.000198957	0.000796465	0.029699237	0.351490991	0.380982929
315	7.44845E-06	0.000188555	0.000776589	0.029111119	0.350952684	0.380586096
316	7.36348E-06	0.000185308	0.000771897	0.0288507	0.350211885	0.379022044
317	6.92082E-06	0.00017232	0.000741908	0.027130962	0.349981523	0.378857748
318	6.53138E-06	0.000164336	0.000696831	0.026504494	0.349139638	0.377537627
319	6.33892E-06	0.000157343	0.000669137	0.026059078	0.348199304	0.376407863
320	6.1515E-06	0.000153774	0.000660127	0.025359491	0.347942615	0.376211788
321	5.65754E-06	0.000140364	0.000656995	0.025211202	0.347600883	0.376178835
322	5.49824E-06	0.000131011	0.000616972	0.024323222	0.346026054	0.375792039
323	5.37137E-06	0.00013086	0.000598143	0.023956426	0.34489628	0.375269272
324	5.04368E-06	0.00012417	0.000581412	0.021354746	0.344216144	0.374610117
325	4.95712E-06	0.00011913	0.000514176	0.021274049	0.342371399	0.374517952
326	4.81005E-06	0.000115102	0.00050812	0.020512872	0.34155082	0.373740917
327	4.6232E-06	0.000113183	0.000494391	0.020344593	0.339951955	0.372959636
328	4.35564E-06	0.000108116	0.000490257	0.019875356	0.337763286	0.372722268
329	3.98938E-06	0.000106494	0.00048313	0.01813637	0.337123771	0.371588265
330	3.72026E-06	9.89336E-05	0.000467123	0.017596369	0.336407861	0.370408534
331	3.62952E-06	9.80303E-05	0.000446132	0.017527731	0.335621197	0.370392536
332	3.58551E-06	8.77203E-05	0.000424668	0.016555585	0.332026399	0.370029801
333	3.38807E-06	8.23159E-05	0.00042457	0.016241403	0.330068124	0.369057022
334	3.20047E-06	8.15903E-05	0.000380401	0.015995794	0.329979915	0.368578328
335	2.78682E-06	7.94315E-05	0.000375696	0.015571775	0.327296283	0.367303957
336	2.77101E-06	7.68847E-05	0.000356908	0.014017682	0.326968319	0.366939674
337	2.62549E-06	7.65096E-05	0.000354294	0.013866888	0.325050346	0.36495843
338	2.49963E-06	7.46046E-05	0.000320916	0.013716048	0.321678797	0.36355922
339	2.36949E-06	7.30771E-05	0.000313265	0.01253849	0.319212708	0.362925896
340	2.29092E-06	6.84576E-05	0.000307664	0.01220145	0.318245839	0.362815516
341	2.11857E-06	6.64071E-05	0.000306543	0.012042918	0.314475951	0.362450608
342	1.94709E-06	6.5814E-05	0.00027332	0.011776685	0.314021019	0.361811645
343	1.85362E-06	6.09015E-05	0.000272852	0.011500505	0.313971117	0.361518481
344	1.8227E-06	6.07478E-05	0.00024622	0.011365203	0.313227537	0.360353951
345	1.80824E-06	5.88639E-05	0.000237387	0.010993868	0.312859633	0.357992325
346	1.72546E-06	5.72402E-05	0.000234301	0.010927959	0.312203073	0.357786866
347	1.67358E-06	5.41924E-05	0.000228522	0.010801238	0.310849773	0.35725603
348	1.65576E-06	5.37541E-05	0.000227981	0.010590513	0.309411015	0.35471382
349	1.61152E-06	5.26921E-05	0.000218329	0.010450491	0.308751168	0.353147353
350	1.45657E-06	4.93373E-05	0.000217599	0.010241125	0.308555276	0.352996006
351	1.42142E-06	4.78418E-05	0.000211565	0.009734509	0.307053451	0.352839532
352	1.3876E-06	4.44671E-05	0.000205573	0.009685475	0.305755018	0.352591951
353	1.38188E-06	4.31904E-05	0.000204687	0.009629901	0.305279447	0.352187785
354	1.35504E-06	4.14643E-05	0.000201687	0.009568262	0.304723033	0.351971835
355	1.25849E-06	4.14421E-05	0.000199662	0.008817066	0.301990363	0.351596235
356	1.18905E-06	3.78682E-05	0.000191502	0.008510592	0.30046065	0.350883369
357	1.12903E-06	3.68721E-05	0.000187628	0.00834058	0.298791645	0.350199586
358	1.09409E-06	3.38053E-05	0.000182054	0.008183923	0.29859643	0.349935755
359	1.03242E-06	3.21881E-05	0.000175969	0.008089431	0.295487886	0.348824865
360	1.00202E-06	3.19679E-05	0.000166795	0.007599285	0.294256962	0.347871374
361	9.57233E-07	3.07931E-05	0.00016038	0.007215686	0.290554207	0.347579533
362	9.02658E-07	3.0594E-05	0.000153496	0.006817861	0.289067566	0.347174141
363	8.56875E-07	2.90226E-05	0.000133563	0.006782549	0.287722425	0.346416009
364	8.11727E-07	2.70105E-05	0.000132472	0.006543105	0.283625115	0.346005431
365	7.42354E-07	2.68871E-05	0.000130746	0.006356665	0.28340519	0.34590694
366	7.33392E-07	2.51883E-05	0.000128733	0.005863241	0.278005111	0.344621098
367	6.97652E-07	2.29444E-05	0.000119798	0.005839025	0.277515847	0.343862514
368	6.68077E-07	2.25672E-05	0.000115671	0.005765153	0.272845097	0.34267552
369	6.08665E-07	2.13894E-05	0.000111898	0.005403555	0.271906725	0.342320525
370	5.98846E-07	2.07778E-05	0.000108142	0.00511699	0.266898058	0.340897968
371	5.85784E-07	2.07646E-05	0.000104925	0.004927707	0.266772085	0.340332617
372	5.15092E-07	2.00712E-05	0.000101479	0.004694557	0.264628958	0.338231699
373	5.08064E-07	1.99751E-05	9.7108E-05	0.004563746	0.263663689	0.337824555
374	4.96791E-07	1.88793E-05	9.46536E-05	0.004508755	0.262063177	0.336136163
375	4.80621E-07	1.85729E-05	8.88557E-05	0.004416195	0.259735774	0.336104533
376	4.4163E-07	1.78834E-05	8.74556E-05	0.004113555	0.257545675	0.335296809
377	4.30285E-07	1.76902E-05	8.53923E-05	0.004105063	0.257371622	0.334347468
378	3.90644E-07	1.6975E-05	8.35077E-05	0.003817103	0.256003306	0.332438907
379	3.70197E-07	1.65569E-05	7.79985E-05	0.00374501	0.252546862	0.331922025
380	3.57668E-07	1.63933E-05	7.68437E-05	0.003695162	0.248226889	0.330791807
381	3.51452E-07	1.51924E-05	7.38362E-05	0.003608703	0.247897595	0.330255981
382	3.30221E-07	1.44169E-05	7.18029E-05	0.003580868	0.245246909	0.330089265
383	3.22753E-07	1.36059E-05	6.6877E-05	0.003493456	0.243543149	0.329047196
384	3.12149E-07	1.33637E-05	6.50481E-05	0.003479019	0.242436377	0.328782693
385	3.05678E-07	1.29221E-05	6.25986E-05	0.003352134	0.240617437	0.328547687
386	2.86478E-07	1.21446E-05	6.20819E-05	0.003329113	0.240227327	0.328327321
387	2.85057E-07	1.20439E-05	5.99505E-05	0.003262208	0.235169724	0.327686001
388	2.81302E-07	1.10586E-05	5.93617E-05	0.003130351	0.231513631	0.326879085
389	2.65511E-07	1.0734E-05	5.76189E-05	0.003048887	0.230902143	0.326536843
390	2.49961E-07	1.06514E-05	5.62147E-05	0.002911528	0.225466708	0.325871603
391	2.46983E-07	1.02188E-05	5.43928E-05	0.002882823	0.225380725	0.32536561
392	2.28677E-07	9.54227E-06	5.35972E-05	0.002862135	0.222461313	0.324657495
393	2.26164E-07	9.2585E-06	4.97823E-05	0.002695381	0.217069	0.32406533
394	2.2015E-07	8.80807E-06	4.94471E-05	0.002662521	0.215156703	0.323160683
395	2.10719E-07	8.52139E-06	4.67344E-05	0.002597056	0.209575755	0.322834904
396	2.05653E-07	8.13977E-06	4.40258E-05	0.002544403	0.208546722	0.321870964
397	1.91096E-07	7.9615E-06	4.3244E-05	0.00249065	0.202619646	0.32149297
398	1.85665E-07	7.83928E-06	4.18943E-05	0.002363772	0.200488448	0.319678125
399	1.70535E-07	7.65505E-06	3.98103E-05	0.002286131	0.200054649	0.318760086
400	1.64815E-07	7.44672E-06	3.97015E-05	0.002160994	0.19280944	0.318501598
401	1.53781E-07	6.94531E-06	3.76136E-05	0.002085774	0.191884703	0.317508998
402	1.44547E-07	6.72306E-06	3.70129E-05	0.002026418	0.188015827	0.316901506
403	1.39546E-07	6.06834E-06	3.5197E-05	0.00199365	0.187254313	0.315961784
404	1.35294E-07	5.84714E-06	3.47707E-05	0.00189799	0.181369557	0.315012859
405	1.33431E-07	5.45026E-06	3.39831E-05	0.001736988	0.176951629	0.31467709
406	1.18711E-07	5.37142E-06	3.2694E-05	0.001725279	0.173751631	0.314272718
407	1.1326E-07	5.1244E-06	3.22688E-05	0.001632322	0.171918424	0.312493892
408	1.07626E-07	5.08456E-06	2.99205E-05	0.001619125	0.169193307	0.310358294
409	1.02091E-07	4.86367E-06	2.96548E-05	0.001606858	0.165507458	0.30940231
410	9.9264E-08	4.62959E-06	2.78221E-05	0.001445508	0.161698994	0.308534038
411	9.53301E-08	4.33376E-06	2.65369E-05	0.001442532	0.161134986	0.306587618
412	9.04252E-08	4.24393E-06	2.51929E-05	0.001424356	0.160008757	0.305869042
413	8.6527E-08	4.2126E-06	2.47925E-05	0.00139897	0.157933865	0.305585045
414	8.60094E-08	4.12819E-06	2.41265E-05	0.00137227	0.157339438	0.304248261
415	7.88067E-08	4.02143E-06	2.3335E-05	0.001285299	0.155048376	0.303945136
416	7.3635E-08	3.92602E-06	2.21579E-05	0.001229278	0.154273681	0.30354297
417	6.93654E-08	3.73529E-06	2.07219E-05	0.001169335	0.153278016	0.303426545
418	6.75385E-08	3.53451E-06	2.07107E-05	0.001100022	0.151175775	0.302722578
419	6.7016E-08	3.5148E-06	1.9437E-05	0.001089502	0.147253886	0.302230532
420	6.43023E-08	3.40635E-06	1.84705E-05	0.001088998	0.146821805	0.30177183
421	6.25996E-08	3.3748E-06	1.7472E-05	0.00107337	0.143073844	0.301075727
422	6.08473E-08	3.23492E-06	1.70158E-05	0.001047719	0.142983339	0.300914162
423	5.92202E-08	3.12266E-06	1.67585E-05	0.001047228	0.138975009	0.300579997
424	5.86312E-08	3.09275E-06	1.6638E-05	0.001011386	0.137917035	0.299550457
425	5.37228E-08	2.97004E-06	1.58373E-05	0.001007973	0.135586105	0.299202089
426	5.29431E-08	2.86113E-06	1.56882E-05	0.000964149	0.133524037	0.298741435
427	5.13393E-08	2.69059E-06	1.55987E-05	0.000917507	0.132827044	0.297517076
428	5.0541E-08	2.50129E-06	1.46442E-05	0.000907108	0.127833306	0.296723761
429	4.76193E-08	2.45949E-06	1.44259E-05	0.000863213	0.127635065	0.296386027
430	4.39386E-08	2.31522E-06	1.41158E-05	0.000855176	0.124719354	0.295482083
431	4.35782E-08	2.23052E-06	1.38899E-05	0.000842199	0.122350785	0.293381516
432	4.09064E-08	2.12668E-06	1.34369E-05	0.000811238	0.117717214	0.293315841
433	4.04742E-08	1.96801E-06	1.29205E-05	0.000794284	0.117407712	0.291028526
434	3.93876E-08	1.83005E-06	1.24521E-05	0.000766146	0.115968879	0.29087068
435	3.62005E-08	1.79979E-06	1.22379E-05	0.000758013	0.114557328	0.289762886
436	3.43235E-08	1.74103E-06	1.20591E-05	0.000749018	0.110827846	0.288466814
437	3.27125E-08	1.65903E-06	1.09979E-05	0.00073439	0.109251598	0.288359985
438	3.1509E-08	1.59293E-06	1.07362E-05	0.00068229	0.107556614	0.287492079
439	3.05116E-08	1.58042E-06	1.05481E-05	0.000657428	0.104107948	0.285125336
440	2.85863E-08	1.5418E-06	1.00796E-05	0.0006481	0.101224381	0.284145964
441	2.7453E-08	1.5376E-06	9.88963E-06	0.000631889	0.101009546	0.28324877
442	2.73366E-08	1.35144E-06	9.1092E-06	0.000601938	0.097962704	0.283242402
443	2.67867E-08	1.33035E-06	8.97391E-06	0.000593429	0.095571193	0.281389223
444	2.52366E-08	1.27997E-06	8.74157E-06	0.000560373	0.094744254	0.279352442
445	2.38162E-08	1.25107E-06	8.28333E-06	0.000556329	0.092264868	0.278716357
446	2.31194E-08	1.17791E-06	8.08753E-06	0.000512058	0.088424938	0.277249687
447	2.07699E-08	1.16734E-06	8.03433E-06	0.000486323	0.08807221	0.277206552
448	2.06935E-08	1.14007E-06	7.51395E-06	0.000473911	0.083724868	0.27686386
449	1.98921E-08	1.1105E-06	7.30447E-06	0.000462779	0.0835237	0.276264217
450	1.94868E-08	1.08727E-06	6.93786E-06	0.000454373	0.080246358	0.275417256
451	1.83568E-08	1.05857E-06	6.64593E-06	0.000434234	0.07979891	0.275078619
452	1.75689E-08	1.03586E-06	6.47116E-06	0.000421012	0.07692119	0.274289065
453	1.55268E-08	9.94258E-07	6.20158E-06	0.000416457	0.074856841	0.27389485
454	1.52275E-08	9.52753E-07	5.77927E-06	0.000395	0.074237065	0.273014341
455	1.40933E-08	9.2173E-07	5.77059E-06	0.000384784	0.073515066	0.272922911
456	1.39516E-08	8.84864E-07	5.41404E-06	0.000382995	0.073031633	0.272116193
457	1.31006E-08	8.32137E-07	5.24304E-06	0.000355017	0.072822374	0.271197264
458	1.26102E-08	7.98809E-07	4.98426E-06	0.00033649	0.071446479	0.269172751
459	1.23729E-08	7.96572E-07	4.90215E-06	0.000331886	0.071289247	0.267861014
460	1.2096E-08	7.50413E-07	4.75787E-06	0.00030959	0.069927547	0.267350427
461	1.20379E-08	7.21705E-07	4.61398E-06	0.000307752	0.067919723	0.267019625
462	1.17632E-08	6.98786E-07	4.41519E-06	0.000303443	0.067401658	0.266443616
463	1.12264E-08	6.69947E-07	4.38376E-06	0.000296103	0.066000099	0.26501076
464	1.07248E-08	6.6464E-07	4.38092E-06	0.000293556	0.065471898	0.264474319
465	1.04384E-08	6.31932E-07	4.1882E-06	0.0002912	0.064389098	0.263953889
466	9.84498E-09	6.18725E-07	4.0675E-06	0.000285955	0.063545559	0.262144933
467	9.78987E-09	5.66072E-07	3.91146E-06	0.000273328	0.062790322	0.261865821
468	9.47333E-09	5.4223E-07	3.89897E-06	0.000271256	0.061131537	0.260743297
469	9.2132E-09	5.28712E-07	3.52896E-06	0.000256645	0.060269027	0.257422195
470	8.47685E-09	5.28342E-07	3.50201E-06	0.000248844	0.058293033	0.257024797
471	8.41926E-09	4.94249E-07	3.40031E-06	0.000246521	0.058034421	0.255914982
472	8.09661E-09	4.89492E-07	3.39139E-06	0.000239806	0.056828269	0.255412362
473	7.99319E-09	4.57383E-07	3.34775E-06	0.000237027	0.054965244	0.254381352
474	7.33869E-09	4.47067E-07	3.19913E-06	0.000231533	0.05399387	0.253348361
475	7.31642E-09	4.19441E-07	3.13679E-06	0.000226916	0.053206273	0.249538064
476	7.12542E-09	4.09112E-07	2.93249E-06	0.000216387	0.052024519	0.248946052
477	6.4819E-09	3.98801E-07	2.82331E-06	0.000214233	0.049841391	0.24701129
478	6.38811E-09	3.94517E-07	2.69848E-06	0.000206743	0.048783876	0.246770992
479	5.96971E-09	3.72575E-07	2.58459E-06	0.000203599	0.047269999	0.245549437
480	5.61452E-09	3.72383E-07	2.56271E-06	0.000197437	0.046921129	0.245109412
481	5.56352E-09	3.36043E-07	2.5601E-06	0.000193176	0.045596962	0.24509375
482	5.39161E-09	3.35754E-07	2.40137E-06	0.000189832	0.044760589	0.244375417
483	5.18705E-09	3.15844E-07	2.33399E-06	0.000184322	0.044188053	0.24366009
484	5.18568E-09	2.91816E-07	2.21325E-06	0.000171583	0.043976724	0.243340815
485	4.36081E-09	2.90702E-07	2.18572E-06	0.000164991	0.042733436	0.242788874
486	4.32362E-09	2.72985E-07	2.10467E-06	0.000162071	0.041793459	0.241973979
487	4.06926E-09	2.63449E-07	1.97128E-06	0.000150856	0.041033613	0.24024064
488	3.95463E-09	2.44897E-07	1.9563E-06	0.000147913	0.040226787	0.240233931
489	3.92667E-09	2.41155E-07	1.79413E-06	0.000141251	0.038537194	0.238073584
490	3.6629E-09	2.3624E-07	1.75311E-06	0.000134865	0.038371913	0.23744073
491	3.63789E-09	2.27282E-07	1.72727E-06	0.00013442	0.036468216	0.235465724
492	3.32297E-09	2.23734E-07	1.62535E-06	0.000125461	0.036232567	0.23449295
493	3.24239E-09	2.18999E-07	1.59373E-06	0.000124165	0.034479001	0.23256601
494	2.92352E-09	2.08308E-07	1.54191E-06	0.000123682	0.033756845	0.231971214
495	2.84892E-09	1.96139E-07	1.48386E-06	0.000117245	0.032525229	0.229849216
496	2.73912E-09	1.92319E-07	1.45038E-06	0.000116958	0.031999738	0.227963851
497	2.70247E-09	1.85699E-07	1.38806E-06	0.000107969	0.030902662	0.227912863
498	2.61522E-09	1.82958E-07	1.34332E-06	0.000106769	0.030218201	0.225589815
499	2.54878E-09	1.81051E-07	1.30974E-06	0.000103802	0.02965818	0.224913623
500	2.48611E-09	1.73807E-07	1.27069E-06	9.89824E-05	0.028844759	0.22253761
501	2.47096E-09	1.72085E-07	1.19746E-06	9.87543E-05	0.028688644	0.220506658
502	2.39042E-09	1.63367E-07	1.14943E-06	9.00588E-05	0.028383638	0.216385476
503	2.28452E-09	1.59164E-07	1.07095E-06	8.71657E-05	0.027848304	0.21634846
504	2.17238E-09	1.50627E-07	1.03E-06	8.67321E-05	0.027303382	0.215018402
505	2.14154E-09	1.48181E-07	1.02506E-06	8.55622E-05	0.027302564	0.212742291
506	1.98581E-09	1.42802E-07	1.00971E-06	8.35187E-05	0.02661771	0.210325714
507	1.97324E-09	1.42407E-07	9.73136E-07	8.08044E-05	0.026602386	0.207544976
508	1.94281E-09	1.36999E-07	9.72167E-07	8.00371E-05	0.026157071	0.205106043
509	1.87666E-09	1.35229E-07	9.47132E-07	7.71417E-05	0.025625846	0.204271118
510	1.86398E-09	1.27634E-07	9.07768E-07	7.66583E-05	0.025376594	0.200848855
511	1.61662E-09	1.266E-07	8.71418E-07	7.38115E-05	0.024910624	0.199249
512	1.60451E-09	1.17303E-07	8.68352E-07	7.27615E-05	0.0247257	0.197057196
513	1.57036E-09	1.12571E-07	8.16608E-07	7.20763E-05	0.023840498	0.196105356
514	1.46757E-09	1.05723E-07	8.02972E-07	6.87525E-05	0.023779309	0.195040181
515	1.4231E-09	1.05172E-07	7.73655E-07	6.74626E-05	0.023210557	0.193904053
516	1.41977E-09	9.61421E-08	7.51944E-07	6.72553E-05	0.022728069	0.192043539
517	1.37464E-09	8.91343E-08	7.40903E-07	6.3702E-05	0.021851123	0.190505107
518	1.28742E-09	8.86134E-08	6.95201E-07	6.25744E-05	0.021633975	0.189323652
519	1.24272E-09	8.66784E-08	6.90161E-07	6.23682E-05	0.021566899	0.18767399
520	1.20221E-09	8.26422E-08	6.56133E-07	6.10541E-05	0.021087933	0.186778236
521	1.13947E-09	7.97436E-08	6.36747E-07	6.1004E-05	0.020277243	0.185724178
522	1.09066E-09	7.5863E-08	6.18857E-07	5.74562E-05	0.019639958	0.183805409
523	1.04413E-09	7.36715E-08	6.04476E-07	5.52245E-05	0.019407452	0.182024284
524	1.01153E-09	7.21379E-08	5.76161E-07	5.44757E-05	0.018444564	0.181380828
525	9.54441E-10	6.95427E-08	5.65487E-07	5.28124E-05	0.01833756	0.180804574
526	8.59317E-10	6.87848E-08	5.40748E-07	4.9835E-05	0.018135349	0.176321418
527	8.47216E-10	6.62742E-08	5.24145E-07	4.79134E-05	0.017722168	0.174969122
528	8.24852E-10	6.02265E-08	5.06993E-07	4.71978E-05	0.016964057	0.174674911
529	7.7161E-10	5.87122E-08	4.77258E-07	4.64307E-05	0.016897144	0.171481641
530	7.48047E-10	5.71859E-08	4.72636E-07	4.48607E-05	0.016493506	0.169394303
531	7.18411E-10	5.48787E-08	4.5757E-07	4.23141E-05	0.015944034	0.168314606
532	6.96369E-10	5.24647E-08	4.50484E-07	4.1032E-05	0.015095577	0.165758924
533	6.62146E-10	5.23685E-08	4.24982E-07	3.90264E-05	0.014974726	0.163603808
534	6.42826E-10	5.05463E-08	4.09277E-07	3.89991E-05	0.014885551	0.163195177
535	6.27138E-10	5.02679E-08	4.00247E-07	3.62605E-05	0.014666374	0.161662812
536	5.58533E-10	4.77438E-08	3.75126E-07	3.47445E-05	0.01364346	0.157931208
537	5.53518E-10	4.55533E-08	3.62562E-07	3.4036E-05	0.013609729	0.155220418
538	5.43215E-10	4.54822E-08	3.43905E-07	3.30953E-05	0.013487572	0.153789822
539	5.28889E-10	4.47136E-08	3.31769E-07	3.171E-05	0.013169994	0.151641134
540	5.07508E-10	4.22455E-08	3.20655E-07	3.07538E-05	0.012737506	0.151063097
541	4.92049E-10	3.94764E-08	3.03026E-07	3.04442E-05	0.012365998	0.145506749
542	4.84824E-10	3.93265E-08	2.97512E-07	3.00689E-05	0.012300202	0.144730691
543	4.74358E-10	3.76357E-08	2.91932E-07	2.69685E-05	0.011995984	0.143502067
544	4.5767E-10	3.71675E-08	2.813E-07	2.5759E-05	0.011736196	0.143071045
545	4.30555E-10	3.59727E-08	2.783E-07	2.50401E-05	0.011707664	0.1387794
546	4.21976E-10	3.56124E-08	2.7295E-07	2.47632E-05	0.010802968	0.137420671
547	4.02926E-10	3.33686E-08	2.5036E-07	2.44371E-05	0.010681021	0.136552725
548	4.01261E-10	3.28004E-08	2.49885E-07	2.38824E-05	0.010198751	0.133620535
549	3.77731E-10	3.08626E-08	2.34828E-07	2.37595E-05	0.010064851	0.131249809
550	3.62322E-10	3.08128E-08	2.24546E-07	2.31027E-05	0.010050136	0.128309784
551	3.60619E-10	2.85933E-08	2.17088E-07	2.28906E-05	0.00990376	0.12719946
552	3.44026E-10	2.83744E-08	2.14905E-07	2.23074E-05	0.009793679	0.126765974
553	3.09347E-10	2.72353E-08	2.07077E-07	2.22378E-05	0.00955468	0.125116439
554	3.07124E-10	2.68746E-08	2.04325E-07	2.20239E-05	0.009486701	0.124792045
555	2.92642E-10	2.61594E-08	1.97046E-07	2.13644E-05	0.009420747	0.120301751
556	2.7935E-10	2.42455E-08	1.90798E-07	2.08515E-05	0.009268149	0.117515652
557	2.66199E-10	2.3362E-08	1.88499E-07	1.95961E-05	0.008957405	0.115905184
558	2.64483E-10	2.29683E-08	1.85452E-07	1.92578E-05	0.008892784	0.112710497
559	2.58872E-10	2.16769E-08	1.79518E-07	1.91106E-05	0.008857575	0.111267199
560	2.42207E-10	2.11622E-08	1.69232E-07	1.9036E-05	0.008381083	0.108840894
561	2.38193E-10	2.03275E-08	1.65155E-07	1.8589E-05	0.008363343	0.108064608
562	2.32393E-10	1.99819E-08	1.6126E-07	1.8157E-05	0.008241195	0.108024627
563	2.22115E-10	1.94356E-08	1.58527E-07	1.74994E-05	0.008166654	0.106932762
564	2.14736E-10	1.86965E-08	1.568E-07	1.67329E-05	0.008046397	0.105458003
565	1.96268E-10	1.81781E-08	1.50729E-07	1.63231E-05	0.007832199	0.104138619
566	1.90519E-10	1.76874E-08	1.47973E-07	1.56811E-05	0.007597411	0.102916255
567	1.84422E-10	1.65039E-08	1.44873E-07	1.50262E-05	0.007484986	0.102711942
568	1.79534E-10	1.61609E-08	1.33659E-07	1.47816E-05	0.007174328	0.100796145
569	1.69317E-10	1.5175E-08	1.30812E-07	1.46152E-05	0.007147101	0.100014639
570	1.63893E-10	1.46505E-08	1.23411E-07	1.42422E-05	0.006928979	0.099496981
571	1.51093E-10	1.41971E-08	1.21805E-07	1.39919E-05	0.006806712	0.096427228
572	1.44348E-10	1.40231E-08	1.16644E-07	1.33571E-05	0.006687782	0.095838544
573	1.37985E-10	1.30837E-08	1.11345E-07	1.27304E-05	0.006470728	0.094158985
574	1.33213E-10	1.27345E-08	1.10498E-07	1.15438E-05	0.006368709	0.094005221
575	1.315E-10	1.21858E-08	1.05153E-07	1.12268E-05	0.006279744	0.092762571
576	1.19939E-10	1.16404E-08	1.02966E-07	1.11882E-05	0.006241779	0.091827724
577	1.16122E-10	1.10804E-08	9.80843E-08	1.04902E-05	0.005969542	0.091023253
578	1.09184E-10	1.04934E-08	9.48837E-08	1.04278E-05	0.005771978	0.088826398
579	1.06483E-10	1.04492E-08	9.26848E-08	9.97249E-06	0.005572938	0.08653998
580	1.06158E-10	1.01183E-08	9.20787E-08	9.8237E-06	0.005354026	0.084957646
581	9.9263E-11	9.658E-09	8.91688E-08	9.2494E-06	0.005325852	0.084910434
582	9.6205E-11	9.62195E-09	8.81673E-08	8.97605E-06	0.005196318	0.084137508
583	9.3533E-11	9.37129E-09	8.29691E-08	8.73729E-06	0.005166774	0.082744287
584	9.1139E-11	9.17278E-09	7.88706E-08	8.63152E-06	0.00501744	0.080242838
585	8.8169E-11	8.97787E-09	7.69219E-08	7.98924E-06	0.004829348	0.079346778
586	8.6154E-11	8.91514E-09	7.42574E-08	7.86413E-06	0.004649502	0.078815898
587	8.3532E-11	8.46719E-09	7.14622E-08	7.4843E-06	0.004574368	0.077874567
588	8.2151E-11	8.43551E-09	6.6337E-08	7.35425E-06	0.004518092	0.076381266
589	7.8537E-11	7.89715E-09	6.62901E-08	6.98291E-06	0.004398937	0.074014332
590	7.8001E-11	7.85511E-09	6.45754E-08	6.90416E-06	0.004193301	0.073695565
591	7.3127E-11	7.69272E-09	6.16572E-08	6.81129E-06	0.00417767	0.072875416
592	7.1998E-11	7.37565E-09	6.13372E-08	6.78905E-06	0.003905629	0.072242912
593	6.742E-11	7.29025E-09	5.76197E-08	6.63998E-06	0.003774824	0.069637803
594	6.636E-11	7.12826E-09	5.61735E-08	6.53394E-06	0.003722872	0.069026146
595	6.2049E-11	6.82778E-09	5.53949E-08	6.41769E-06	0.00369933	0.068096893
596	6.1038E-11	6.65336E-09	5.34742E-08	6.33287E-06	0.003618536	0.066765181
597	5.9703E-11	6.20555E-09	4.87071E-08	6.10473E-06	0.003570292	0.065773111
598	5.6448E-11	6.20292E-09	4.80717E-08	6.02014E-06	0.003522907	0.064498696
599	5.3452E-11	6.00169E-09	4.58347E-08	6.00859E-06	0.003412261	0.062418081
600	5.2884E-11	5.76631E-09	4.4932E-08	5.76574E-06	0.00337716	0.060783689
601	4.6391E-11	5.74403E-09	4.47676E-08	5.60115E-06	0.00336846	0.060114313
602	4.5825E-11	5.36134E-09	4.33468E-08	5.41135E-06	0.003320995	0.059471062
603	4.5327E-11	4.98758E-09	4.31181E-08	5.30669E-06	0.003306037	0.05802398
604	4.4673E-11	4.77371E-09	4.23912E-08	5.22802E-06	0.003255865	0.056402007
605	4.3122E-11	4.67897E-09	4.10284E-08	5.21541E-06	0.003154532	0.054136294
606	4.0293E-11	4.39622E-09	3.97638E-08	4.79748E-06	0.003151592	0.053327202
607	3.9805E-11	4.3496E-09	3.90229E-08	4.71911E-06	0.003036464	0.05276615
608	3.8898E-11	4.22227E-09	3.77712E-08	4.61412E-06	0.002980009	0.052092268
609	3.8547E-11	3.98313E-09	3.67771E-08	4.322E-06	0.002880086	0.051290891
610	3.6187E-11	3.93638E-09	3.55311E-08	4.23961E-06	0.002860679	0.050122468
611	3.437E-11	3.89178E-09	3.43692E-08	4.17133E-06	0.002776621	0.04962417
612	3.3853E-11	3.68793E-09	3.42507E-08	4.04933E-06	0.002712956	0.047677178
613	3.175E-11	3.61105E-09	3.1855E-08	3.97823E-06	0.002655767	0.047378916
614	3.1253E-11	3.48532E-09	3.0204E-08	3.75011E-06	0.002605885	0.047262026
615	2.9478E-11	3.31431E-09	3.01943E-08	3.73906E-06	0.002531005	0.046675923
616	2.9254E-11	3.1852E-09	2.90667E-08	3.58711E-06	0.00250668	0.046430414
617	2.6483E-11	3.13271E-09	2.858E-08	3.31401E-06	0.002469875	0.045846
618	2.4234E-11	2.92108E-09	2.71345E-08	3.1952E-06	0.00243347	0.045437886
619	2.4149E-11	2.85284E-09	2.65976E-08	3.08636E-06	0.002414406	0.044688237
620	2.3298E-11	2.76986E-09	2.60443E-08	3.01153E-06	0.002294054	0.044657614
621	2.2898E-11	2.72642E-09	2.50938E-08	2.9811E-06	0.002256483	0.043736559
622	2.0821E-11	2.68194E-09	2.49589E-08	2.83212E-06	0.002208598	0.043401165
623	2.0783E-11	2.49207E-09	2.36835E-08	2.7816E-06	0.002166863	0.043125843
624	1.9578E-11	2.48509E-09	2.35775E-08	2.67876E-06	0.002085948	0.042304553
625	1.9141E-11	2.40707E-09	2.2735E-08	2.54413E-06	0.002033555	0.041486132
626	1.8865E-11	2.2977E-09	2.25157E-08	2.52587E-06	0.001976766	0.040638446
627	1.7325E-11	2.23445E-09	2.03795E-08	2.40821E-06	0.001937943	0.039719073
628	1.6571E-11	2.21331E-09	1.97521E-08	2.33473E-06	0.001920873	0.039503049
629	1.633E-11	2.15982E-09	1.94643E-08	2.30375E-06	0.001888302	0.039285208
630	1.6033E-11	2.09136E-09	1.90883E-08	2.25042E-06	0.001880363	0.03886876
631	1.4693E-11	2.04314E-09	1.85089E-08	2.10233E-06	0.001817422	0.037777321
632	1.4545E-11	1.93897E-09	1.81607E-08	2.05066E-06	0.001767397	0.037051727
633	1.4092E-11	1.91924E-09	1.70503E-08	2.02574E-06	0.001746645	0.036595042
634	1.4002E-11	1.83431E-09	1.61735E-08	1.93704E-06	0.001669783	0.036491704
635	1.3644E-11	1.77742E-09	1.5991E-08	1.79422E-06	0.00159192	0.036435313
636	1.3137E-11	1.71703E-09	1.48472E-08	1.76811E-06	0.001581028	0.034378335
637	1.2557E-11	1.68092E-09	1.41982E-08	1.72816E-06	0.001517849	0.033857377
638	1.2549E-11	1.61286E-09	1.38858E-08	1.72359E-06	0.001437958	0.033564721
639	1.1838E-11	1.58654E-09	1.3611E-08	1.72018E-06	0.001424195	0.032499677
640	1.1625E-11	1.57676E-09	1.34629E-08	1.66405E-06	0.001399622	0.032141858
641	1.1039E-11	1.46762E-09	1.33337E-08	1.64644E-06	0.001391258	0.03214126
642	1.0859E-11	1.40917E-09	1.30123E-08	1.63933E-06	0.001373267	0.031077759
643	1.0524E-11	1.36104E-09	1.23432E-08	1.5729E-06	0.001350376	0.030291956
644	9.937E-12	1.29238E-09	1.22763E-08	1.52438E-06	0.001252046	0.029540187
645	9.846E-12	1.25123E-09	1.18245E-08	1.48436E-06	0.001241621	0.029293764
646	9.499E-12	1.21967E-09	1.1016E-08	1.42466E-06	0.001223652	0.028277331
647	8.527E-12	1.19609E-09	1.07773E-08	1.40331E-06	0.001206648	0.028048601
648	8.342E-12	1.16095E-09	1.02442E-08	1.38596E-06	0.001186083	0.027575395
649	7.917E-12	1.10283E-09	1.00997E-08	1.34514E-06	0.001099987	0.027330541
650	7.663E-12	1.06409E-09	9.77041E-09	1.33924E-06	0.001081321	0.026149096
651	7.524E-12	1.04357E-09	9.57076E-09	1.27289E-06	0.001068725	0.025882867
652	7.389E-12	9.96904E-10	9.51004E-09	1.21961E-06	0.001057418	0.025716559
653	7.07E-12	9.41613E-10	9.16977E-09	1.2062E-06	0.001044633	0.025318858
654	6.955E-12	9.13357E-10	8.96822E-09	1.17255E-06	0.001041443	0.025300964
655	6.767E-12	9.13147E-10	8.92183E-09	1.16582E-06	0.001026092	0.024452714
656	6.477E-12	8.81852E-10	8.49584E-09	1.10486E-06	0.000998258	0.023919666
657	6.143E-12	8.67649E-10	8.46572E-09	1.08439E-06	0.000993461	0.023238881
658	6.034E-12	8.52858E-10	7.93793E-09	1.04403E-06	0.000980861	0.022637445
659	5.992E-12	8.36476E-10	7.56241E-09	1.04156E-06	0.000960535	0.022584665
660	5.788E-12	8.07106E-10	7.47305E-09	9.69597E-07	0.000933996	0.021800167
661	5.162E-12	8.0624E-10	7.34796E-09	9.09847E-07	0.000933894	0.021639109
662	5.143E-12	7.12212E-10	6.95607E-09	8.84865E-07	0.000915728	0.02106933
663	4.902E-12	6.82706E-10	6.94989E-09	8.63291E-07	0.000875529	0.020584769
664	4.679E-12	6.2867E-10	6.60304E-09	8.29245E-07	0.000872461	0.020064606
665	4.58E-12	6.14864E-10	6.34419E-09	8.03939E-07	0.000864739	0.019728261
666	4.327E-12	6.0787E-10	6.30275E-09	7.62508E-07	0.000832304	0.019495998
667	3.962E-12	6.00989E-10	6.04053E-09	7.60421E-07	0.00083189	0.01894073
668	3.951E-12	5.75608E-10	5.82422E-09	7.39072E-07	0.00080584	0.018298994
669	3.858E-12	5.55339E-10	5.79039E-09	7.36785E-07	0.000795638	0.018285578
670	3.839E-12	5.50819E-10	5.44741E-09	7.06927E-07	0.000762781	0.018188345
671	3.461E-12	5.307E-10	5.38324E-09	6.71803E-07	0.000737784	0.018090906
672	3.396E-12	5.05525E-10	5.29635E-09	6.46335E-07	0.00073436	0.017848459
673	3.255E-12	4.80457E-10	5.03456E-09	6.36518E-07	0.000713662	0.017835191
674	3.075E-12	4.63384E-10	4.92464E-09	6.12223E-07	0.00071068	0.017551851
675	3.061E-12	4.59226E-10	4.82282E-09	6.02846E-07	0.000685841	0.017500035
676	2.797E-12	4.45996E-10	4.79795E-09	5.66697E-07	0.000669454	0.017088013
677	2.751E-12	4.44438E-10	4.57202E-09	5.46642E-07	0.000666109	0.016978247
678	2.576E-12	4.21802E-10	4.38722E-09	5.21883E-07	0.000638342	0.016448782
679	2.571E-12	4.0672E-10	4.32231E-09	5.20098E-07	0.000634616	0.016304295
680	2.425E-12	3.92274E-10	4.1793E-09	4.97158E-07	0.000621521	0.016045994
681	2.409E-12	3.79113E-10	4.11054E-09	4.68459E-07	0.000582378	0.015943969
682	2.369E-12	3.70942E-10	4.01301E-09	4.5888E-07	0.00057923	0.015471932
683	2.331E-12	3.58721E-10	3.79728E-09	4.57356E-07	0.000559587	0.015192955
684	2.245E-12	3.53644E-10	3.59245E-09	4.38747E-07	0.000549326	0.015162714
685	2.157E-12	3.50508E-10	3.50067E-09	4.3545E-07	0.000537563	0.014832809
686	2.149E-12	3.3462E-10	3.25974E-09	4.287E-07	0.000524714	0.014565993
687	2.031E-12	3.25007E-10	3.24697E-09	4.16874E-07	0.000523516	0.014379494
688	1.977E-12	3.21244E-10	3.17315E-09	4.02349E-07	0.000504237	0.013990797
689	1.918E-12	3.00804E-10	3.0155E-09	4.01439E-07	0.000479984	0.013635952
690	1.895E-12	2.9054E-10	2.87845E-09	3.79597E-07	0.000472852	0.01346828
691	1.778E-12	2.86276E-10	2.86038E-09	3.69172E-07	0.000454576	0.013217988
692	1.765E-12	2.79388E-10	2.71701E-09	3.59411E-07	0.000449619	0.013137346
693	1.69E-12	2.62459E-10	2.69067E-09	3.48235E-07	0.000443692	0.012763427
694	1.624E-12	2.55611E-10	2.55731E-09	3.43419E-07	0.00043332	0.01275766
695	1.581E-12	2.44517E-10	2.43256E-09	3.393E-07	0.000419324	0.012246671
696	1.519E-12	2.37503E-10	2.39505E-09	3.29627E-07	0.000409797	0.012078137
697	1.441E-12	2.27695E-10	2.34031E-09	3.21753E-07	0.000402739	0.011902882
698	1.43E-12	2.23741E-10	2.22623E-09	3.12714E-07	0.000400434	0.011720412
699	1.346E-12	2.19998E-10	2.22132E-09	2.99877E-07	0.000384086	0.01165634
700	1.28E-12	2.15933E-10	2.19552E-09	2.9485E-07	0.000371696	0.01112841
701	1.263E-12	2.0926E-10	2.10512E-09	2.91E-07	0.000358218	0.011038703
702	1.182E-12	2.06995E-10	2.06728E-09	2.89892E-07	0.000353421	0.010786763
703	1.153E-12	1.93227E-10	2.05306E-09	2.88585E-07	0.000341189	0.010637555
704	1.146E-12	1.86342E-10	1.96847E-09	2.79687E-07	0.000339494	0.010269554
705	1.095E-12	1.75196E-10	1.93532E-09	2.75794E-07	0.000331717	0.010136417
706	1.073E-12	1.70375E-10	1.89809E-09	2.57576E-07	0.000326724	0.009950925
707	1.042E-12	1.62906E-10	1.84245E-09	2.5138E-07	0.000326091	0.009942944
708	9.67E-13	1.59823E-10	1.77391E-09	2.35466E-07	0.000317116	0.009550483
709	9.47E-13	1.5956E-10	1.7338E-09	2.3439E-07	0.000313173	0.009465837
710	8.64E-13	1.5465E-10	1.67777E-09	2.25989E-07	0.000309675	0.009343323
711	8.51E-13	1.50679E-10	1.62098E-09	2.12611E-07	0.000303425	0.009142666
712	8.34E-13	1.49261E-10	1.58804E-09	2.09847E-07	0.000297528	0.008895197
713	8.19E-13	1.40936E-10	1.56916E-09	2.05469E-07	0.000287394	0.008694603
714	7.67E-13	1.37277E-10	1.53749E-09	1.99849E-07	0.000282906	0.008583342
715	7.52E-13	1.23957E-10	1.48014E-09	1.96027E-07	0.000279396	0.008337829
716	6.98E-13	1.21446E-10	1.36163E-09	1.76601E-07	0.000272071	0.008336455
717	6.92E-13	1.17651E-10	1.35533E-09	1.70838E-07	0.000266285	0.008102048
718	6.63E-13	1.16166E-10	1.33292E-09	1.70131E-07	0.00025986	0.007987933
719	6.39E-13	1.10745E-10	1.32666E-09	1.65829E-07	0.000259522	0.007667969
720	6.31E-13	1.0559E-10	1.23121E-09	1.64507E-07	0.000252821	0.007532289
721	6.06E-13	1.04042E-10	1.21435E-09	1.53867E-07	0.000248974	0.00736743
722	5.99E-13	1.0084E-10	1.17176E-09	1.4581E-07	0.000246375	0.007303112
723	5.57E-13	9.4106E-11	1.14431E-09	1.45648E-07	0.000241086	0.007160361
724	5.56E-13	9.3147E-11	1.11551E-09	1.39832E-07	0.000235556	0.006939641
725	5.2E-13	8.9344E-11	1.06041E-09	1.38508E-07	0.000226566	0.006749488
726	4.7E-13	8.725E-11	1.04416E-09	1.3745E-07	0.000220727	0.006502137
727	4.67E-13	8.4538E-11	9.81796E-10	1.33106E-07	0.000219069	0.006462877
728	4.56E-13	8.276E-11	9.44173E-10	1.28666E-07	0.000218751	0.00644996
729	4.3E-13	8.1524E-11	9.25497E-10	1.23051E-07	0.000213108	0.006375083
730	4.26E-13	7.9565E-11	9.06833E-10	1.09209E-07	0.000209523	0.006350868
731	4.15E-13	7.8467E-11	8.70874E-10	1.08533E-07	0.000206366	0.006206228
732	3.95E-13	7.5264E-11	8.56575E-10	1.04041E-07	0.000196778	0.006183764
733	3.94E-13	7.2548E-11	8.19112E-10	1.01425E-07	0.000196512	0.006064111
734	3.84E-13	7.0512E-11	8.17532E-10	9.98614E-08	0.000185724	0.006018787
735	3.64E-13	7.0132E-11	7.67017E-10	9.85133E-08	0.000185554	0.005955779
736	3.53E-13	6.9069E-11	7.64284E-10	9.70338E-08	0.000178342	0.005759382
737	3.47E-13	6.6997E-11	7.36379E-10	9.559E-08	0.000174202	0.005668518
738	3.43E-13	6.3973E-11	6.80286E-10	9.38504E-08	0.000170404	0.005665756
739	3.29E-13	6.0483E-11	6.51412E-10	9.345E-08	0.000169921	0.005525387
740	3.1E-13	5.874E-11	6.50248E-10	9.31275E-08	0.000161788	0.005405664
741	3.05E-13	5.7619E-11	6.3749E-10	9.00572E-08	0.000158481	0.005253084
742	2.89E-13	5.7149E-11	6.34568E-10	8.82903E-08	0.00015318	0.005242562
743	2.86E-13	5.4991E-11	6.07329E-10	8.43294E-08	0.000145993	0.005062897
744	2.82E-13	5.3027E-11	6.01889E-10	8.31341E-08	0.00014392	0.005029872
745	2.75E-13	5.2428E-11	5.77827E-10	8.10326E-08	0.000140944	0.004990143
746	2.61E-13	4.9742E-11	5.72254E-10	7.96971E-08	0.000139112	0.004944363
747	2.61E-13	4.6981E-11	5.38329E-10	7.7774E-08	0.000134077	0.004786041
748	2.42E-13	4.6956E-11	5.19719E-10	7.48592E-08	0.000129663	0.004779055
749	2.4E-13	4.3761E-11	5.05959E-10	7.34867E-08	0.000127505	0.004561969
750	2.26E-13	4.1829E-11	4.87553E-10	7.15246E-08	0.000124051	0.004555925
751	2.17E-13	4.0767E-11	4.78026E-10	6.86759E-08	0.000123898	0.004464518
752	2.15E-13	3.9594E-11	4.71177E-10	6.69501E-08	0.000120392	0.00446199
753	1.97E-13	3.9528E-11	4.66623E-10	6.67763E-08	0.000115128	0.004293912
754	1.89E-13	3.8479E-11	4.5246E-10	6.3943E-08	0.000112558	0.004256765
755	1.86E-13	3.7996E-11	4.4209E-10	6.27787E-08	0.000111829	0.004184621
756	1.84E-13	3.5286E-11	4.20585E-10	6.1698E-08	0.00010646	0.004180716
757	1.73E-13	3.4029E-11	3.99537E-10	6.08528E-08	0.000105029	0.004077823
758	1.72E-13	3.3749E-11	3.97759E-10	6.00916E-08	0.000102759	0.003978988
759	1.67E-13	3.19E-11	3.94848E-10	5.88946E-08	0.000102506	0.003896665
760	1.58E-13	3.1378E-11	3.70669E-10	5.82782E-08	0.000101716	0.003829764
761	1.5E-13	3.1143E-11	3.69325E-10	5.51651E-08	0.000100312	0.003714164
762	1.45E-13	2.9789E-11	3.63328E-10	5.09883E-08	9.80367E-05	0.003644478
763	1.43E-13	2.9576E-11	3.44545E-10	4.95847E-08	9.75217E-05	0.003608638
764	1.38E-13	2.7817E-11	3.28868E-10	4.31318E-08	9.48188E-05	0.003458877
765	1.3E-13	2.6929E-11	3.22711E-10	4.23668E-08	9.45087E-05	0.003445642
766	1.27E-13	2.6794E-11	3.06453E-10	4.21429E-08	9.18577E-05	0.003349628
767	1.23E-13	2.5343E-11	2.96169E-10	4.15282E-08	9.10889E-05	0.003342468
768	1.19E-13	2.4545E-11	2.93603E-10	4.06961E-08	8.86136E-05	0.003120562
769	1.18E-13	2.3108E-11	2.87289E-10	3.95958E-08	8.82091E-05	0.003092962
770	1.12E-13	2.2599E-11	2.77557E-10	3.92081E-08	8.58435E-05	0.003052721
771	1.11E-13	2.1689E-11	2.72553E-10	3.90539E-08	8.57136E-05	0.002920481
772	1.06E-13	2.066E-11	2.64861E-10	3.79013E-08	8.48554E-05	0.002916057
773	1.03E-13	1.9477E-11	2.64631E-10	3.74532E-08	8.06154E-05	0.002883194
774	9.4E-14	1.9458E-11	2.52421E-10	3.57681E-08	7.94889E-05	0.002806389
775	9.3E-14	1.9032E-11	2.40809E-10	3.33739E-08	7.88798E-05	0.002736168
776	8.5E-14	1.8128E-11	2.38846E-10	3.33687E-08	7.87831E-05	0.00268784
777	8.1E-14	1.6595E-11	2.29997E-10	3.11239E-08	7.32952E-05	0.002534134
778	8.1E-14	1.6437E-11	2.24301E-10	3.06395E-08	7.32874E-05	0.002534108
779	7.8E-14	1.6419E-11	2.19151E-10	2.99046E-08	7.09396E-05	0.002480426
780	7.4E-14	1.576E-11	2.17147E-10	2.90485E-08	6.91384E-05	0.002396727
781	7.1E-14	1.5567E-11	2.09543E-10	2.84618E-08	6.86055E-05	0.002391679
782	6.9E-14	1.4941E-11	2.04858E-10	2.82355E-08	6.57778E-05	0.002312372
783	6.6E-14	1.4856E-11	1.87875E-10	2.52584E-08	6.4865E-05	0.002308297
784	6.6E-14	1.4345E-11	1.86317E-10	2.38573E-08	6.35888E-05	0.002229591
785	6.5E-14	1.413E-11	1.82505E-10	2.35239E-08	6.19498E-05	0.00221531
786	6.1E-14	1.3589E-11	1.74624E-10	2.34659E-08	6.13274E-05	0.002182035
787	6E-14	1.3301E-11	1.64723E-10	2.31512E-08	5.85206E-05	0.002152181
788	5.8E-14	1.3022E-11	1.57663E-10	2.31464E-08	5.8164E-05	0.002139132
789	5.8E-14	1.2476E-11	1.56852E-10	2.25144E-08	5.67157E-05	0.00211458
790	5.3E-14	1.2188E-11	1.54699E-10	2.20046E-08	5.54512E-05	0.002087995
791	5.3E-14	1.1555E-11	1.50439E-10	2.17013E-08	5.45685E-05	0.0020465
792	5.1E-14	1.1363E-11	1.4572E-10	2.05938E-08	5.44521E-05	0.002043649
793	5.1E-14	1.1063E-11	1.3963E-10	2.03871E-08	5.28603E-05	0.002008642
794	4.9E-14	1.074E-11	1.38755E-10	2.00196E-08	4.99719E-05	0.002007025
795	4.9E-14	1.0517E-11	1.33153E-10	1.95762E-08	4.97419E-05	0.001961424
796	4.8E-14	1.0377E-11	1.26409E-10	1.91659E-08	4.89056E-05	0.001936497
797	4.7E-14	1.0111E-11	1.2232E-10	1.91625E-08	4.74861E-05	0.001906669
798	4.4E-14	1.0022E-11	1.17687E-10	1.88272E-08	4.52305E-05	0.001878309
799	4.1E-14	9.68E-12	1.12377E-10	1.86299E-08	4.45296E-05	0.00186165
800	4.1E-14	9.168E-12	1.08695E-10	1.81986E-08	4.36069E-05	0.001827482
801	4E-14	9.063E-12	1.0639E-10	1.80144E-08	4.2722E-05	0.001808536
802	3.8E-14	8.711E-12	1.01921E-10	1.74925E-08	4.25972E-05	0.001736778
803	3.7E-14	8.514E-12	1.01483E-10	1.72033E-08	4.08664E-05	0.001733816
804	3.6E-14	7.818E-12	9.7589E-11	1.68067E-08	4.00361E-05	0.001710176
805	3.6E-14	7.715E-12	9.4327E-11	1.61057E-08	3.93418E-05	0.001645364
806	3.5E-14	7.567E-12	9.0648E-11	1.56215E-08	3.80736E-05	0.001636798
807	3.3E-14	7.373E-12	9.0432E-11	1.56176E-08	3.69966E-05	0.001619009
808	3.1E-14	7.069E-12	8.9434E-11	1.53018E-08	3.64725E-05	0.001555737
809	2.9E-14	6.8E-12	8.8341E-11	1.39962E-08	3.54557E-05	0.001527328
810	2.8E-14	6.323E-12	8.4793E-11	1.38347E-08	3.476E-05	0.001475705
811	2.8E-14	6.274E-12	8.1635E-11	1.31674E-08	3.28251E-05	0.001449863
812	2.6E-14	6.192E-12	8.0431E-11	1.26628E-08	3.22604E-05	0.001419462
813	2.5E-14	6.191E-12	7.9823E-11	1.24595E-08	3.1714E-05	0.001392891
814	2.5E-14	5.801E-12	7.9317E-11	1.23194E-08	3.12164E-05	0.001329804
815	2.3E-14	5.735E-12	7.5422E-11	1.18047E-08	3.11895E-05	0.001325056
816	2.3E-14	5.563E-12	7.4515E-11	1.15112E-08	3.06854E-05	0.001315808
817	2.1E-14	5.327E-12	7.4201E-11	1.06484E-08	3.05278E-05	0.001292302
818	2.1E-14	5.192E-12	6.7698E-11	1.05549E-08	3.02539E-05	0.001245141
819	2.1E-14	4.991E-12	6.6585E-11	1.04679E-08	2.97715E-05	0.001229832
820	2E-14	4.865E-12	6.6036E-11	9.74798E-09	2.91368E-05	0.001217061
821	1.9E-14	4.665E-12	6.2675E-11	9.73185E-09	2.89869E-05	0.001164389
822	1.9E-14	4.598E-12	6.1247E-11	9.6511E-09	2.83867E-05	0.001156244
823	1.8E-14	4.372E-12	5.8846E-11	9.43376E-09	2.77399E-05	0.001132468
824	1.8E-14	4.309E-12	5.6758E-11	8.71404E-09	2.70252E-05	0.001100855
825	1.7E-14	4.066E-12	5.5309E-11	8.28385E-09	2.69786E-05	0.001096478
826	1.6E-14	3.985E-12	5.2877E-11	8.25491E-09	2.65278E-05	0.001087214
827	1.6E-14	3.788E-12	5.2242E-11	8.09058E-09	2.57746E-05	0.001062004
828	1.6E-14	3.743E-12	5.0573E-11	7.98673E-09	2.53745E-05	0.001035406
829	1.4E-14	3.445E-12	4.912E-11	7.82788E-09	2.44481E-05	0.001008549
830	1.4E-14	3.385E-12	4.7749E-11	7.69938E-09	2.4371E-05	0.000974314
831	1.3E-14	3.335E-12	4.7269E-11	7.67225E-09	2.33977E-05	0.000960873
832	1.3E-14	3.238E-12	4.5594E-11	7.47797E-09	2.30811E-05	0.000937779
833	1.3E-14	3.205E-12	4.487E-11	7.36027E-09	2.2864E-05	0.000925619
834	1.2E-14	3.139E-12	4.3025E-11	6.57884E-09	2.21654E-05	0.000924229
835	1.2E-14	3.038E-12	4.1431E-11	6.21946E-09	2.15701E-05	0.000889447
836	1.1E-14	2.99E-12	4.1375E-11	6.15047E-09	2.15047E-05	0.000886886
837	1.1E-14	2.737E-12	3.9511E-11	5.78523E-09	2.05228E-05	0.000877161
838	1.1E-14	2.736E-12	3.7778E-11	5.69468E-09	2.03329E-05	0.000862741
839	1.1E-14	2.612E-12	3.7008E-11	5.6281E-09	2.01361E-05	0.000843664
840	1E-14	2.545E-12	3.5372E-11	5.54731E-09	2.00034E-05	0.000819746
841	1E-14	2.443E-12	3.427E-11	5.54002E-09	1.90736E-05	0.000816472
842	9E-15	2.441E-12	3.4052E-11	5.47719E-09	1.83835E-05	0.00078331
843	9E-15	2.375E-12	3.2402E-11	5.40517E-09	1.83638E-05	0.000766542
844	9E-15	2.294E-12	3.1086E-11	5.34797E-09	1.74213E-05	0.000726436
845	9E-15	2.272E-12	3.0313E-11	5.21498E-09	1.7314E-05	0.000722888
846	8E-15	2.25E-12	3.0244E-11	5.15337E-09	1.69257E-05	0.000708951
847	8E-15	2.171E-12	2.9333E-11	4.99883E-09	1.66542E-05	0.000699836
848	8E-15	2.165E-12	2.7882E-11	4.96966E-09	1.61639E-05	0.000699756
849	8E-15	2.038E-12	2.6975E-11	4.73656E-09	1.60385E-05	0.000687397
850	7E-15	1.986E-12	2.6488E-11	4.71287E-09	1.53394E-05	0.000680022
851	7E-15	1.963E-12	2.6064E-11	4.66733E-09	1.5286E-05	0.00066212
852	7E-15	1.922E-12	2.574E-11	4.51913E-09	1.47548E-05	0.000650025
853	7E-15	1.808E-12	2.4474E-11	4.37513E-09	1.4539E-05	0.000645308
854	6E-15	1.734E-12	2.4078E-11	4.25208E-09	1.44042E-05	0.000624358
855	6E-15	1.686E-12	2.3256E-11	4.11187E-09	1.40002E-05	0.000614791
856	6E-15	1.622E-12	2.2438E-11	3.99765E-09	1.32638E-05	0.000605723
857	6E-15	1.568E-12	2.1527E-11	3.86992E-09	1.3003E-05	0.000599165
858	6E-15	1.528E-12	2.0068E-11	3.84112E-09	1.28495E-05	0.000595162
859	6E-15	1.517E-12	1.979E-11	3.74247E-09	1.23428E-05	0.000583902
860	5E-15	1.458E-12	1.9176E-11	3.5646E-09	1.23425E-05	0.000582667
861	5E-15	1.43E-12	1.9013E-11	3.52816E-09	1.17334E-05	0.000570424
862	5E-15	1.393E-12	1.7721E-11	3.43885E-09	1.14854E-05	0.000563582
863	5E-15	1.392E-12	1.7666E-11	3.39945E-09	1.14782E-05	0.000547594
864	5E-15	1.351E-12	1.6587E-11	3.36331E-09	1.1103E-05	0.000545608
865	5E-15	1.237E-12	1.6423E-11	3.23339E-09	1.09482E-05	0.000532587
866	4E-15	1.215E-12	1.6352E-11	3.13141E-09	1.05626E-05	0.000517283
867	4E-15	1.21E-12	1.6009E-11	2.92132E-09	1.01632E-05	0.000511069
868	4E-15	1.169E-12	1.5509E-11	2.82819E-09	1.00971E-05	0.000502606
869	4E-15	1.138E-12	1.474E-11	2.73047E-09	9.81068E-06	0.00049432
870	4E-15	1.094E-12	1.4735E-11	2.5831E-09	9.75998E-06	0.000480771
871	3E-15	1.084E-12	1.4435E-11	2.51695E-09	9.64963E-06	0.000478371
872	3E-15	1.035E-12	1.4038E-11	2.45794E-09	9.53336E-06	0.000466843
873	3E-15	1.015E-12	1.36E-11	2.43477E-09	9.44146E-06	0.000458869
874	3E-15	9.72E-13	1.34E-11	2.3919E-09	9.11933E-06	0.000448199
875	3E-15	9.39E-13	1.3077E-11	2.34145E-09	9.09202E-06	0.000442328
876	3E-15	9.1E-13	1.2933E-11	2.32852E-09	8.90362E-06	0.000435711
877	3E-15	8.96E-13	1.2812E-11	2.2809E-09	8.61385E-06	0.000417787
878	3E-15	8.49E-13	1.2192E-11	2.25084E-09	8.41042E-06	0.00041245
879	3E-15	8.32E-13	1.2139E-11	2.15975E-09	8.41013E-06	0.000404396
880	3E-15	8.03E-13	1.1843E-11	2.04727E-09	8.0487E-06	0.000403929
881	3E-15	7.6E-13	1.1614E-11	1.99043E-09	8.01433E-06	0.000394751
882	2E-15	7.51E-13	1.1031E-11	1.96582E-09	7.84458E-06	0.000389923
883	2E-15	7.01E-13	1.0749E-11	1.9191E-09	7.84226E-06	0.000385077
884	2E-15	6.84E-13	1.0736E-11	1.84354E-09	7.47598E-06	0.000375328
885	2E-15	6.78E-13	1.0027E-11	1.83774E-09	7.40509E-06	0.000366369
886	2E-15	6.39E-13	9.994E-12	1.73322E-09	7.2923E-06	0.000361431
887	2E-15	6.28E-13	9.418E-12	1.70101E-09	7.26867E-06	0.000345329
888	2E-15	6.08E-13	9.294E-12	1.59331E-09	7.10808E-06	0.000344543
889	2E-15	5.85E-13	9.043E-12	1.52415E-09	7.01749E-06	0.00033521
890	2E-15	5.79E-13	8.791E-12	1.46786E-09	6.72785E-06	0.000332855
891	2E-15	5.68E-13	8.427E-12	1.44558E-09	6.71076E-06	0.000318413
892	2E-15	5.49E-13	8.373E-12	1.41764E-09	6.47769E-06	0.000313584
893	2E-15	5.4E-13	7.789E-12	1.39127E-09	6.26916E-06	0.000304986
894	2E-15	5.24E-13	7.687E-12	1.37212E-09	6.21698E-06	0.000294293
895	2E-15	5.03E-13	7.487E-12	1.37055E-09	6.1509E-06	0.000292305
896	2E-15	4.98E-13	7.317E-12	1.33864E-09	5.87955E-06	0.000281847
897	2E-15	4.97E-13	7.087E-12	1.33342E-09	5.73872E-06	0.000278482
898	2E-15	4.69E-13	6.95E-12	1.28736E-09	5.73368E-06	0.000270973
899	2E-15	4.57E-13	6.711E-12	1.22913E-09	5.55991E-06	0.000265618
900	2E-15	4.46E-13	6.426E-12	1.21634E-09	5.53203E-06	0.000257215
901	2E-15	4.41E-13	6.195E-12	1.17539E-09	5.51763E-06	0.000257016
902	2E-15	4.3E-13	5.983E-12	1.15644E-09	5.1903E-06	0.000256265
903	2E-15	4.12E-13	5.949E-12	1.15307E-09	5.03641E-06	0.000254095
904	2E-15	4E-13	5.845E-12	1.11701E-09	4.96792E-06	0.000247372
905	1E-15	3.91E-13	5.635E-12	1.07408E-09	4.8774E-06	0.00023483
906	1E-15	3.76E-13	5.475E-12	1.05007E-09	4.83576E-06	0.000232937
907	1E-15	3.73E-13	5.283E-12	1.00709E-09	4.68205E-06	0.000227576
908	1E-15	3.57E-13	4.998E-12	9.99313E-10	4.52958E-06	0.000226007
909	1E-15	3.52E-13	4.973E-12	9.87178E-10	4.4246E-06	0.000224411
910	1E-15	3.33E-13	4.868E-12	9.7207E-10	4.34507E-06	0.0002234
911	1E-15	3.22E-13	4.577E-12	9.47639E-10	4.1297E-06	0.000221198
912	1E-15	3.21E-13	4.513E-12	9.46208E-10	4.04396E-06	0.00021667
913	1E-15	2.97E-13	4.315E-12	9.35493E-10	3.88861E-06	0.000214429
914	1E-15	2.96E-13	4.256E-12	9.01996E-10	3.80727E-06	0.000209078
915	1E-15	2.88E-13	4.204E-12	8.45512E-10	3.70096E-06	0.000205966
916	1E-15	2.86E-13	4.104E-12	8.45323E-10	3.66857E-06	0.000205322
917	1E-15	2.71E-13	3.996E-12	8.27349E-10	3.63359E-06	0.00020194
918	1E-15	2.66E-13	3.921E-12	8.21969E-10	3.45358E-06	0.000198561
919	1E-15	2.63E-13	3.63E-12	7.3577E-10	3.28402E-06	0.000196296
920	1E-15	2.54E-13	3.618E-12	7.31045E-10	3.23827E-06	0.000193444
921	1E-15	2.53E-13	3.492E-12	7.07503E-10	3.2008E-06	0.000189576
922	1E-15	2.41E-13	3.405E-12	6.97027E-10	3.09605E-06	0.000189201
923	1E-15	2.28E-13	3.363E-12	6.77743E-10	3.07434E-06	0.000183739
924	1E-15	2.26E-13	3.233E-12	6.56928E-10	2.99499E-06	0.000182856
925	1E-15	2.18E-13	3.119E-12	6.32622E-10	2.89469E-06	0.000174507
926	1E-15	2.12E-13	3.005E-12	6.16518E-10	2.87598E-06	0.000172959
927	1E-15	2.05E-13	2.998E-12	6.0581E-10	2.85875E-06	0.000170248
928	1E-15	1.95E-13	2.962E-12	5.88872E-10	2.82756E-06	0.000167864
929	1E-15	1.86E-13	2.831E-12	5.87503E-10	2.76912E-06	0.000167551
930	1E-15	1.85E-13	2.731E-12	5.76264E-10	2.76853E-06	0.000162699
931	1E-15	1.78E-13	2.637E-12	5.63267E-10	2.67938E-06	0.000159014
932	1E-15	1.74E-13	2.6E-12	5.42641E-10	2.64764E-06	0.000152555
933	1E-15	1.7E-13	2.541E-12	5.38643E-10	2.64418E-06	0.000152012
934	1E-15	1.66E-13	2.526E-12	5.02188E-10	2.60927E-06	0.000148606
935	1E-15	1.58E-13	2.437E-12	4.98644E-10	2.56758E-06	0.00014819
936	1E-15	1.54E-13	2.41E-12	4.60917E-10	2.49678E-06	0.000143976
937	1E-15	1.5E-13	2.329E-12	4.53819E-10	2.4855E-06	0.000140424
938	1E-15	1.45E-13	2.307E-12	4.21707E-10	2.43144E-06	0.000136622
939	1E-15	1.44E-13	2.16E-12	4.1998E-10	2.40409E-06	0.000135755
940	1E-15	1.41E-13	2.156E-12	4.01631E-10	2.36592E-06	0.000133532
941	1E-15	1.32E-13	2.117E-12	3.9561E-10	2.27361E-06	0.000132359
942	1E-15	1.29E-13	2.043E-12	3.92881E-10	2.2623E-06	0.000129663
943	1E-15	1.25E-13	2.011E-12	3.80419E-10	2.21182E-06	0.000127071
944	1E-15	1.21E-13	1.956E-12	3.54576E-10	2.17308E-06	0.000125874
945	1E-15	1.17E-13	1.838E-12	3.48967E-10	2.11065E-06	0.000124053
946	1E-15	1.15E-13	1.778E-12	3.41277E-10	2.08132E-06	0.000122551
947	1E-15	1.14E-13	1.767E-12	3.35244E-10	1.98599E-06	0.000117141
948	1E-15	1.09E-13	1.701E-12	3.34458E-10	1.97321E-06	0.000116267
949	1E-15	1.05E-13	1.686E-12	3.26623E-10	1.93799E-06	0.000114293
950	1E-15	1.03E-13	1.657E-12	3.21442E-10	1.87888E-06	0.000113876
951	1E-15	9.7E-14	1.597E-12	3.12563E-10	1.82747E-06	0.000109328
952	1E-15	9.4E-14	1.55E-12	3.00723E-10	1.76634E-06	0.000108292
953	1E-15	9.2E-14	1.528E-12	2.90929E-10	1.76336E-06	0.000107178
954	1E-15	9.2E-14	1.45E-12	2.867E-10	1.68345E-06	0.000104034
955	1E-15	9E-14	1.44E-12	2.79403E-10	1.67526E-06	0.00010073
956	1E-15	8.5E-14	1.38E-12	2.7233E-10	1.65898E-06	9.79705E-05
957	1E-15	8.5E-14	1.334E-12	2.68769E-10	1.54896E-06	9.61749E-05
958	1E-15	8.1E-14	1.294E-12	2.6794E-10	1.53211E-06	9.46173E-05
959	1E-15	8.1E-14	1.258E-12	2.60707E-10	1.50567E-06	9.13827E-05
960	1E-15	7.8E-14	1.243E-12	2.60186E-10	1.46313E-06	8.97875E-05
961	1E-15	7.8E-14	1.21E-12	2.52934E-10	1.42338E-06	8.77317E-05
962	1E-15	7.4E-14	1.201E-12	2.47969E-10	1.39582E-06	8.62129E-05
963	1E-15	7E-14	1.16E-12	2.41322E-10	1.38061E-06	8.31898E-05
964	1E-15	7E-14	1.114E-12	2.34788E-10	1.30736E-06	8.27042E-05
965	1E-15	6.5E-14	1.07E-12	2.26388E-10	1.30526E-06	7.97555E-05
966	1E-15	6.5E-14	1.024E-12	2.23388E-10	1.27337E-06	7.88691E-05
967	1E-15	6.4E-14	1.02E-12	2.17322E-10	1.2501E-06	7.67544E-05
968	1E-15	6.2E-14	9.97E-13	2.15915E-10	1.22021E-06	7.63961E-05
969	1E-15	6.1E-14	9.53E-13	2.08E-10	1.19903E-06	7.42041E-05
970	1E-15	6E-14	9.34E-13	2.04777E-10	1.18832E-06	7.39218E-05
971	1E-15	5.6E-14	9E-13	2.00544E-10	1.16252E-06	7.13727E-05
972	1E-15	5.5E-14	8.82E-13	1.94452E-10	1.13358E-06	7.13517E-05
973	1E-15	5.3E-14	8.69E-13	1.88106E-10	1.13239E-06	7.11392E-05
974	1E-15	5.3E-14	8.23E-13	1.86194E-10	1.07618E-06	7.00056E-05
975	1E-15	5E-14	7.88E-13	1.80182E-10	1.07345E-06	6.87724E-05
976	1E-15	4.9E-14	7.47E-13	1.69276E-10	1.02014E-06	6.83677E-05
977	1E-15	4.9E-14	7.43E-13	1.64109E-10	1.00804E-06	6.78484E-05
978	1E-15	4.8E-14	7.19E-13	1.59935E-10	9.95341E-07	6.62247E-05
979	1E-15	4.7E-14	6.9E-13	1.59862E-10	9.61666E-07	6.56075E-05
980	1E-15	4.4E-14	6.77E-13	1.5735E-10	9.20651E-07	6.54259E-05
981	1E-15	4.4E-14	6.76E-13	1.50099E-10	8.93575E-07	6.35431E-05
982	1E-15	4.2E-14	6.5E-13	1.43221E-10	8.81156E-07	6.24359E-05
983	1E-15	4.1E-14	6.29E-13	1.4224E-10	8.76286E-07	6.23171E-05
984	1E-15	4E-14	6.11E-13	1.35014E-10	8.42863E-07	6.16071E-05
985	1E-15	3.9E-14	6.1E-13	1.32713E-10	8.20386E-07	6.12785E-05
986	1E-15	3.8E-14	5.9E-13	1.30779E-10	8.04398E-07	5.93875E-05
987	1E-15	3.8E-14	5.89E-13	1.27507E-10	7.95861E-07	5.91694E-05
988	1E-15	3.5E-14	5.73E-13	1.21789E-10	7.80014E-07	5.74718E-05
989	1E-15	3.4E-14	5.57E-13	1.19024E-10	7.72904E-07	5.72924E-05
990	1E-15	3.3E-14	5.54E-13	1.14464E-10	7.61097E-07	5.50185E-05
991	1E-15	3.2E-14	5.22E-13	1.13562E-10	7.53052E-07	5.49982E-05
992	1E-15	3E-14	5.14E-13	1.03779E-10	7.30628E-07	5.3258E-05
993	1E-15	3E-14	5.07E-13	1.00687E-10	7.28522E-07	5.31562E-05
994	1E-15	2.9E-14	4.84E-13	9.9903E-11	7.07365E-07	5.14828E-05
995	1E-15	2.8E-14	4.83E-13	9.824E-11	6.94846E-07	5.0722E-05
996	1E-15	2.8E-14	4.71E-13	9.6539E-11	6.89612E-07	5.0387E-05
997	1E-15	2.6E-14	4.48E-13	9.0681E-11	6.68029E-07	4.85039E-05
998	1E-15	2.5E-14	4.45E-13	8.8118E-11	6.66968E-07	4.79179E-05
999	1E-15	2.5E-14	4.26E-13	8.5777E-11	6.41016E-07	4.72108E-05
1000	1E-15	2.5E-14	4.24E-13	8.3095E-11	6.22339E-07	4.69287E-05
1001	1E-15	2.3E-14	4.16E-13	7.673E-11	6.15145E-07	4.58717E-05
1002	1E-15	2.3E-14	4.01E-13	7.6119E-11	6.12269E-07	4.41172E-05
1003	1E-15	2.2E-14	3.85E-13	7.3369E-11	5.97462E-07	4.24209E-05
1004	1E-15	2.1E-14	3.75E-13	7.2349E-11	5.96074E-07	4.1917E-05
1005	1E-15	2.1E-14	3.7E-13	7.0555E-11	5.73569E-07	4.16505E-05
1006	1E-15	2E-14	3.59E-13	7.0428E-11	5.59214E-07	4.07007E-05
1007	1E-15	2E-14	3.55E-13	6.9344E-11	5.44932E-07	3.92558E-05
1008	1E-15	2E-14	3.4E-13	6.8305E-11	5.40039E-07	3.86378E-05
1009	1E-15	1.9E-14	3.27E-13	6.8146E-11	5.25636E-07	3.75597E-05
1010	1E-15	1.8E-14	3.19E-13	6.7184E-11	5.17989E-07	3.74289E-05
1011	1E-15	1.8E-14	3.1E-13	6.5467E-11	5.13312E-07	3.69989E-05
1012	1E-15	1.7E-14	2.97E-13	6.4606E-11	4.91759E-07	3.63291E-05
1013	1E-15	1.7E-14	2.96E-13	6.2748E-11	4.89011E-07	3.48441E-05
1014	1E-15	1.6E-14	2.85E-13	6.2732E-11	4.84649E-07	3.46961E-05
1015	1E-15	1.6E-14	2.78E-13	6.1002E-11	4.81604E-07	3.42891E-05
1016	1E-15	1.6E-14	2.78E-13	6.0237E-11	4.68717E-07	3.38624E-05
1017	1E-15	1.5E-14	2.65E-13	5.9337E-11	4.54438E-07	3.27389E-05
1018	1E-15	1.5E-14	2.51E-13	5.7353E-11	4.36474E-07	3.25107E-05
1019	1E-15	1.5E-14	2.5E-13	5.6178E-11	4.33104E-07	3.16548E-05
1020	1E-15	1.4E-14	2.45E-13	5.5681E-11	4.21979E-07	3.08753E-05
1021	1E-15	1.4E-14	2.31E-13	5.3994E-11	4.15721E-07	3.0752E-05
1022	1E-15	1.3E-14	2.27E-13	5.2252E-11	4.01515E-07	3.03029E-05
1023	1E-15	1.3E-14	2.2E-13	5.1355E-11	3.9702E-07	3.001E-05
1024	1E-15	1.2E-14	2.17E-13	4.9151E-11	3.82263E-07	2.97073E-05
1025	1E-15	1.2E-14	2.16E-13	4.9095E-11	3.64163E-07	2.92866E-05
1026	1E-15	1.2E-14	2.09E-13	4.7979E-11	3.63636E-07	2.71884E-05
1027	1E-15	1.2E-14	1.95E-13	4.5399E-11	3.5593E-07	2.6601E-05
1028	1E-15	1.1E-14	1.94E-13	4.5124E-11	3.51458E-07	2.65653E-05
1029	1E-15	1.1E-14	1.89E-13	4.4169E-11	3.38407E-07	2.60591E-05
1030	1E-15	1E-14	1.83E-13	4.2458E-11	3.36754E-07	2.58112E-05
1031	1E-15	1E-14	1.79E-13	4.1139E-11	3.2966E-07	2.51133E-05
1032	1E-15	1E-14	1.74E-13	3.9283E-11	3.20243E-07	2.46254E-05
1033	1E-15	9E-15	1.7E-13	3.9155E-11	3.07057E-07	2.38733E-05
1034	1E-15	9E-15	1.68E-13	3.8373E-11	3.00497E-07	2.33895E-05
1035	1E-15	9E-15	1.59E-13	3.7536E-11	2.96272E-07	2.28059E-05
1036	1E-15	9E-15	1.57E-13	3.6889E-11	2.85902E-07	2.27082E-05
1037	1E-15	9E-15	1.5E-13	3.4549E-11	2.80151E-07	2.25078E-05
1038	1E-15	9E-15	1.44E-13	3.4393E-11	2.71711E-07	2.22602E-05
1039	1E-15	8E-15	1.42E-13	3.2911E-11	2.68014E-07	2.19345E-05
1040	1E-15	8E-15	1.39E-13	3.0473E-11	2.58672E-07	2.16906E-05
1041	1E-15	8E-15	1.34E-13	2.9728E-11	2.52198E-07	2.12782E-05
1042	1E-15	8E-15	1.28E-13	2.8911E-11	2.46145E-07	2.12286E-05
1043	1E-15	7E-15	1.26E-13	2.8156E-11	2.42056E-07	2.08095E-05
1044	1E-15	7E-15	1.21E-13	2.7307E-11	2.41521E-07	2.02216E-05
1045	1E-15	7E-15	1.19E-13	2.6674E-11	2.32033E-07	1.98174E-05
1046	1E-15	7E-15	1.17E-13	2.6465E-11	2.29953E-07	1.97073E-05
1047	1E-15	7E-15	1.15E-13	2.5549E-11	2.25107E-07	1.94832E-05
1048	1E-15	6E-15	1.14E-13	2.5516E-11	2.1814E-07	1.91896E-05
1049	1E-15	6E-15	1.1E-13	2.4667E-11	2.10778E-07	1.88402E-05
1050	1E-15	6E-15	1.08E-13	2.4193E-11	2.10002E-07	1.80678E-05
1051	1E-15	6E-15	1.07E-13	2.3152E-11	2.07089E-07	1.80348E-05
1052	1E-15	6E-15	1.03E-13	2.2257E-11	2.06309E-07	1.77055E-05
1053	1E-15	6E-15	1E-13	2.1528E-11	2.01494E-07	1.75372E-05
1054	1E-15	6E-15	9.9E-14	2.1497E-11	2.01082E-07	1.70021E-05
1055	1E-15	5E-15	9.6E-14	2.0588E-11	1.96131E-07	1.67546E-05
1056	1E-15	5E-15	9.3E-14	1.9832E-11	1.93812E-07	1.65976E-05
1057	1E-15	5E-15	9.2E-14	1.9545E-11	1.89544E-07	1.62698E-05
1058	1E-15	5E-15	8.8E-14	1.9201E-11	1.87672E-07	1.59984E-05
1059	1E-15	5E-15	8.5E-14	1.8795E-11	1.86076E-07	1.5919E-05
1060	1E-15	5E-15	8.4E-14	1.791E-11	1.79696E-07	1.53549E-05
1061	1E-15	4E-15	8.1E-14	1.78E-11	1.76997E-07	1.50049E-05
1062	1E-15	4E-15	8E-14	1.7217E-11	1.73503E-07	1.49102E-05
1063	1E-15	4E-15	7.7E-14	1.6803E-11	1.71712E-07	1.46623E-05
1064	1E-15	4E-15	7.4E-14	1.6769E-11	1.69517E-07	1.46558E-05
1065	1E-15	4E-15	7.3E-14	1.6075E-11	1.6517E-07	1.42642E-05
1066	1E-15	4E-15	7E-14	1.5067E-11	1.64586E-07	1.4175E-05
1067	1E-15	4E-15	6.8E-14	1.4486E-11	1.61029E-07	1.37114E-05
1068	1E-15	4E-15	6.8E-14	1.4401E-11	1.57748E-07	1.35124E-05
1069	1E-15	4E-15	6.7E-14	1.4238E-11	1.52127E-07	1.34318E-05
1070	1E-15	4E-15	6.3E-14	1.4196E-11	1.49457E-07	1.30369E-05
1071	1E-15	3E-15	6.3E-14	1.3803E-11	1.45253E-07	1.28048E-05
1072	1E-15	3E-15	6.2E-14	1.3602E-11	1.43067E-07	1.2163E-05
1073	1E-15	3E-15	6.1E-14	1.3435E-11	1.39759E-07	1.21405E-05
1074	1E-15	3E-15	5.9E-14	1.3321E-11	1.38066E-07	1.1945E-05
1075	1E-15	3E-15	5.9E-14	1.3225E-11	1.3354E-07	1.19413E-05
1076	1E-15	3E-15	5.8E-14	1.2458E-11	1.3259E-07	1.16244E-05
1077	1E-15	3E-15	5.6E-14	1.2446E-11	1.27441E-07	1.11661E-05
1078	1E-15	3E-15	5.3E-14	1.1806E-11	1.24611E-07	1.0907E-05
1079	1E-15	3E-15	5.2E-14	1.1679E-11	1.24311E-07	1.08394E-05
1080	1E-15	3E-15	4.9E-14	1.1357E-11	1.23672E-07	1.05684E-05
1081	1E-15	3E-15	4.8E-14	1.1329E-11	1.18458E-07	1.04126E-05
1082	1E-15	3E-15	4.6E-14	1.066E-11	1.17503E-07	1.04033E-05
1083	1E-15	3E-15	4.5E-14	1.0609E-11	1.15374E-07	1.00795E-05
1084	1E-15	3E-15	4.5E-14	1.0334E-11	1.11247E-07	9.7472E-06
1085	1E-15	3E-15	4.1E-14	1.0298E-11	1.07251E-07	9.63908E-06
1086	1E-15	3E-15	4.1E-14	1.012E-11	1.04826E-07	9.2545E-06
1087	1E-15	3E-15	4E-14	9.503E-12	1.04082E-07	9.24864E-06
1088	1E-15	3E-15	3.9E-14	9.392E-12	1.01209E-07	9.12887E-06
1089	1E-15	3E-15	3.9E-14	9.336E-12	1.00176E-07	8.68521E-06
1090	1E-15	3E-15	3.9E-14	9.207E-12	9.8004E-08	8.52562E-06
1091	1E-15	3E-15	3.7E-14	8.796E-12	9.44367E-08	8.30447E-06
1092	1E-15	3E-15	3.5E-14	8.511E-12	9.25817E-08	8.14377E-06
1093	1E-15	3E-15	3.5E-14	8.37E-12	9.11578E-08	8.01478E-06
1094	1E-15	2E-15	3.3E-14	8.001E-12	8.9195E-08	7.9747E-06
1095	1E-15	2E-15	3.3E-14	7.619E-12	8.60387E-08	7.60084E-06
1096	1E-15	2E-15	3.2E-14	7.48E-12	8.58255E-08	7.49577E-06
1097	1E-15	2E-15	3.1E-14	7.4E-12	8.36792E-08	7.44979E-06
1098	1E-15	2E-15	3.1E-14	7.02E-12	8.32244E-08	7.18381E-06
1099	1E-15	2E-15	3E-14	6.908E-12	8.04659E-08	7.15309E-06
1100	1E-15	2E-15	2.9E-14	6.793E-12	7.82626E-08	7.08395E-06
1101	1E-15	2E-15	2.8E-14	6.719E-12	7.61197E-08	7.02668E-06
1102	1E-15	2E-15	2.7E-14	6.404E-12	7.56019E-08	6.93438E-06
1103	1E-15	2E-15	2.7E-14	6.308E-12	7.34982E-08	6.81863E-06
1104	1E-15	2E-15	2.6E-14	6.123E-12	7.05561E-08	6.7721E-06
1105	1E-15	2E-15	2.4E-14	6.116E-12	6.95918E-08	6.66525E-06
1106	1E-15	2E-15	2.4E-14	5.989E-12	6.80142E-08	6.58896E-06
1107	1E-15	2E-15	2.3E-14	5.843E-12	6.68944E-08	6.57817E-06
1108	1E-15	2E-15	2.3E-14	5.739E-12	6.5535E-08	6.47314E-06
1109	1E-15	2E-15	2.2E-14	5.552E-12	6.20906E-08	6.3509E-06
1110	1E-15	2E-15	2.2E-14	5.462E-12	6.19114E-08	6.26479E-06
1111	1E-15	2E-15	2.2E-14	5.323E-12	5.94709E-08	6.19731E-06
1112	1E-15	2E-15	2.1E-14	5.187E-12	5.88858E-08	6.04895E-06
1113	1E-15	2E-15	2E-14	4.98E-12	5.72712E-08	5.92606E-06
1114	1E-15	2E-15	2E-14	4.723E-12	5.67098E-08	5.78937E-06
1115	1E-15	2E-15	2E-14	4.501E-12	5.63569E-08	5.76298E-06
1116	1E-15	2E-15	1.9E-14	4.468E-12	5.47878E-08	5.72753E-06
1117	1E-15	2E-15	1.9E-14	4.263E-12	5.42228E-08	5.62213E-06
1118	1E-15	2E-15	1.8E-14	4.176E-12	5.34913E-08	5.44803E-06
1119	1E-15	2E-15	1.8E-14	4.108E-12	5.21188E-08	5.36908E-06
1120	1E-15	2E-15	1.8E-14	4.032E-12	5.19251E-08	5.17188E-06
1121	1E-15	2E-15	1.7E-14	3.882E-12	5.1201E-08	5.10088E-06
1122	1E-15	2E-15	1.6E-14	3.815E-12	5.03563E-08	5.06749E-06
1123	1E-15	2E-15	1.6E-14	3.759E-12	4.99467E-08	4.97869E-06
1124	1E-15	2E-15	1.6E-14	3.554E-12	4.87972E-08	4.89186E-06
1125	1E-15	2E-15	1.5E-14	3.501E-12	4.83963E-08	4.80856E-06
1126	1E-15	2E-15	1.5E-14	3.433E-12	4.77172E-08	4.73767E-06
1127	1E-15	2E-15	1.5E-14	3.267E-12	4.69527E-08	4.71755E-06
1128	1E-15	2E-15	1.4E-14	3.139E-12	4.54771E-08	4.53056E-06
1129	1E-15	2E-15	1.4E-14	3.123E-12	4.44533E-08	4.39997E-06
1130	1E-15	2E-15	1.4E-14	3.068E-12	4.35981E-08	4.38844E-06
1131	1E-15	2E-15	1.3E-14	2.935E-12	4.34247E-08	4.35465E-06
1132	1E-15	2E-15	1.3E-14	2.888E-12	4.23654E-08	4.19268E-06
1133	1E-15	2E-15	1.3E-14	2.884E-12	4.21065E-08	4.08429E-06
1134	1E-15	2E-15	1.2E-14	2.803E-12	4.05954E-08	3.95869E-06
1135	1E-15	2E-15	1.2E-14	2.787E-12	4.0219E-08	3.93868E-06
1136	1E-15	2E-15	1.1E-14	2.694E-12	3.94161E-08	3.81794E-06
1137	1E-15	2E-15	1.1E-14	2.675E-12	3.91275E-08	3.81464E-06
1138	1E-15	2E-15	1.1E-14	2.586E-12	3.77056E-08	3.67112E-06
1139	1E-15	2E-15	1.1E-14	2.537E-12	3.66874E-08	3.60193E-06
1140	1E-15	2E-15	1E-14	2.472E-12	3.60067E-08	3.59354E-06
1141	1E-15	2E-15	1E-14	2.442E-12	3.56243E-08	3.50014E-06
1142	1E-15	2E-15	1E-14	2.377E-12	3.45159E-08	3.41323E-06
1143	1E-15	2E-15	1E-14	2.335E-12	3.36198E-08	3.39016E-06
1144	1E-15	2E-15	1E-14	2.292E-12	3.32869E-08	3.33953E-06
1145	1E-15	2E-15	9E-15	2.182E-12	3.27818E-08	3.27369E-06
1146	1E-15	2E-15	9E-15	2.172E-12	3.20071E-08	3.25294E-06
1147	1E-15	2E-15	9E-15	2.104E-12	3.1669E-08	3.18976E-06
1148	1E-15	2E-15	8E-15	2.102E-12	3.11971E-08	3.11305E-06
1149	1E-15	2E-15	8E-15	2.077E-12	3.00625E-08	3.02901E-06
1150	1E-15	2E-15	8E-15	2.021E-12	2.97841E-08	2.97869E-06
1151	1E-15	2E-15	8E-15	1.982E-12	2.88068E-08	2.90065E-06
1152	1E-15	2E-15	8E-15	1.906E-12	2.82448E-08	2.88188E-06
1153	1E-15	2E-15	8E-15	1.853E-12	2.72412E-08	2.75429E-06
1154	1E-15	2E-15	7E-15	1.842E-12	2.69701E-08	2.71234E-06
1155	1E-15	2E-15	7E-15	1.774E-12	2.67031E-08	2.69331E-06
1156	1E-15	2E-15	7E-15	1.751E-12	2.60834E-08	2.55685E-06
1157	1E-15	2E-15	7E-15	1.692E-12	2.50412E-08	2.52609E-06
1158	1E-15	2E-15	7E-15	1.66E-12	2.48157E-08	2.47571E-06
1159	1E-15	2E-15	6E-15	1.64E-12	2.43987E-08	2.44465E-06
1160	1E-15	2E-15	6E-15	1.622E-12	2.42809E-08	2.41254E-06
1161	1E-15	2E-15	6E-15	1.544E-12	2.35967E-08	2.36345E-06
1162	1E-15	2E-15	6E-15	1.534E-12	2.3173E-08	2.31266E-06
1163	1E-15	2E-15	6E-15	1.513E-12	2.24495E-08	2.2717E-06
1164	1E-15	2E-15	6E-15	1.481E-12	2.1934E-08	2.2531E-06
1165	1E-15	2E-15	6E-15	1.393E-12	2.16992E-08	2.2099E-06
1166	1E-15	2E-15	5E-15	1.392E-12	2.1E-08	2.1417E-06
1167	1E-15	2E-15	5E-15	1.368E-12	2.04864E-08	2.12797E-06
1168	1E-15	2E-15	5E-15	1.297E-12	2.0365E-08	2.1233E-06
1169	1E-15	2E-15	5E-15	1.274E-12	1.98515E-08	2.10712E-06
1170	1E-15	2E-15	5E-15	1.225E-12	1.8925E-08	2.07047E-06
1171	1E-15	2E-15	5E-15	1.153E-12	1.85196E-08	2.03839E-06
1172	1E-15	2E-15	5E-15	1.152E-12	1.80054E-08	2.0016E-06
1173	1E-15	2E-15	5E-15	1.141E-12	1.77906E-08	1.96347E-06
1174	1E-15	2E-15	5E-15	1.117E-12	1.76064E-08	1.94156E-06
1175	1E-15	2E-15	5E-15	1.084E-12	1.67833E-08	1.91115E-06
1176	1E-15	2E-15	5E-15	1.069E-12	1.66328E-08	1.9024E-06
1177	1E-15	2E-15	5E-15	1.051E-12	1.64598E-08	1.85199E-06
1178	1E-15	2E-15	4E-15	1.019E-12	1.57389E-08	1.8127E-06
1179	1E-15	2E-15	4E-15	9.67E-13	1.56093E-08	1.7822E-06
1180	1E-15	2E-15	4E-15	9.08E-13	1.54155E-08	1.73112E-06
1181	1E-15	2E-15	4E-15	8.93E-13	1.50423E-08	1.6994E-06
1182	1E-15	2E-15	4E-15	8.82E-13	1.46578E-08	1.68619E-06
1183	1E-15	2E-15	4E-15	8.42E-13	1.44351E-08	1.64928E-06
1184	1E-15	2E-15	4E-15	8.04E-13	1.42535E-08	1.63089E-06
1185	1E-15	2E-15	4E-15	8.04E-13	1.41794E-08	1.61448E-06
1186	1E-15	2E-15	4E-15	7.6E-13	1.39051E-08	1.59023E-06
1187	1E-15	2E-15	4E-15	7.6E-13	1.36763E-08	1.54117E-06
1188	1E-15	2E-15	4E-15	7.41E-13	1.35801E-08	1.51555E-06
1189	1E-15	2E-15	4E-15	7.23E-13	1.34566E-08	1.50701E-06
1190	1E-15	2E-15	4E-15	6.9E-13	1.30112E-08	1.47704E-06
1191	1E-15	2E-15	4E-15	6.74E-13	1.29753E-08	1.47087E-06
1192	1E-15	2E-15	4E-15	6.69E-13	1.26291E-08	1.45281E-06
1193	1E-15	2E-15	4E-15	6.66E-13	1.26053E-08	1.42675E-06
1194	1E-15	2E-15	4E-15	6.38E-13	1.22421E-08	1.39637E-06
1195	1E-15	2E-15	4E-15	6.19E-13	1.20998E-08	1.35916E-06
1196	1E-15	2E-15	4E-15	6.14E-13	1.17711E-08	1.35508E-06
1197	1E-15	2E-15	4E-15	6.05E-13	1.1504E-08	1.30603E-06
1198	1E-15	2E-15	4E-15	5.96E-13	1.13162E-08	1.29621E-06
1199	1E-15	2E-15	4E-15	5.89E-13	1.1225E-08	1.27417E-06
1200	1E-15	2E-15	4E-15	5.73E-13	1.1106E-08	1.24595E-06
1201	1E-15	2E-15	3E-15	5.65E-13	1.07718E-08	1.22962E-06
1202	1E-15	2E-15	3E-15	5.59E-13	1.06314E-08	1.19305E-06
1203	1E-15	2E-15	3E-15	5.48E-13	1.03734E-08	1.18752E-06
1204	1E-15	2E-15	3E-15	5.41E-13	1.02792E-08	1.15874E-06
1205	1E-15	2E-15	3E-15	5.31E-13	1.01675E-08	1.13627E-06
1206	1E-15	2E-15	3E-15	5.14E-13	9.90814E-09	1.11603E-06
1207	1E-15	2E-15	3E-15	5.07E-13	9.60126E-09	1.07451E-06
1208	1E-15	2E-15	3E-15	5E-13	9.5042E-09	1.0396E-06
1209	1E-15	2E-15	3E-15	4.87E-13	9.50169E-09	1.03802E-06
1210	1E-15	2E-15	3E-15	4.77E-13	9.34792E-09	1.01464E-06
1211	1E-15	2E-15	3E-15	4.67E-13	8.98621E-09	9.99827E-07


==> data/LIS_DoF_wall_floor_double.tsv <==
1	1	1	1	1	1	1
1.100514983725773	0.999826449346971	0.999824368025263	0.999806755610909	0.999945502376145	0.999956987729539	0.999955230690786
1.211133229404938	0.999652928813770	0.999648766897116	0.999613548565213	0.999891007722280	0.999913977309134	0.999910463385863
1.332870266248317	0.999479438395172	0.999473196610142	0.999420378855693	0.999836516038245	0.999870968738705	0.999865698085141
1.466843699368833	0.999305978085949	0.999297657158924	0.999227246475136	0.999782027323877	0.999827962018171	0.999820934788530
1.614283469939143	0.999132547880875	0.999122148538047	0.999034151416329	0.999727541579014	0.999784957147455	0.999776173495942
1.776543146648860	0.998959147774728	0.998946670742096	0.998841093672057	0.999673058803496	0.999741954126475	0.999731414207286
1.955112352122403	0.998785777762282	0.998771223765656	0.998648073235112	0.999618578997159	0.999698952955154	0.999686656922472
2.151630438378043	0.998354141866576	0.998344147063800	0.998178225536037	0.999485341083428	0.999594873785166	0.999578431908709
2.367901536875489	0.997842509556206	0.997839129174431	0.997622656030100	0.999327660893704	0.999471835723421	0.999450506763816
2.605911121318760	0.997331139444999	0.997334366751145	0.997067395744971	0.999170005579825	0.999348812806176	0.999322597990667
2.867844235268925	0.996820031398585	0.996829859664713	0.996512444508540	0.999012375137867	0.999225805031567	0.999194705587168
3.156105551905032	0.996019181919706	0.996047382796228	0.995658065480598	0.998769622026510	0.999038397862722	0.999000418335951
3.473341450091587	0.994961693375847	0.995018679789264	0.994538518238826	0.998451330447584	0.998793831699260	0.998747202370040
3.822464309421593	0.993905327583479	0.993991039211553	0.993420229848933	0.998133140302991	0.998549325405977	0.998494050586611
4.206679247275451	0.992383224366843	0.992584147455270	0.991893122985221	0.997695709773193	0.998218247640902	0.998151899793105
4.629513543354889	0.990443575854155	0.990837139391922	0.989999538147627	0.997150985862360	0.997809244449327	0.997729641577813
5.094849021823449	0.988237858250645	0.988872154764087	0.987893089843210	0.996546929422814	0.997358793325667	0.997265690727338
5.606957688337301	0.984934739499842	0.986007791160380	0.984906652230200	0.995699136775667	0.996738153400309	0.996630518739279
6.170540949131621	0.980748122940675	0.982720516360968	0.981518637049026	0.994734519569435	0.996041234156363	0.995918937779600
6.790772772212799	0.974429431951617	0.978406073268662	0.977153819281715	0.993487019961104	0.995159628610236	0.995022336643201
7.473347186897185	0.958937678204266	0.970333726216325	0.970505257850992	0.991886720423512	0.994057297033163	0.993915410067342
8.224530557765206	0.930019922933926	0.954571636803046	0.958568354166363	0.989925630899859	0.992740737716320	0.992605078489544
9.051219112931093	0.877998084701227	0.922726811379752	0.934737418474672	0.987426252009201	0.991119523233052	0.991009112304768
9.961002254765766	0.803652621921338	0.863041192729456	0.885076832640427	0.984095784466683	0.989038567554846	0.989021174620996
10.962232234295932	0.725160915901209	0.790221999790244	0.818351072990848	0.979570759890425	0.986388518264091	0.986549402616442
12.064100828924326	0.648754850981556	0.713084486315344	0.745235201493341	0.973253635334763	0.982887056141616	0.983475193667907
13.276723727409733	0.644298685314284	0.643342533969837	0.667020489569471	0.963389594461638	0.978060561150382	0.979495758180947
14.611233396801900	0.642350642942521	0.622795867900944	0.596655496658584	0.944762183774482	0.971055670345293	0.974215282428477
16.079881283894906	0.638436458489773	0.620383292187332	0.579681947656143	0.898548055996432	0.958642586371661	0.966545484714712
17.696150289457957	0.630868690767717	0.615625568701229	0.576005785859943	0.821483733135037	0.917511777800276	0.942036354684226
19.474878547811645	0.608050692596151	0.607387748628395	0.569432365461216	0.736150841326825	0.848360316715094	0.883075860235065
21.432395648106340	0.564328676320156	0.592104788124578	0.562169995192751	0.659682446055634	0.771513318749091	0.810607348745435
23.586672547880067	0.502704161144570	0.546749490810959	0.544982473174892	0.649010454154927	0.692218383927847	0.734628719725940
25.957486555175358	0.488336538243373	0.485430316579109	0.499172040062249	0.646909140341031	0.638314136968632	0.656292107502544
28.566602893830765	0.481835623143614	0.464601675722174	0.440257859378436	0.642684719848543	0.637106619294170	0.620151039323862
31.437974518804769	0.465806487586041	0.458590967002595	0.408460399570352	0.634348940500979	0.634703991754512	0.618767940576840
34.597962015933696	0.414068970348482	0.443571554599266	0.403012921460432	0.621006674547428	0.630180575502514	0.615666395353068
38.075575604910171	0.387292335637342	0.409429783066809	0.386654596498653	0.578988785984614	0.621630270314681	0.610158492776109
41.902741467187134	0.374259972232837	0.362699155202457	0.358470376333177	0.507996587657927	0.605815141816245	0.600418994906982
46.114594843826694	0.351230373158408	0.357931803512799	0.308934371698187	0.503701170140366	0.544982844450584	0.573136513888598
50.749802594074502	0.305325438194542	0.330974104700519	0.302117364750882	0.496768122522980	0.500080205255261	0.514716797209557
55.850918175904070	0.291202021308611	0.293069111184370	0.288398690957055	0.478457817376030	0.496941689918101	0.481526876568762
61.464772307424546	0.248693552681075	0.278685333922551	0.246131288702043	0.430409431470071	0.489683069366023	0.477006979817093
67.642902895613645	0.222950999996294	0.258143180252820	0.234612445711485	0.416265742856406	0.467028523174354	0.467283656602106
74.442028179330251	0.187207927422488	0.227022232390523	0.211827019336249	0.403415611815253	0.419934913195102	0.439656358763024
81.924567430289130	0.151244291785638	0.208903415249345	0.188537635110595	0.363291615209190	0.415880133063169	0.400180256534909
90.159213992285629	0.102023438800168	0.176657527986595	0.171286322850969	0.351881762262848	0.402899618361853	0.395035735086114
99.221565919448665	0.055104223974396	0.152819867441824	0.146815886266183	0.324566796113734	0.364076808196280	0.378492949980671
1.091948200030878e+02	0.023935279938528	0.123889858615868	0.126421015123269	0.306053996887063	0.357513616158443	0.342447483717315
1.201705355586368e+02	0.009859022130102	0.086639958674171	0.107353521724962	0.278551388596446	0.332704803469500	0.334545671292485
1.322494749846305e+02	0.003269530077226	0.053547823749079	0.083987255906904	0.259620822790821	0.314985756770365	0.309850483165135
1.455425288104526e+02	8.659481892745671e-04	0.019622227666476	0.053411123733314	0.230129446772513	0.292214246913025	0.293007317311172
1.601717337252430e+02	1.700242770698840e-04	0.008284783710409	0.031646521355137	0.205564632393068	0.276937045493253	0.271977845783124
1.762713929339646e+02	4.095430579062290e-05	0.002323122037569	0.011137537172750	0.179393006358239	0.251534129889454	0.254871332689175
1.939893091260413e+02	5.585676605056021e-06	5.742899215206865e-04	0.003390645849411	0.149814054296216	0.236378621820462	0.230577668744815
2.134881413758192e+02	9.027979815962177e-07	1.351297177263354e-04	9.903979466415491e-04	0.108822538679243	0.216944422508989	0.218443138151943
2.349468984318551e+02	1.144717928057830e-07	2.032641744072357e-05	1.905224297462316e-04	0.049016747541882	0.194315081974687	0.199473531955554
2.585625821041537e+02	1.217575978131615e-08	2.901867293515516e-06	4.073719393554449e-05	0.019890584693951	0.171035670503347	0.180299574433954
2.845519958364464e+02	9.413270668813923e-10	3.851811291724694e-07	6.137697354567202e-06	0.004998178090457	0.148452505399565	0.163414770284277
3.131537350670829e+02	5.858098684617607e-11	4.266241601892321e-08	6.900588458816201e-07	0.001031677369400	0.124106485550056	0.146214748643600
3.446303776510156e+02	3.047194692465322e-12	3.580260728331204e-09	5.886192841932783e-08	1.354385506596858e-04	0.098884050396007	0.128782386263507
3.792708944520143e+02	1.209549816311622e-13	2.746430742052969e-10	5.488903970559014e-09	1.489175126949083e-05	0.065302572897489	0.109968627557743
4.173933022355180e+02	4.153575786163175e-15	1.282081887125796e-11	4.017852469329271e-10	1.406883436388218e-06	0.024801104009783	0.091899483999136
4.593475832169676e+02	1.278851986448250e-16	5.715513254541625e-13	2.102270077425313e-11	1.114439408504986e-07	0.005390732003113	0.071654352193369
5.055188980684935e+02	3.407192991454468e-18	1.871857164866064e-14	8.990839268722981e-13	7.299936018879732e-09	7.854844988653892e-04	0.044725605592594
5.563311218809191e+02	5.335753446192800e-20	5.492611847404257e-16	3.165164316669301e-14	4.212374604610605e-10	8.965346079475892e-05	0.013684228346774
6.122507355429199e+02	6.992930175616035e-22	1.172027405967490e-17	9.113300218450922e-16	1.553244818745763e-11	7.744850076772855e-06	0.002265966725052
6.737911082621093e+02	5.737682894190218e-24	1.646505948179062e-19	2.068209000515389e-17	3.504821165472611e-13	5.340253190098463e-07	3.101342690034723e-04
7.415172105436448e+02	4.048244837796307e-26	2.031416523232163e-21	2.961145335188280e-19	6.652197642458748e-15	2.473471028185133e-08	2.753770226620659e-05
8.160508008938202e+02	1.757459611834263e-28	1.738385771410064e-23	3.211429099978474e-21	9.832668029265861e-17	9.291258646973127e-10	1.728181348112932e-06
8.980761338650661e+02	1.925966405838854e-30	1.093375045997217e-25	2.564508107560407e-23	1.123691412055282e-18	3.077794287834445e-11	7.320324781867643e-08
9.883462418450180e+02	1.390811493335757e-30	4.762328499126955e-28	1.670135991616977e-25	9.701224785809121e-21	5.499881686122115e-13	3.295863816021799e-09
1.087689848259498e+03	1.144773855578525e-30	3.900690885847363e-30	6.497862718051122e-28	4.926536968161737e-23	9.319717820081311e-15	8.401263161009037e-11
1.197018975655991e+03	9.593195726513281e-31	3.128044835848705e-30	8.358000581171771e-30	1.543556105537018e-25	1.208783081216434e-16	1.705219169863967e-12
1.317337318513492e+03	7.957754316650149e-31	2.781832606072917e-30	7.434197279094835e-30	5.261232529655969e-28	9.994167121513023e-19	2.280052922448082e-14
1.449749457645230e+03	6.458106610800545e-31	2.493320361254355e-30	6.962236802600753e-30	2.885824098172362e-30	6.490951864975493e-21	2.564183533134800e-16
1.595471000786886e+03	5.053030517763242e-31	2.216529628520182e-30	6.544959453647000e-30	2.147468181442279e-30	2.762832314095880e-23	1.984792090899430e-18
1.755839742465924e+03	3.696869879365807e-31	1.938111220406150e-30	6.109627963428339e-30	1.787877697040247e-30	8.919768026376865e-26	1.064811954617967e-20
1.932327945604951e+03	1.205114301191676e-31	1.589541296959557e-30	5.593316953326480e-30	1.525898542118649e-30	1.795093355234092e-28	3.711823486650432e-23
2.126555857610288e+03	2.295410613067604e-32	1.348424398062103e-31	5.124539728436619e-31	1.310639471527851e-30	4.698826200122870e-30	9.127001000473454e-26
2.340306585029932e+03	4.284069082862251e-33	1.393957605927274e-32	6.561419124646342e-32	1.109924212217455e-30	3.998144760617877e-30	1.468453126541639e-28
2.575542463337531e+03	2.014943056117365e-33	8.381013420913694e-33	2.316380834214685e-32	9.305535030213094e-31	3.572844568449206e-30	9.319750686362716e-30
2.834423072124942e+03	9.750191114922852e-34	5.675528987082306e-33	1.853535905824264e-32	7.690362304658924e-31	3.214754314103154e-30	8.479185684205610e-30
3.119325061091532e+03	4.205857893636995e-34	3.683367119840157e-33	1.468814390246122e-32	6.194898649001681e-31	2.892866188217537e-30	7.925015922710155e-30
3.432863968842545e+03	NaN	NaN	NaN	4.855892028203430e-31	2.588805676752950e-30	7.438814840230996e-30
3.777918234803544e+03	NaN	NaN	NaN	3.655723783867332e-31	2.298481829859915e-30	6.982798406505945e-30
4.157655624692121e+03	NaN	NaN	NaN	2.611596915823880e-31	2.014898402772464e-30	6.528893069626618e-30
4.575562312145415e+03	NaN	NaN	NaN	1.730081031344776e-31	1.738290304704001e-30	6.069851236819187e-30
5.035474883486975e+03	NaN	NaN	NaN	1.024081670641689e-31	1.468091751397939e-30	5.601260437720874e-30
5.541615559452199e+03	NaN	NaN	NaN	5.087032886397331e-32	1.202320794808841e-30	5.111324105987516e-30
6.098630957225030e+03	NaN	NaN	NaN	1.854130637948814e-32	9.369673978527636e-31	4.581979502829712e-30
6.711634748639990e+03	NaN	NaN	NaN	NaN	6.530870551690978e-31	3.959074746956135e-30
7.386254606172875e+03	NaN	NaN	NaN	NaN	9.436651154876036e-32	4.573469927176365e-31
8.128683867706754e+03	NaN	NaN	NaN	NaN	1.763200271173900e-32	4.131427152576519e-32
8.945738394381247e+03	NaN	NaN	NaN	NaN	9.794807616145649e-33	2.871687816863416e-32
9.844919143507497e+03	NaN	NaN	NaN	NaN	5.492531838441142e-33	2.108374112387495e-32
1.083448103099870e+04	NaN	NaN	NaN	NaN	2.917965237066154e-33	1.525345324536480e-32
1.192350871550674e+04	NaN	NaN	NaN	NaN	1.362633010738747e-33	1.044935622889689e-32
1.312199999999999e+04	NaN	NaN	NaN	NaN	2.816016423646254e-34	2.494199438852720e-33

==> data/LIS_DoF_wall_floor_polarization.tsv <==
1	1	1	1	1	1	1
2	0.999998448	0.998105224	0.99992289	0.99991679	0.99975099	0.999918257
3	0.923123775	0.994942958	0.840033644	0.860106955	0.999333384	0.850267736
4	0.923117115	0.990504995	0.839985398	0.8599879	0.99874292	0.850188051
5	0.860345703	0.984779	0.792117271	0.785358181	0.997973204	0.807440274
6	0.860334225	0.977741725	0.792113291	0.785334301	0.997014508	0.807406153
7	0.805467633	0.969360249	0.755783993	0.750450865	0.99585312	0.772498876
8	0.805457442	0.959574417	0.755562232	0.750300224	0.99446874	0.772279497
9	0.763052464	0.948298253	0.724740989	0.725518034	0.992831156	0.743500912
10	0.763046664	0.935385854	0.724298148	0.725515332	0.990896966	0.743089494
11	0.749492835	0.920624988	0.699634184	0.701787538	0.988589613	0.720038585
12	0.749489356	0.903697174	0.699061032	0.701664741	0.985809028	0.719522598
13	0.714028303	0.884120434	0.678700399	0.696736463	0.982297813	0.700444791
14	0.714027744	0.8612795	0.678114828	0.696722104	0.977781324	0.700137266
15	0.700186615	0.834205112	0.661499586	0.679659923	0.970672659	0.684776661
16	0.700162984	0.802335148	0.661212635	0.679471569	0.954154373	0.684060442
17	0.67364547	0.765220535	0.648089275	0.662459495	0.92224442	0.672157933
18	0.673644124	0.75749481	0.64655801	0.662338528	0.883048383	0.670720224
19	0.658029128	0.756123434	0.636313663	0.648565039	0.84431187	0.661099897
20	0.657956675	0.753764575	0.635822813	0.648350571	0.806755804	0.660424255
21	0.650196958	0.750601498	0.628478685	0.640912137	0.77156857	0.653395357
22	0.650121961	0.746303712	0.627818606	0.640750146	0.757475144	0.651693512
23	0.633971771	0.741417556	0.623787573	0.633342597	0.7572595	0.646867577
24	0.633947148	0.735017565	0.623612156	0.632997139	0.756895438	0.646816256
25	0.616464697	0.729732021	0.618935958	0.623836478	0.756386552	0.643645434
26	0.616418207	0.724302866	0.616886406	0.623288899	0.755714595	0.643570415
27	0.613961319	0.719679307	0.613492325	0.61564146	0.754896654	0.640867751
28	0.613865389	0.709309899	0.612273179	0.614995116	0.753885319	0.63950528
29	0.598857224	0.700140051	0.610575745	0.608958045	0.752727408	0.638326105
30	0.598628138	0.697655499	0.610126317	0.608842454	0.751310835	0.634497156
31	0.590569572	0.697277958	0.59334937	0.60441518	0.749740468	0.617584737
32	0.590433149	0.696644569	0.57359884	0.604062967	0.747737923	0.598188694
33	0.579320616	0.69575304	0.563269369	0.600873557	0.745553057	0.589478138
34	0.578934929	0.694590753	0.55904488	0.599996091	0.742331716	0.586287696
35	0.575416699	0.693158702	0.544825585	0.597533961	0.739803107	0.57203498
36	0.574419476	0.691422528	0.536656619	0.597495628	0.736678707	0.567171436
37	0.568603902	0.689442639	0.535962004	0.59636238	0.73155059	0.566116272
38	0.568156425	0.687039114	0.520894584	0.591632911	0.716271508	0.548779569
39	0.559205093	0.687012502	0.510606193	0.584547399	0.708200574	0.542757224
40	0.558797367	0.685347807	0.509554739	0.580177623	0.697345126	0.541570704
41	0.5488011	0.683847921	0.495982917	0.576825719	0.69718325	0.526143853
42	0.54844236	0.68102316	0.488253526	0.570469666	0.696909645	0.522921596
43	0.546574221	0.677865788	0.48702854	0.56441285	0.696519377	0.520547756
44	0.546078084	0.675286084	0.472909701	0.562186224	0.696005064	0.50781847
45	0.540194706	0.670609041	0.470078477	0.56035204	0.69536035	0.506819139
46	0.539451272	0.668839632	0.466046623	0.559790842	0.694579585	0.498698687
47	0.534676361	0.665787413	0.457049694	0.557318034	0.693660044	0.493701188
48	0.534452469	0.661099885	0.455801208	0.557239466	0.692636166	0.492787629
49	0.528061773	0.656003679	0.453262767	0.557054049	0.691943678	0.487811287
50	0.527698041	0.65593564	0.453072186	0.556964792	0.691432057	0.487175719
51	0.523647693	0.655393865	0.444691527	0.556632327	0.690021846	0.482793225
52	0.523344037	0.654714457	0.441643534	0.55644092	0.688666491	0.481910612
53	0.51801875	0.652943792	0.439361071	0.555846843	0.686611906	0.475456489
54	0.517550085	0.650243829	0.432888906	0.555358849	0.684836557	0.472893809
55	0.51334813	0.649358153	0.431333929	0.554469425	0.682217589	0.471443792
56	0.513182609	0.646967429	0.427835959	0.553678821	0.681146646	0.468112685
57	0.511649501	0.642881525	0.426539051	0.55236838	0.67874714	0.466363542
58	0.511486917	0.642737919	0.424247378	0.551279727	0.676543976	0.465993514
59	0.503567148	0.64100874	0.422311834	0.549310651	0.672794213	0.465374396
60	0.503120657	0.63829643	0.417790367	0.548926926	0.66885111	0.461662515
61	0.500591347	0.635373113	0.415984354	0.546734994	0.665387598	0.459764725
62	0.500253837	0.633507428	0.413437349	0.546216738	0.663759527	0.457209306
63	0.49381666	0.631761441	0.412583687	0.542518445	0.65813653	0.455659982
64	0.493662599	0.627135982	0.411143136	0.541816534	0.655890015	0.454250516
65	0.492058627	0.624642383	0.409634537	0.534193178	0.655713094	0.453507815
66	0.491683728	0.618228763	0.408611821	0.533466954	0.655439789	0.451200987
67	0.488400899	0.617424245	0.408292801	0.532122545	0.65499648	0.450499807
68	0.488115599	0.611082418	0.407342569	0.530806116	0.654844108	0.448636545
69	0.486521945	0.607919416	0.406858446	0.528067049	0.654312069	0.444830317
70	0.486491534	0.605375805	0.395998369	0.524788327	0.653745054	0.433954489
71	0.485874936	0.604516882	0.390359333	0.518119802	0.652804587	0.432319617
72	0.484928486	0.598103855	0.387037783	0.517963616	0.651854457	0.427668989
73	0.479328528	0.597197863	0.38639269	0.513906834	0.650633708	0.423916248
74	0.479034556	0.596207555	0.375511181	0.512232199	0.650516323	0.418482561
75	0.473743498	0.595515226	0.372892081	0.507224218	0.6490935	0.41751127
76	0.472503733	0.593176983	0.365923213	0.506082324	0.647309525	0.408618239
77	0.471463488	0.5904425	0.36589384	0.505678835	0.645310865	0.407629111
78	0.471194145	0.590420055	0.359840757	0.503354961	0.643031543	0.40313844
79	0.467962286	0.588889315	0.359331811	0.496915105	0.640922237	0.403033924
80	0.467529614	0.586751372	0.356398225	0.496636694	0.639441588	0.402164945
81	0.466410508	0.582363801	0.355379571	0.491099883	0.639098433	0.400491147
82	0.46585321	0.580847023	0.349458882	0.491005744	0.631635701	0.394951218
83	0.465145264	0.576665535	0.348886332	0.489058238	0.630774273	0.394884213
84	0.464997584	0.576517029	0.345669734	0.488291262	0.62811846	0.392733449
85	0.46148688	0.575676051	0.345434116	0.485366579	0.619016112	0.392066446
86	0.4601228	0.5753353	0.34088129	0.484878559	0.61281491	0.38843393
87	0.45927753	0.574903838	0.339256563	0.483528281	0.612344646	0.388378822
88	0.458617445	0.574171912	0.334864594	0.483171521	0.610653729	0.382586195
89	0.457112318	0.57371815	0.334196173	0.479333512	0.59845769	0.382466667
90	0.456063985	0.572024462	0.329738091	0.479089048	0.598042771	0.378544654
91	0.453030618	0.57164662	0.32904418	0.477674271	0.597880234	0.377134681
92	0.452959239	0.571074303	0.327416836	0.475282381	0.597586999	0.376186181
93	0.450183408	0.568056494	0.325847514	0.472486552	0.597215792	0.376185825
94	0.449527278	0.567404675	0.322900455	0.472345564	0.596650618	0.375266511
95	0.44897847	0.566869577	0.322848073	0.468977144	0.596231574	0.373979668
96	0.448600065	0.565234752	0.318852616	0.468770415	0.595818435	0.372360849
97	0.447027284	0.563740529	0.318243568	0.46595889	0.595188176	0.370836121
98	0.445839196	0.561996555	0.315643248	0.465843166	0.594389137	0.369764223
99	0.445379867	0.561154426	0.315562071	0.46362902	0.593208122	0.36910951
100	0.444771264	0.55993305	0.314065034	0.463608878	0.593173251	0.367028856
101	0.441313613	0.559123004	0.31295373	0.461710209	0.591655544	0.363609036
102	0.441263074	0.558110765	0.312244914	0.461312476	0.590646762	0.361264913
103	0.438670829	0.558080384	0.311759221	0.459872033	0.590074425	0.360705792
104	0.438026512	0.55776589	0.309832943	0.459790625	0.588630249	0.357808952
105	0.436649066	0.555851846	0.301975707	0.457567933	0.58656606	0.352367552
106	0.436536068	0.553416427	0.301653423	0.456658382	0.583108317	0.35125959
107	0.435184818	0.552876623	0.298513511	0.45516845	0.580896324	0.349499928
108	0.435113207	0.552273399	0.298411325	0.454741932	0.578604015	0.349139685
109	0.434973948	0.551372892	0.295545582	0.453471684	0.577801023	0.344413515
110	0.434508591	0.550916817	0.295276716	0.452739618	0.575520866	0.342927139
111	0.433164709	0.550419331	0.289314758	0.452233989	0.575430216	0.340568516
112	0.431220546	0.548055747	0.286229366	0.451863308	0.575150317	0.339416562
113	0.431016011	0.546698833	0.285764938	0.450658736	0.574992483	0.336358603
114	0.430476028	0.544204135	0.284072809	0.44789928	0.574354466	0.336203971
115	0.430212417	0.543729234	0.28383206	0.447573299	0.574172766	0.33446786
116	0.428842275	0.542495728	0.280081139	0.445235551	0.573638269	0.332820859
117	0.427088119	0.54206277	0.278736275	0.444063272	0.573049269	0.32905131
118	0.426792167	0.538256125	0.275221558	0.441645426	0.572903042	0.32838137
119	0.425481891	0.535780883	0.273057052	0.440718408	0.571330756	0.327216148
120	0.425032631	0.535551425	0.269820152	0.439797625	0.571325106	0.324980171
121	0.424382557	0.535337215	0.268604735	0.437763995	0.570202851	0.323698022
122	0.424232975	0.534929787	0.266635649	0.436341206	0.569488388	0.321862188
123	0.423241341	0.534604989	0.265609363	0.435145118	0.569108103	0.321458268
124	0.422875678	0.534550191	0.263501412	0.434877209	0.567604133	0.320575561
125	0.421821245	0.533454131	0.262348078	0.434206764	0.567411432	0.31951154
126	0.42165433	0.531859978	0.260146937	0.433925623	0.564616286	0.318157682
127	0.420998388	0.530955852	0.259309992	0.430370126	0.564572479	0.317726555
128	0.420785582	0.529729355	0.257918675	0.429933479	0.564158833	0.317088721
129	0.419455189	0.529630107	0.256642449	0.428221529	0.560732744	0.316247329
130	0.418806821	0.529249888	0.255973491	0.428196961	0.560105556	0.315797753
131	0.417983474	0.528530606	0.255052087	0.425987791	0.559858287	0.313291932
132	0.417409246	0.528080201	0.253486471	0.425390941	0.559736534	0.312431773
133	0.416559662	0.527393416	0.252389103	0.424591342	0.559716924	0.308369434
134	0.415542264	0.527345618	0.25160774	0.423620011	0.559521409	0.308097235
135	0.41525847	0.52627502	0.25159514	0.422576017	0.559247129	0.306809946
136	0.414630653	0.525941376	0.250691893	0.421590963	0.558845463	0.30357877
137	0.413878168	0.525874828	0.248626021	0.420845623	0.558358477	0.302041597
138	0.413528713	0.52444969	0.247137632	0.420759047	0.557787084	0.301853848
139	0.412961032	0.524327824	0.244158728	0.419075147	0.557698854	0.298771141
140	0.412196381	0.523441746	0.24228524	0.418681413	0.556727002	0.296718195
141	0.411797129	0.522087058	0.239443601	0.41782589	0.556258724	0.295340618
142	0.411007942	0.522057344	0.236742101	0.416780894	0.55554928	0.292887034
143	0.410761091	0.521303396	0.236574312	0.416021238	0.555487	0.291820568
144	0.410114183	0.519403074	0.235292847	0.415212069	0.554284158	0.290815403
145	0.4100775	0.519173921	0.232137895	0.414855516	0.553900784	0.287951936
146	0.409583802	0.517968516	0.230902166	0.413972344	0.552415276	0.287445937
147	0.409305839	0.517640261	0.228513982	0.413360819	0.551324598	0.284913558
148	0.408720096	0.517058127	0.228340359	0.410628978	0.550428567	0.284440552
149	0.408397486	0.517030353	0.224224345	0.410623334	0.549894973	0.283892921
150	0.408124816	0.516668741	0.223605733	0.408962131	0.54917379	0.282334093
151	0.407750329	0.516084972	0.220755507	0.408481937	0.548544439	0.282057012
152	0.407325192	0.514696639	0.220060164	0.4064933	0.547086064	0.280217132
153	0.406552026	0.514551018	0.217616567	0.406268697	0.54382031	0.279157628
154	0.406062968	0.513709255	0.217161745	0.403886165	0.543406152	0.278501278
155	0.405798004	0.513359384	0.216819017	0.40348784	0.542871451	0.2783467
156	0.405217387	0.512907751	0.21523936	0.401792101	0.540666928	0.277647529
157	0.405052349	0.512343695	0.214158745	0.40121296	0.540261867	0.276963165
158	0.404776439	0.511989779	0.213008339	0.399895805	0.538194445	0.276443213
159	0.404172343	0.511916618	0.212030601	0.39979099	0.535268168	0.27574428
160	0.403142915	0.511530687	0.210681184	0.399557326	0.535252488	0.273436082
161	0.402397036	0.510793501	0.209468491	0.398234403	0.535081712	0.273154096
162	0.401877304	0.510594532	0.209215182	0.397149121	0.534978263	0.270269508
163	0.401792285	0.509778214	0.208409568	0.396622046	0.534475585	0.268372585
164	0.401132231	0.509539388	0.207543685	0.396281163	0.534458656	0.265802842
165	0.400785391	0.508754238	0.206777061	0.395891626	0.53366607	0.264514465
166	0.400000729	0.508689345	0.206331767	0.39574324	0.533317285	0.263172999
167	0.399928285	0.508419374	0.203154129	0.395558576	0.532424985	0.260633532
168	0.399735633	0.508392966	0.202550577	0.395156938	0.532245482	0.26025213
169	0.398133651	0.507951822	0.200788704	0.394905495	0.531404731	0.258294853
170	0.398051411	0.507680245	0.197751269	0.394675019	0.531244947	0.256644951
171	0.396911887	0.507178504	0.196312359	0.394336708	0.530449987	0.25559048
172	0.396180833	0.506828363	0.195453492	0.393878896	0.530135791	0.255406233
173	0.395042449	0.506759196	0.194143915	0.393739352	0.530018408	0.253919315
174	0.394623616	0.506314952	0.19283198	0.393668587	0.529534374	0.253097508
175	0.394115587	0.506077011	0.191523617	0.392967134	0.529509328	0.251808225
176	0.393695377	0.504849883	0.189040077	0.392615968	0.52946786	0.249843418
177	0.392799623	0.504673165	0.187488818	0.392298624	0.529463264	0.248291911
178	0.391915635	0.504292499	0.187057046	0.391857193	0.529394899	0.247112413
179	0.391018257	0.503789009	0.183558946	0.391553995	0.529380189	0.246631483
180	0.390900367	0.50315153	0.183471216	0.391384025	0.529216916	0.246505278
181	0.390025014	0.502941789	0.18132516	0.391143817	0.529164262	0.245514361
182	0.388685895	0.502519329	0.180482814	0.390655616	0.529026168	0.24478198
183	0.388197485	0.502507846	0.179801159	0.390165398	0.528640837	0.244618725
184	0.388097444	0.501560152	0.177870771	0.389427064	0.528441946	0.24425285
185	0.38609725	0.500895026	0.176908397	0.388287686	0.528274186	0.243627483
186	0.38604278	0.500229763	0.17576656	0.387859439	0.527819226	0.242035364
187	0.385394556	0.500036454	0.175082465	0.387162525	0.527203952	0.238959557
188	0.384397813	0.499092738	0.173924425	0.386400619	0.526467236	0.238204413
189	0.384157993	0.498626656	0.172832244	0.386264052	0.525288192	0.238172892
190	0.383905758	0.498117915	0.171933219	0.385139627	0.52480277	0.235776349
191	0.383425444	0.497438584	0.171842678	0.384420991	0.524630206	0.233308665
192	0.38288337	0.497055192	0.171079461	0.382010908	0.523919686	0.232140722
193	0.381096028	0.49676956	0.170593381	0.381468985	0.523723557	0.231433623
194	0.379858014	0.494819448	0.169684496	0.380622616	0.522891588	0.228366381
195	0.379818672	0.49477934	0.168638293	0.380395077	0.522850065	0.22823337
196	0.379408085	0.49442683	0.167632194	0.379058798	0.522346686	0.226573515
197	0.37806888	0.493657519	0.165232088	0.378236758	0.522260138	0.226548861
198	0.377082143	0.492202124	0.163714835	0.377099536	0.52150447	0.225179651
199	0.37622563	0.49126378	0.161783998	0.37589192	0.521305811	0.224315038
200	0.376161678	0.490608797	0.160589678	0.375171204	0.519984124	0.222215869
201	0.374527065	0.489952442	0.159368989	0.375091668	0.519083567	0.22178001
202	0.374065098	0.489267522	0.157274585	0.374540819	0.518377567	0.22042896
203	0.37292389	0.488857286	0.156846064	0.373599452	0.517647712	0.21996438
204	0.372045876	0.488039348	0.156343074	0.372882503	0.517644505	0.218676853
205	0.371877602	0.487123584	0.153383495	0.372027592	0.517526472	0.217822063
206	0.370980409	0.486858542	0.152831596	0.371184127	0.517454313	0.217079976
207	0.369167223	0.486234836	0.152102409	0.371150407	0.517338984	0.216804663
208	0.369032342	0.48559402	0.149167554	0.367747258	0.517149468	0.216289082
209	0.366897253	0.483698862	0.149068325	0.36771999	0.516916685	0.215878735
210	0.365486335	0.482895509	0.146264336	0.367066967	0.516570557	0.215827482
211	0.363254278	0.482857535	0.146209429	0.366266243	0.516562175	0.213978558
212	0.362906661	0.482563356	0.145062134	0.366068569	0.516336509	0.211695736
213	0.362244592	0.481780071	0.144465323	0.365294468	0.516067266	0.20835607
214	0.361081183	0.481201498	0.143878761	0.365083929	0.515637652	0.207864871
215	0.359416067	0.480088597	0.143756928	0.363770287	0.515306138	0.205902797
216	0.359050596	0.478903087	0.142483577	0.362633832	0.515115789	0.205033607
217	0.358586673	0.477604927	0.141333283	0.362332239	0.514703237	0.204124358
218	0.358001432	0.477248234	0.140955305	0.361765801	0.514216187	0.203455943
219	0.355223901	0.476477028	0.140384852	0.361096022	0.513807504	0.201643618
220	0.352541863	0.47482862	0.139810924	0.361039606	0.513554227	0.200682495
221	0.350761896	0.473052355	0.138250007	0.35971416	0.513516882	0.199928357
222	0.350276197	0.47186019	0.136336398	0.359369951	0.512993886	0.198541916
223	0.348967416	0.470507378	0.136047518	0.359103423	0.512753483	0.197621892
224	0.348877695	0.469316675	0.134204534	0.358296079	0.512383915	0.196974408
225	0.347365212	0.468202611	0.133968304	0.35805567	0.512239522	0.19623413
226	0.346262521	0.46700411	0.130935644	0.357500695	0.511849072	0.194648885
227	0.344318032	0.46639587	0.129200473	0.357193021	0.511846755	0.193403735
228	0.342354818	0.465222023	0.127576756	0.356890726	0.511822549	0.193312138
229	0.34103574	0.46473474	0.12706214	0.356736958	0.511792406	0.1921024
230	0.340277363	0.464207351	0.125545312	0.356174571	0.511726805	0.191524878
231	0.338883893	0.462921474	0.12449111	0.356068041	0.511667719	0.191058721
232	0.338828668	0.461923082	0.123000204	0.3547903	0.511479271	0.189976651
233	0.338279339	0.459857425	0.122956157	0.353963085	0.511464099	0.189277986
234	0.337095632	0.459573789	0.121377069	0.353006103	0.511239854	0.189163167
235	0.335806327	0.457147306	0.120342506	0.352875875	0.510959822	0.185532348
236	0.33541852	0.456251817	0.118711663	0.352529751	0.510914162	0.184273177
237	0.334252734	0.455292113	0.117539947	0.351798538	0.510646629	0.182487713
238	0.333100808	0.453914698	0.117358945	0.350705439	0.510088816	0.181501648
239	0.329539806	0.452715038	0.116736262	0.349797796	0.509665389	0.179964628
240	0.32905539	0.449902407	0.11664829	0.349026195	0.509468534	0.177635446
241	0.327323113	0.448649044	0.115572708	0.348768629	0.509315238	0.177107807
242	0.326866977	0.447860902	0.1144366	0.347825331	0.509002941	0.176955296
243	0.32497456	0.445874076	0.114403384	0.347400597	0.50895339	0.174675787
244	0.324726472	0.443362386	0.113224307	0.346588479	0.50878097	0.17399495
245	0.323324065	0.442314239	0.112941069	0.345975588	0.508748905	0.172807207
246	0.322173166	0.441896829	0.111913173	0.345489073	0.508665579	0.171482593
247	0.320974552	0.439552277	0.109878564	0.34548599	0.50864317	0.170960292
248	0.318187507	0.437376008	0.109117931	0.344745871	0.508615253	0.169947883
249	0.316204825	0.437264943	0.108275026	0.343902499	0.508503722	0.169292938
250	0.314327466	0.434542208	0.107798504	0.343579692	0.508297914	0.168630259
251	0.311422676	0.433344145	0.10581119	0.343519816	0.508287713	0.168430952
252	0.308636213	0.431797131	0.103292629	0.343255918	0.508286417	0.168166485
253	0.307710611	0.429154211	0.102450349	0.342508847	0.508256623	0.167702083
254	0.304536295	0.426028624	0.101922075	0.341751974	0.508255095	0.1671125
255	0.301839055	0.424648507	0.100798124	0.341055911	0.508196844	0.164384183
256	0.30180744	0.423401061	0.09909827	0.340976725	0.508166665	0.16388166
257	0.300902591	0.421333829	0.097817002	0.340339296	0.508030648	0.160321224
258	0.298654985	0.418776165	0.097281389	0.339334418	0.507821966	0.159876281
259	0.297256086	0.415035921	0.096006259	0.339301888	0.507021861	0.157852223
260	0.29657127	0.413554483	0.095880189	0.337960249	0.506258958	0.157614664
261	0.293995141	0.409979738	0.095415855	0.336849843	0.504635764	0.154697913
262	0.289679536	0.409954348	0.093517625	0.336534404	0.500684561	0.153969205
263	0.287002831	0.405924543	0.09210403	0.336195394	0.499530667	0.15219334
264	0.285366712	0.404785107	0.092033675	0.335654725	0.498864659	0.151158517
265	0.283243656	0.402456634	0.090717256	0.335430117	0.498410359	0.15040919
266	0.277874664	0.40234523	0.090041535	0.334626717	0.495984053	0.150223335
267	0.275640275	0.400195984	0.089680296	0.33445624	0.494191804	0.149061742
268	0.270037503	0.399428733	0.089308864	0.333915574	0.492967772	0.148246314
269	0.268410113	0.397909432	0.088432756	0.333018495	0.490556881	0.147720206
270	0.268217265	0.395528049	0.088013747	0.332975299	0.48950086	0.146575927
271	0.267150473	0.394082849	0.086780203	0.331502645	0.481366821	0.146502905
272	0.267050422	0.391033513	0.086484113	0.330909831	0.478688828	0.145898325
273	0.265263826	0.388279282	0.08366963	0.330747978	0.467113369	0.145489895
274	0.264614076	0.38820447	0.083401768	0.330343556	0.461779798	0.143072902
275	0.264599931	0.382569451	0.081020826	0.329220085	0.453494913	0.142029869
276	0.263038847	0.381376181	0.080327984	0.329118677	0.446697065	0.141635279
277	0.259889272	0.378180891	0.077772429	0.327915615	0.440539379	0.141095842
278	0.25761457	0.374664238	0.076967998	0.326934485	0.437764986	0.139590353
279	0.255570136	0.371981311	0.07608239	0.326827164	0.430355183	0.135595926
280	0.253052873	0.368256263	0.075070783	0.326774776	0.429418786	0.135268049
281	0.250754249	0.364154816	0.075070666	0.325278011	0.421916602	0.133784565
282	0.248571183	0.356626208	0.074278519	0.32522426	0.415705284	0.131991497
283	0.244344346	0.355965676	0.073854122	0.324066488	0.405838489	0.130463604
284	0.243939693	0.351001166	0.073042256	0.323601788	0.403758565	0.129433561
285	0.234628656	0.35080011	0.071408907	0.323480198	0.40199601	0.128968411
286	0.234075001	0.340528133	0.070173288	0.323133803	0.399863645	0.127776099
287	0.22866598	0.340175763	0.069307429	0.322608722	0.398938978	0.126906358
288	0.228575013	0.337755702	0.068923208	0.322212821	0.392468797	0.125614948
289	0.226313189	0.335806075	0.068620456	0.322088303	0.386288694	0.124759313
290	0.223320186	0.330208403	0.068267259	0.322018852	0.382941889	0.12410361
291	0.221441465	0.324790848	0.066878934	0.321834163	0.378575819	0.123672955
292	0.21928983	0.324521098	0.066347117	0.321705393	0.372644	0.123344834
293	0.207483189	0.317598112	0.065376718	0.321470943	0.364427164	0.122018707
294	0.205595171	0.311478063	0.06307419	0.321327016	0.358192157	0.116974504
295	0.204967042	0.310183021	0.062203886	0.321086265	0.350921546	0.116686369
296	0.198981576	0.303328676	0.06124109	0.320916125	0.346459363	0.113538779
297	0.197027714	0.295178444	0.060501277	0.320712798	0.345750504	0.113032337
298	0.191576731	0.290555891	0.057726583	0.320484031	0.333984194	0.109703757
299	0.183305374	0.279123112	0.05709501	0.320159407	0.33049816	0.109698112
300	0.180084741	0.278462236	0.05700061	0.320057887	0.328726905	0.106738369
301	0.17376725	0.264270569	0.055806695	0.319774815	0.324232534	0.106472813
302	0.171190365	0.262041335	0.055212622	0.319737512	0.312528742	0.104895755
303	0.159571454	0.257372782	0.054816458	0.319498015	0.310436108	0.10431828
304	0.156331825	0.253304224	0.054240159	0.319428533	0.301302397	0.103070741
305	0.153227772	0.241743061	0.053697009	0.319218929	0.290159351	0.102537842
306	0.152803423	0.239389653	0.053268307	0.318768703	0.289759071	0.101704022
307	0.151641181	0.234916788	0.051801773	0.318429959	0.275920063	0.101616584
308	0.151623025	0.227784499	0.051240448	0.318141799	0.266952142	0.101203978
309	0.150010861	0.220060501	0.051113803	0.317962053	0.261714218	0.093940528
310	0.149228768	0.212508974	0.051032387	0.317934434	0.247748795	0.092732227
311	0.147351635	0.209022498	0.050496319	0.317268008	0.240787364	0.091142981
312	0.146518042	0.1987902	0.050241376	0.316927531	0.230421126	0.085758688
313	0.145011125	0.198712013	0.048560599	0.316903691	0.226718705	0.085715216
314	0.144095705	0.184188124	0.048473216	0.316603286	0.223168012	0.084041866
315	0.14203143	0.18083575	0.047144826	0.316296395	0.212599981	0.083993935
316	0.141240068	0.174534365	0.045937881	0.315820136	0.210375813	0.083599631
317	0.137144969	0.164437183	0.045751861	0.315464732	0.204471784	0.081869429
318	0.1349212	0.163987097	0.042956272	0.314699157	0.190366477	0.081548326
319	0.131270651	0.161070007	0.042175302	0.314535757	0.189229876	0.08006435
320	0.126237655	0.153484662	0.041409197	0.314287137	0.182779196	0.079460219
321	0.122852712	0.151111206	0.040370607	0.314141508	0.167403156	0.079111392
322	0.120458551	0.148847589	0.039122397	0.313264411	0.165918797	0.077666478
323	0.114193959	0.148012258	0.03890989	0.313206392	0.160961905	0.07750385
324	0.112053262	0.14412873	0.038307121	0.312435848	0.153329738	0.07661296
325	0.108906685	0.143071229	0.037308153	0.312180038	0.151652184	0.076537539
326	0.108074454	0.141638046	0.036097732	0.311198844	0.14777953	0.076218562
327	0.10019698	0.135975807	0.036019342	0.311138713	0.146202598	0.074837983
328	0.09704492	0.131698635	0.034987228	0.310204766	0.142759671	0.072431508
329	0.096063128	0.130507075	0.034731334	0.310087447	0.140901971	0.068728566
330	0.094563567	0.122785932	0.034538358	0.309843553	0.138661269	0.067611785
331	0.091891567	0.122636642	0.03423887	0.309551818	0.137400648	0.063625412
332	0.083287065	0.119894084	0.03266464	0.30921773	0.128140844	0.061156661
333	0.082047352	0.118202	0.03244426	0.309184783	0.126291593	0.060396135
334	0.077800753	0.108341896	0.031791327	0.308689562	0.122037729	0.054527712
335	0.073071516	0.106390949	0.029478513	0.308002146	0.117052183	0.051191184
336	0.070168691	0.106287395	0.028977814	0.307727739	0.116166557	0.05043945
337	0.064554592	0.096522012	0.02723956	0.306818126	0.114378178	0.044364758
338	0.061785204	0.095832661	0.027062682	0.30606219	0.104241331	0.041955817
339	0.059475578	0.095317946	0.026006516	0.305919121	0.103973938	0.041189702
340	0.057285935	0.090465075	0.025772162	0.305317843	0.102629764	0.039718172
341	0.055927426	0.085910516	0.024247381	0.305061674	0.10064047	0.038202465
342	0.05437409	0.084365369	0.02377171	0.304764266	0.092813772	0.038076846
343	0.054012272	0.084087351	0.022431385	0.30375474	0.091712847	0.037824507
344	0.053986083	0.077663876	0.022232357	0.303597051	0.087887279	0.037530643
345	0.053888364	0.07444061	0.021327947	0.303193821	0.084683891	0.036889848
346	0.0535943	0.071963223	0.021096494	0.301939047	0.07892682	0.036772668
347	0.052721508	0.069941052	0.020782491	0.29904922	0.078741754	0.035678828
348	0.052113877	0.065359636	0.019943246	0.298884529	0.072513665	0.035461575
349	0.051584259	0.064393795	0.019323231	0.296069399	0.071710211	0.035030992
350	0.04986031	0.059756032	0.019272894	0.291629742	0.066298784	0.033386584
351	0.048823855	0.058826932	0.01885475	0.28952665	0.065479264	0.033061067
352	0.047121877	0.053359474	0.01846203	0.288645426	0.059720199	0.032104904
353	0.04448885	0.04976814	0.01834263	0.28687278	0.054115097	0.030143729
354	0.043584226	0.048689731	0.017628532	0.28493347	0.053402467	0.030078797
355	0.04338649	0.043552028	0.017243102	0.28342851	0.050317924	0.029317593
356	0.040876935	0.043383766	0.016849866	0.280438845	0.048121261	0.027372021
357	0.038960534	0.041794668	0.016465674	0.280024193	0.044484653	0.026851119
358	0.03878393	0.039843049	0.015282657	0.277376027	0.042499968	0.02514704
359	0.036466072	0.036938101	0.015255259	0.27567426	0.041888132	0.023742436
360	0.03473414	0.036355182	0.01519114	0.275580923	0.039269968	0.022536129
361	0.033970228	0.032644645	0.013913062	0.275335333	0.035435685	0.021656789
362	0.03284236	0.032619791	0.013758221	0.275238786	0.034599611	0.020721126
363	0.030328528	0.031304867	0.013271057	0.274805346	0.033464359	0.019465936
364	0.027763413	0.030443444	0.013040301	0.27464696	0.03241553	0.018475644
365	0.027661199	0.030207955	0.012901228	0.274036075	0.030464463	0.016275559
366	0.025262459	0.029702291	0.01232542	0.273570036	0.029809344	0.015729575
367	0.025035404	0.029014564	0.011746059	0.272787998	0.029400464	0.015603403
368	0.024955849	0.027316194	0.011540636	0.272008713	0.028853335	0.015331985
369	0.023119407	0.027299245	0.010987025	0.270928082	0.028075062	0.014389805
370	0.021041153	0.026210404	0.010945246	0.269776149	0.027503627	0.01254641
371	0.019815695	0.025369952	0.010530643	0.268344954	0.02648654	0.011940234
372	0.019466721	0.024233816	0.010235495	0.268111541	0.025118426	0.01151508
373	0.018763726	0.024157584	0.009860028	0.266571123	0.024737606	0.011260005
374	0.017515006	0.021584034	0.00907763	0.265591031	0.022632345	0.010026366
375	0.016805032	0.021448351	0.009066921	0.263813736	0.022389071	0.009599619
376	0.015056586	0.020773245	0.008134067	0.26072201	0.021724296	0.009065495
377	0.014541898	0.019910926	0.007202432	0.25827644	0.021055975	0.009003678
378	0.012826646	0.018606801	0.006809851	0.256428589	0.019204081	0.008843088
379	0.012615599	0.017802875	0.006523204	0.253346326	0.018365388	0.00880439
380	0.012090507	0.016816951	0.006082439	0.252665	0.01821995	0.00848118
381	0.011340665	0.016331656	0.005581152	0.249455552	0.017326687	0.008313547
382	0.011325058	0.015349377	0.005457619	0.248221859	0.015623608	0.0078447
383	0.011240076	0.014689181	0.005263294	0.243956228	0.015397626	0.007790094
384	0.011144698	0.014585789	0.005235467	0.242892165	0.014967207	0.007355407
385	0.010793188	0.013563541	0.004339664	0.242046257	0.014380759	0.007144151
386	0.010666851	0.012329424	0.004335625	0.241426175	0.013171755	0.007066928
387	0.010357832	0.012257417	0.004328329	0.241185449	0.012485874	0.006626507
388	0.010069263	0.012028144	0.004235418	0.241162362	0.012188276	0.006565766
389	0.00972166	0.010479325	0.004207941	0.240774149	0.010777533	0.006118107
390	0.009628138	0.010469878	0.004162358	0.240659781	0.010489173	0.005718075
391	0.009382376	0.010136297	0.004083496	0.240328258	0.009965256	0.005434586
392	0.009089904	0.009798459	0.003947925	0.239965956	0.009914677	0.005392507
393	0.008850186	0.008829397	0.003879616	0.239299365	0.009032681	0.005148173
394	0.008331283	0.008446057	0.003707803	0.23915675	0.008574054	0.00503091
395	0.008078739	0.007836067	0.003621196	0.238426015	0.007826761	0.004775544
396	0.00751637	0.00771439	0.003554519	0.237784018	0.007681707	0.004356224
397	0.007498333	0.006503393	0.003335513	0.237588842	0.006634214	0.004209234
398	0.007068883	0.006325464	0.003319678	0.236476408	0.006241477	0.00390432
399	0.006631331	0.005716211	0.003197292	0.236246462	0.005850517	0.003646378
400	0.00625721	0.005668577	0.003088237	0.235853951	0.005744181	0.00363628
401	0.005878913	0.00549096	0.002992678	0.234683178	0.005743998	0.003186382
402	0.005637201	0.004814731	0.002902138	0.234163957	0.005114689	0.00312215
403	0.005578819	0.00480028	0.002898951	0.232968892	0.004741719	0.002917574
404	0.005098498	0.004311542	0.002617407	0.232827618	0.004285234	0.002547982
405	0.004793451	0.004248801	0.002570626	0.231718126	0.004180752	0.002533618
406	0.004576202	0.004017163	0.002445852	0.230577702	0.004018124	0.002442662
407	0.004177503	0.003935477	0.002218828	0.229517821	0.003919171	0.002202606
408	0.003965093	0.003871441	0.002065154	0.229338204	0.003907333	0.00201336
409	0.003662558	0.003802003	0.001980362	0.227200599	0.00375794	0.001943432
410	0.003428789	0.003707015	0.001844571	0.226855279	0.003623626	0.001616877
411	0.003394829	0.003539082	0.001783691	0.225644404	0.003560893	0.001547427
412	0.00309649	0.003336006	0.001740369	0.225017176	0.003358894	0.001471641
413	0.002931766	0.003113562	0.001632006	0.222153747	0.003219677	0.001455941
414	0.002671916	0.003078875	0.001444067	0.221689294	0.003007713	0.001355522
415	0.002492033	0.002996554	0.001372975	0.219501498	0.002914276	0.001335297
416	0.002479353	0.002832483	0.001261092	0.217799085	0.002765213	0.001313896
417	0.002296975	0.002806196	0.001255579	0.21588301	0.00258319	0.001267631
418	0.002102055	0.002536703	0.001096441	0.215769115	0.002489267	0.001264802
419	0.001916473	0.002528596	0.001062877	0.214439352	0.002416355	0.001195668
420	0.001893652	0.002324287	0.001014932	0.21318926	0.00219312	0.001190426
421	0.00170814	0.00229591	0.00089827	0.213087705	0.002154987	0.00116937
422	0.001636109	0.002082578	0.000867174	0.212878114	0.002117301	0.001111432
423	0.00159683	0.002052717	0.000774598	0.212733989	0.001974801	0.001081037
424	0.001596269	0.001971227	0.000707821	0.212480768	0.001892669	0.001041101
425	0.00158879	0.001737679	0.0006717	0.212206178	0.001755463	0.001003955
426	0.001556326	0.001689221	0.000665485	0.211745269	0.001689926	0.000959837
427	0.001545921	0.001652907	0.000655329	0.211138981	0.00167016	0.000908415
428	0.001513136	0.001601433	0.000642041	0.210616425	0.001542933	0.00086602
429	0.001459511	0.001539037	0.000637755	0.210001175	0.00152892	0.000821438
430	0.001371093	0.001408003	0.00062127	0.209370826	0.001320321	0.000778131
431	0.001322461	0.001352659	0.000591179	0.208841143	0.001303082	0.000750436
432	0.00128703	0.001208546	0.000586492	0.208341862	0.001162736	0.000710261
433	0.001244463	0.001135593	0.000560107	0.20729102	0.001134995	0.000675656
434	0.001128141	0.001036	0.000549015	0.20632066	0.001055202	0.000588968
435	0.001121024	0.000979481	0.000524919	0.20609181	0.000890635	0.000534702
436	0.001070651	0.000959389	0.000508487	0.204855578	0.000864367	0.000506272
437	0.000939516	0.000839713	0.000507874	0.202861392	0.000819632	0.000489567
438	0.0009274	0.0007577	0.000503935	0.202502214	0.0007833	0.000465552
439	0.000921637	0.000740662	0.000489034	0.202236748	0.000736047	0.000424332
440	0.000843848	0.000680818	0.000465666	0.200554514	0.000659512	0.000403695
441	0.000829064	0.000654269	0.000437173	0.198929881	0.000583177	0.000379605
442	0.00081454	0.000624992	0.000428295	0.198754825	0.000569255	0.000367313
443	0.000763423	0.000575107	0.000409031	0.197587192	0.00051849	0.000327029
444	0.000708089	0.000546553	0.000378451	0.194103328	0.000508258	0.000304539
445	0.000697368	0.000524802	0.000358411	0.194038882	0.000446346	0.000287002
446	0.000647508	0.000493959	0.000355191	0.191415156	0.000429769	0.000281144
447	0.000571169	0.000450746	0.000325632	0.19113214	0.000414194	0.000275049
448	0.000570805	0.000414132	0.000321734	0.188766717	0.000409653	0.000252245
449	0.000519291	0.000409931	0.000289276	0.188627278	0.000408004	0.000211694
450	0.000514676	0.00039453	0.000283243	0.188393161	0.00039847	0.000201904
451	0.000460143	0.000390939	0.000258631	0.18806627	0.000391644	0.000200278
452	0.000403491	0.000369022	0.000224088	0.187650172	0.000362769	0.00017324
453	0.000384982	0.000366357	0.000209468	0.187194149	0.000361113	0.000162832
454	0.000353266	0.000357751	0.00020657	0.186830993	0.000330547	0.000154531
455	0.000333807	0.000341387	0.000175501	0.186712598	0.000318777	0.000152538
456	0.000295688	0.000326092	0.000166949	0.186165821	0.000301555	0.000151846
457	0.000292476	0.000309282	0.000162981	0.18571682	0.000299304	0.000147245
458	0.000272695	0.000292233	0.000154948	0.185592205	0.000284848	0.000146969
459	0.000261709	0.000274857	0.000144155	0.184940489	0.000267991	0.000138922
460	0.0002488	0.000273235	0.000125088	0.183795421	0.00026785	0.000138223
461	0.000219797	0.000257193	0.000124568	0.183063097	0.000237902	0.000131068
462	0.000195055	0.000230552	0.00011368	0.182923167	0.000232415	0.000124582
463	0.000181284	0.000228797	0.000108161	0.181694529	0.000221547	0.000117897
464	0.000175731	0.000216083	9.80E-05	0.181375912	0.000197054	0.000109962
465	0.000175564	0.000207065	8.98E-05	0.180345517	0.000195703	0.000105223
466	0.000173424	0.000192219	8.83E-05	0.179194728	0.000176606	0.000100468
467	0.000172909	0.000191478	7.96E-05	0.178934296	0.000176205	9.41E-05
468	0.000171031	0.000161415	7.90E-05	0.176898468	0.000162248	9.27E-05
469	0.000167871	0.000155297	7.75E-05	0.175787149	0.00015599	8.55E-05
470	0.000164527	0.000146047	7.74E-05	0.174201329	0.000128905	8.12E-05
471	0.000161975	0.000128483	7.43E-05	0.173602998	0.000124612	7.68E-05
472	0.000156499	0.000126752	7.39E-05	0.171387752	0.000106228	7.61E-05
473	0.000150841	0.000119545	7.01E-05	0.171228158	0.000105005	6.53E-05
474	0.000146656	0.000111441	6.90E-05	0.168943201	0.000100332	6.36E-05
475	0.000131815	0.000104153	6.77E-05	0.167445345	9.63E-05	5.70E-05
476	0.000128182	0.000101759	6.38E-05	0.166892255	8.80E-05	5.46E-05
477	0.000126341	0.000100346	6.29E-05	0.166731917	8.80E-05	5.38E-05
478	0.000122233	9.71E-05	6.15E-05	0.166594262	7.93E-05	5.11E-05
479	0.000113662	8.96E-05	5.88E-05	0.166326742	7.60E-05	5.08E-05
480	0.000108858	7.52E-05	5.60E-05	0.166023357	7.27E-05	4.72E-05
481	0.000107283	7.20E-05	5.46E-05	0.165538633	7.14E-05	4.24E-05
482	9.90E-05	7.07E-05	5.09E-05	0.165388804	6.33E-05	3.85E-05
483	9.61E-05	7.00E-05	4.77E-05	0.165037837	6.00E-05	3.73E-05
484	8.51E-05	5.92E-05	4.63E-05	0.164374422	5.74E-05	3.25E-05
485	7.50E-05	5.63E-05	4.38E-05	0.163743181	5.31E-05	3.02E-05
486	7.44E-05	5.54E-05	4.25E-05	0.163306949	4.59E-05	2.91E-05
487	7.18E-05	4.25E-05	4.10E-05	0.162370013	3.95E-05	2.89E-05
488	6.51E-05	4.20E-05	3.90E-05	0.162228727	3.84E-05	2.36E-05
489	6.09E-05	3.96E-05	3.76E-05	0.16091212	3.54E-05	2.16E-05
490	5.90E-05	3.80E-05	3.29E-05	0.160702687	3.46E-05	2.11E-05
491	5.47E-05	3.55E-05	3.06E-05	0.160357042	3.34E-05	1.95E-05
492	5.07E-05	3.45E-05	2.91E-05	0.159694417	3.28E-05	1.72E-05
493	4.67E-05	3.34E-05	2.61E-05	0.158583026	3.03E-05	1.70E-05
494	4.11E-05	3.29E-05	2.48E-05	0.158165914	3.03E-05	1.52E-05
495	4.11E-05	3.05E-05	2.32E-05	0.157028744	2.81E-05	1.45E-05
496	3.95E-05	3.01E-05	2.23E-05	0.156262233	2.77E-05	1.42E-05
497	3.71E-05	2.88E-05	2.06E-05	0.155833775	2.70E-05	1.40E-05
498	3.54E-05	2.67E-05	1.90E-05	0.153728379	2.57E-05	1.34E-05
499	3.38E-05	2.53E-05	1.86E-05	0.153546085	2.55E-05	1.33E-05
500	3.01E-05	2.47E-05	1.64E-05	0.150859948	2.37E-05	1.26E-05
501	2.81E-05	2.37E-05	1.54E-05	0.1505766	2.22E-05	1.21E-05
502	2.62E-05	2.34E-05	1.49E-05	0.150311952	2.19E-05	1.20E-05
503	2.39E-05	2.16E-05	1.41E-05	0.149323105	2.09E-05	1.10E-05
504	2.14E-05	2.14E-05	1.17E-05	0.148248751	1.84E-05	1.08E-05
505	1.94E-05	2.05E-05	1.09E-05	0.146832944	1.81E-05	1.05E-05
506	1.82E-05	1.85E-05	1.03E-05	0.146334047	1.65E-05	9.69E-06
507	1.71E-05	1.83E-05	9.75E-06	0.14618833	1.51E-05	9.34E-06
508	1.61E-05	1.74E-05	9.39E-06	0.145916007	1.45E-05	9.15E-06
509	1.61E-05	1.60E-05	8.69E-06	0.145749503	1.42E-05	8.21E-06
510	1.59E-05	1.47E-05	8.28E-06	0.145741516	1.33E-05	8.10E-06
511	1.56E-05	1.45E-05	7.35E-06	0.145293503	1.33E-05	7.72E-06
512	1.56E-05	1.32E-05	7.32E-06	0.145074455	1.13E-05	7.68E-06
513	1.53E-05	1.32E-05	7.16E-06	0.144330627	1.11E-05	7.03E-06
514	1.52E-05	1.21E-05	7.06E-06	0.143802185	1.01E-05	6.14E-06
515	1.51E-05	1.14E-05	6.94E-06	0.142983273	9.48E-06	6.02E-06
516	1.47E-05	9.74E-06	6.78E-06	0.142830605	8.83E-06	5.47E-06
517	1.38E-05	9.21E-06	6.41E-06	0.141966048	8.42E-06	5.09E-06
518	1.36E-05	8.88E-06	6.28E-06	0.141491131	7.79E-06	4.82E-06
519	1.25E-05	8.48E-06	6.12E-06	0.140784101	7.09E-06	4.59E-06
520	1.18E-05	6.97E-06	5.81E-06	0.140265583	7.02E-06	3.95E-06
521	1.14E-05	6.57E-06	5.77E-06	0.139414075	6.21E-06	3.84E-06
522	1.10E-05	6.42E-06	5.35E-06	0.139196409	5.26E-06	3.74E-06
523	1.04E-05	6.16E-06	5.20E-06	0.137370751	5.14E-06	3.24E-06
524	9.15E-06	5.67E-06	5.15E-06	0.137091071	4.84E-06	3.23E-06
525	8.91E-06	5.06E-06	4.79E-06	0.136334889	4.38E-06	2.83E-06
526	8.64E-06	5.05E-06	4.39E-06	0.135644489	3.98E-06	2.80E-06
527	7.78E-06	4.56E-06	4.21E-06	0.135044	3.67E-06	2.48E-06
528	7.68E-06	4.36E-06	4.05E-06	0.13472595	3.49E-06	2.25E-06
529	7.12E-06	4.02E-06	3.94E-06	0.133295029	2.98E-06	2.10E-06
530	6.95E-06	3.60E-06	3.58E-06	0.133001948	2.73E-06	1.80E-06
531	6.22E-06	3.57E-06	3.56E-06	0.131289905	2.67E-06	1.65E-06
532	5.96E-06	3.16E-06	3.32E-06	0.129636925	2.59E-06	1.61E-06
533	5.70E-06	2.83E-06	3.21E-06	0.127736365	2.55E-06	1.51E-06
534	5.50E-06	2.82E-06	2.97E-06	0.126934572	2.51E-06	1.38E-06
535	5.28E-06	2.62E-06	2.93E-06	0.126849837	2.45E-06	1.32E-06
536	4.54E-06	2.55E-06	2.62E-06	0.126763253	2.42E-06	1.23E-06
537	4.52E-06	2.50E-06	2.42E-06	0.126470711	2.32E-06	1.14E-06
538	3.84E-06	2.39E-06	2.19E-06	0.126162996	2.23E-06	1.13E-06
539	3.66E-06	2.32E-06	2.13E-06	0.12592003	2.07E-06	1.10E-06
540	3.37E-06	2.23E-06	2.01E-06	0.125598089	1.96E-06	1.08E-06
541	3.37E-06	2.23E-06	1.64E-06	0.125114488	1.91E-06	1.05E-06
542	3.28E-06	2.13E-06	1.63E-06	0.12500812	1.88E-06	1.01E-06
543	2.85E-06	1.99E-06	1.44E-06	0.124238122	1.68E-06	1.01E-06
544	2.65E-06	1.93E-06	1.33E-06	0.123850815	1.66E-06	9.20E-07
545	2.28E-06	1.83E-06	1.30E-06	0.123541364	1.42E-06	8.92E-07
546	2.12E-06	1.76E-06	1.30E-06	0.123021632	1.41E-06	8.55E-07
547	2.08E-06	1.66E-06	1.18E-06	0.122229751	1.36E-06	8.13E-07
548	1.98E-06	1.58E-06	1.15E-06	0.121258961	1.31E-06	7.71E-07
549	1.88E-06	1.47E-06	1.04E-06	0.120855196	1.16E-06	7.34E-07
550	1.77E-06	1.45E-06	9.74E-07	0.119991512	1.01E-06	7.19E-07
551	1.39E-06	1.32E-06	8.01E-07	0.119572997	9.85E-07	6.59E-07
552	1.32E-06	1.22E-06	6.83E-07	0.119565118	9.49E-07	6.52E-07
553	1.26E-06	1.19E-06	6.60E-07	0.117956324	9.19E-07	5.64E-07
554	1.25E-06	1.13E-06	6.18E-07	0.116755852	7.84E-07	5.60E-07
555	1.24E-06	9.97E-07	5.92E-07	0.116611644	7.64E-07	4.90E-07
556	1.21E-06	9.62E-07	5.76E-07	0.115799828	7.23E-07	4.48E-07
557	1.20E-06	8.94E-07	5.75E-07	0.114513044	6.65E-07	4.30E-07
558	1.18E-06	8.10E-07	5.68E-07	0.113959563	6.41E-07	4.02E-07
559	1.17E-06	7.84E-07	5.49E-07	0.112406946	5.67E-07	3.83E-07
560	1.15E-06	7.34E-07	5.42E-07	0.111674377	5.17E-07	3.45E-07
561	1.09E-06	7.07E-07	5.32E-07	0.110286027	4.59E-07	3.21E-07
562	1.07E-06	6.54E-07	5.16E-07	0.110168793	4.52E-07	3.09E-07
563	1.01E-06	6.27E-07	5.02E-07	0.108222914	4.08E-07	2.95E-07
564	1.01E-06	6.12E-07	4.75E-07	0.107898556	3.82E-07	2.39E-07
565	9.47E-07	5.53E-07	4.59E-07	0.107861763	3.72E-07	2.31E-07
566	8.89E-07	5.45E-07	4.51E-07	0.107649955	3.64E-07	2.27E-07
567	8.42E-07	5.27E-07	4.41E-07	0.107388073	3.30E-07	2.23E-07
568	8.11E-07	4.61E-07	4.26E-07	0.106911796	3.11E-07	2.14E-07
569	7.82E-07	4.40E-07	4.13E-07	0.106424521	2.86E-07	1.87E-07
570	7.31E-07	4.18E-07	3.94E-07	0.105664119	2.40E-07	1.75E-07
571	7.27E-07	4.13E-07	3.66E-07	0.105412917	2.24E-07	1.50E-07
572	6.69E-07	3.68E-07	3.57E-07	0.10528889	2.04E-07	1.32E-07
573	6.23E-07	3.21E-07	3.25E-07	0.104924284	1.84E-07	1.29E-07
574	6.05E-07	2.88E-07	3.24E-07	0.103844162	1.83E-07	1.16E-07
575	5.33E-07	2.79E-07	2.93E-07	0.103307557	1.63E-07	9.93E-08
576	5.07E-07	2.55E-07	2.84E-07	0.103227375	1.60E-07	9.87E-08
577	4.43E-07	2.32E-07	2.63E-07	0.102985086	1.58E-07	9.64E-08
578	4.34E-07	2.31E-07	2.50E-07	0.102272864	1.48E-07	8.81E-08
579	4.07E-07	2.03E-07	2.35E-07	0.102159732	1.44E-07	8.60E-08
580	3.98E-07	1.81E-07	2.13E-07	0.101343797	1.32E-07	7.76E-08
581	3.79E-07	1.78E-07	1.98E-07	0.100716162	1.31E-07	7.68E-08
582	3.28E-07	1.62E-07	1.77E-07	0.099233441	1.28E-07	7.58E-08
583	3.13E-07	1.59E-07	1.76E-07	0.098818465	1.20E-07	7.41E-08
584	2.81E-07	1.58E-07	1.47E-07	0.09802586	1.13E-07	7.23E-08
585	2.81E-07	1.53E-07	1.34E-07	0.09788999	1.10E-07	7.01E-08
586	2.41E-07	1.49E-07	1.29E-07	0.095860801	1.06E-07	6.65E-08
587	2.17E-07	1.42E-07	1.16E-07	0.095435328	9.94E-08	6.26E-08
588	2.01E-07	1.38E-07	1.06E-07	0.094673311	9.68E-08	5.85E-08
589	1.92E-07	1.32E-07	1.04E-07	0.093983579	8.67E-08	5.63E-08
590	1.82E-07	1.25E-07	1.01E-07	0.093657576	8.04E-08	5.18E-08
591	1.76E-07	1.25E-07	9.81E-08	0.091774909	7.91E-08	5.00E-08
592	1.66E-07	1.12E-07	9.73E-08	0.091533066	6.88E-08	4.61E-08
593	1.61E-07	1.05E-07	8.59E-08	0.091380883	6.18E-08	4.24E-08
594	1.55E-07	1.04E-07	8.45E-08	0.091049791	5.84E-08	3.93E-08
595	1.40E-07	9.77E-08	7.19E-08	0.090070011	5.46E-08	3.84E-08
596	1.36E-07	9.34E-08	6.97E-08	0.089428198	5.41E-08	3.45E-08
597	1.14E-07	8.83E-08	6.39E-08	0.088973247	5.21E-08	3.30E-08
598	9.93E-08	8.82E-08	5.04E-08	0.08873273	4.72E-08	3.17E-08
599	9.76E-08	8.17E-08	4.83E-08	0.088251599	4.70E-08	3.07E-08
600	8.53E-08	8.13E-08	4.63E-08	0.087942468	4.31E-08	2.97E-08
601	8.41E-08	7.57E-08	4.36E-08	0.087776081	4.07E-08	2.69E-08
602	8.32E-08	6.61E-08	4.18E-08	0.087264406	3.40E-08	2.54E-08
603	8.31E-08	6.41E-08	3.93E-08	0.087039616	3.24E-08	2.29E-08
604	8.01E-08	5.97E-08	3.92E-08	0.086765476	3.11E-08	2.15E-08
605	8.00E-08	5.54E-08	3.73E-08	0.086693248	2.93E-08	2.11E-08
606	7.84E-08	5.37E-08	3.69E-08	0.085807042	2.57E-08	1.92E-08
607	7.63E-08	4.50E-08	3.65E-08	0.085730465	2.38E-08	1.66E-08
608	7.54E-08	4.38E-08	3.50E-08	0.085327735	2.37E-08	1.63E-08
609	7.12E-08	4.14E-08	3.33E-08	0.085063871	2.12E-08	1.51E-08
610	6.87E-08	3.93E-08	3.28E-08	0.084658897	2.02E-08	1.35E-08
611	6.70E-08	3.90E-08	3.18E-08	0.084052458	1.72E-08	1.20E-08
612	6.18E-08	3.74E-08	3.13E-08	0.083630278	1.43E-08	1.04E-08
613	6.11E-08	3.35E-08	3.00E-08	0.083587476	1.41E-08	9.87E-09
614	5.90E-08	3.33E-08	2.89E-08	0.082463419	1.27E-08	9.04E-09
615	5.42E-08	3.21E-08	2.77E-08	0.081801762	1.13E-08	8.66E-09
616	5.39E-08	2.78E-08	2.56E-08	0.081355414	9.86E-09	7.07E-09
617	4.70E-08	2.66E-08	2.45E-08	0.080902543	9.71E-09	6.92E-09
618	4.56E-08	2.20E-08	2.24E-08	0.080312265	9.42E-09	6.40E-09
619	4.29E-08	2.17E-08	2.21E-08	0.078933911	8.89E-09	5.55E-09
620	3.79E-08	1.89E-08	2.18E-08	0.078787388	8.68E-09	5.31E-09
621	3.76E-08	1.75E-08	1.93E-08	0.078114891	8.40E-09	4.70E-09
622	3.41E-08	1.57E-08	1.80E-08	0.076331051	8.32E-09	4.55E-09
623	3.37E-08	1.51E-08	1.76E-08	0.076221314	7.88E-09	4.50E-09
624	2.97E-08	1.39E-08	1.61E-08	0.075727557	7.54E-09	4.45E-09
625	2.93E-08	1.36E-08	1.50E-08	0.07569106	7.09E-09	4.37E-09
626	2.70E-08	1.27E-08	1.45E-08	0.07402109	7.07E-09	4.28E-09
627	2.64E-08	1.18E-08	1.39E-08	0.073795878	6.79E-09	4.14E-09
628	2.47E-08	1.13E-08	1.34E-08	0.072489473	6.29E-09	4.10E-09
629	2.36E-08	1.08E-08	1.24E-08	0.072354271	5.82E-09	3.99E-09
630	2.10E-08	1.06E-08	1.18E-08	0.071046629	5.47E-09	3.77E-09
631	2.09E-08	9.55E-09	1.10E-08	0.070337459	5.03E-09	3.68E-09
632	1.93E-08	9.34E-09	9.49E-09	0.069231411	5.00E-09	3.41E-09
633	1.83E-08	8.88E-09	9.38E-09	0.06878066	4.76E-09	3.13E-09
634	1.65E-08	8.61E-09	8.14E-09	0.068086833	4.42E-09	2.98E-09
635	1.55E-08	8.42E-09	7.92E-09	0.067767684	3.85E-09	2.65E-09
636	1.49E-08	8.14E-09	7.16E-09	0.066689581	3.51E-09	2.65E-09
637	1.29E-08	7.67E-09	6.51E-09	0.06639576	3.32E-09	2.40E-09
638	1.08E-08	7.11E-09	6.50E-09	0.066166017	3.26E-09	2.29E-09
639	1.04E-08	6.60E-09	5.66E-09	0.065965318	3.12E-09	2.04E-09
640	1.03E-08	6.29E-09	5.50E-09	0.065688162	2.58E-09	1.94E-09
641	8.83E-09	6.19E-09	5.04E-09	0.065051419	2.57E-09	1.85E-09
642	8.06E-09	5.91E-09	4.50E-09	0.064231749	2.43E-09	1.79E-09
643	8.01E-09	5.77E-09	4.33E-09	0.063833275	2.33E-09	1.71E-09
644	6.94E-09	5.62E-09	3.49E-09	0.063141925	1.97E-09	1.65E-09
645	6.65E-09	5.18E-09	3.22E-09	0.062542063	1.91E-09	1.35E-09
646	6.32E-09	4.95E-09	2.99E-09	0.062226437	1.79E-09	1.32E-09
647	5.97E-09	4.50E-09	2.88E-09	0.062006724	1.72E-09	1.22E-09
648	5.20E-09	4.05E-09	2.77E-09	0.061013982	1.69E-09	1.11E-09
649	5.14E-09	3.88E-09	2.57E-09	0.060695846	1.45E-09	1.06E-09
650	4.86E-09	3.59E-09	2.54E-09	0.060002332	1.23E-09	9.06E-10
651	4.78E-09	3.23E-09	2.39E-09	0.059133541	1.05E-09	8.06E-10
652	4.77E-09	3.13E-09	2.37E-09	0.057936249	9.88E-10	7.65E-10
653	4.60E-09	3.10E-09	2.28E-09	0.057347166	8.97E-10	7.06E-10
654	4.57E-09	2.70E-09	2.23E-09	0.056484102	8.56E-10	6.37E-10
655	4.50E-09	2.62E-09	2.23E-09	0.055293818	8.53E-10	5.62E-10
656	4.36E-09	2.57E-09	2.15E-09	0.05459314	8.16E-10	5.57E-10
657	4.21E-09	2.41E-09	2.14E-09	0.054554904	7.83E-10	5.51E-10
658	4.16E-09	2.37E-09	2.02E-09	0.054303669	6.67E-10	4.71E-10
659	3.93E-09	2.25E-09	2.01E-09	0.052721681	6.34E-10	4.70E-10
660	3.88E-09	2.10E-09	1.97E-09	0.052530285	5.82E-10	3.91E-10
661	3.77E-09	2.02E-09	1.83E-09	0.052121103	5.22E-10	3.57E-10
662	3.72E-09	1.96E-09	1.74E-09	0.052026587	4.72E-10	3.53E-10
663	3.34E-09	1.77E-09	1.70E-09	0.049930167	4.25E-10	3.36E-10
664	3.34E-09	1.51E-09	1.51E-09	0.049297611	4.15E-10	2.65E-10
665	3.06E-09	1.49E-09	1.49E-09	0.048810991	4.14E-10	2.48E-10
666	2.68E-09	1.35E-09	1.39E-09	0.04833844	3.92E-10	2.38E-10
667	2.66E-09	1.17E-09	1.34E-09	0.047620689	3.74E-10	2.32E-10
668	2.42E-09	1.09E-09	1.29E-09	0.047612393	3.53E-10	2.31E-10
669	2.33E-09	1.08E-09	1.17E-09	0.046081162	3.49E-10	2.27E-10
670	2.18E-09	9.35E-10	1.12E-09	0.045106474	3.30E-10	2.22E-10
671	1.97E-09	8.81E-10	1.07E-09	0.044209819	3.16E-10	2.22E-10
672	1.95E-09	8.45E-10	1.02E-09	0.043653725	3.01E-10	2.03E-10
673	1.70E-09	8.03E-10	9.02E-10	0.042786994	2.99E-10	2.01E-10
674	1.68E-09	7.62E-10	8.89E-10	0.04207309	2.69E-10	1.87E-10
675	1.59E-09	6.84E-10	7.97E-10	0.041539964	2.52E-10	1.86E-10
676	1.48E-09	6.77E-10	6.73E-10	0.040392257	2.29E-10	1.61E-10
677	1.41E-09	6.23E-10	6.51E-10	0.038666889	2.27E-10	1.60E-10
678	1.27E-09	5.50E-10	6.14E-10	0.038332114	1.86E-10	1.37E-10
679	1.24E-09	5.42E-10	6.10E-10	0.036860224	1.85E-10	1.32E-10
680	1.10E-09	4.87E-10	5.79E-10	0.036118065	1.74E-10	1.23E-10
681	1.00E-09	4.41E-10	5.22E-10	0.035043818	1.59E-10	1.15E-10
682	1.00E-09	4.27E-10	4.68E-10	0.034842238	1.54E-10	1.11E-10
683	8.48E-10	4.17E-10	4.46E-10	0.034035211	1.34E-10	9.87E-11
684	8.43E-10	4.16E-10	4.27E-10	0.03328488	1.22E-10	9.05E-11
685	7.54E-10	4.12E-10	3.99E-10	0.032910714	1.13E-10	8.43E-11
686	7.02E-10	3.93E-10	3.68E-10	0.032750449	1.13E-10	7.97E-11
687	6.40E-10	3.79E-10	3.31E-10	0.032169256	1.01E-10	6.88E-11
688	6.27E-10	3.55E-10	3.21E-10	0.032038024	9.95E-11	6.73E-11
689	6.05E-10	3.52E-10	3.12E-10	0.031248882	9.33E-11	6.60E-11
690	5.78E-10	3.41E-10	2.95E-10	0.03092615	9.18E-11	6.52E-11
691	5.22E-10	3.24E-10	2.62E-10	0.030458657	8.49E-11	6.17E-11
692	4.35E-10	3.07E-10	2.30E-10	0.030176138	6.42E-11	5.13E-11
693	4.34E-10	3.00E-10	2.16E-10	0.029692596	6.14E-11	4.77E-11
694	4.07E-10	2.75E-10	1.93E-10	0.029530546	5.62E-11	4.45E-11
695	3.89E-10	2.64E-10	1.89E-10	0.028488992	5.19E-11	4.38E-11
696	3.37E-10	2.46E-10	1.61E-10	0.027908889	4.78E-11	3.54E-11
697	3.29E-10	2.27E-10	1.51E-10	0.02760279	4.35E-11	3.40E-11
698	3.03E-10	2.23E-10	1.43E-10	0.026683946	4.02E-11	3.27E-11
699	2.72E-10	2.07E-10	1.37E-10	0.026628688	3.69E-11	2.74E-11
700	2.71E-10	1.95E-10	1.32E-10	0.025629096	3.55E-11	2.69E-11
701	2.41E-10	1.91E-10	1.29E-10	0.025407237	3.25E-11	2.45E-11
702	2.40E-10	1.70E-10	1.28E-10	0.025126902	3.12E-11	2.28E-11
703	2.30E-10	1.69E-10	1.26E-10	0.024633543	2.99E-11	2.08E-11
704	2.30E-10	1.56E-10	1.21E-10	0.024316188	2.62E-11	1.98E-11
705	2.19E-10	1.37E-10	1.18E-10	0.023546117	2.34E-11	1.72E-11
706	2.16E-10	1.33E-10	1.10E-10	0.023270367	1.94E-11	1.44E-11
707	2.09E-10	1.19E-10	1.06E-10	0.022215676	1.81E-11	1.38E-11
708	2.00E-10	1.13E-10	1.06E-10	0.021443322	1.79E-11	1.31E-11
709	2.00E-10	1.12E-10	9.31E-11	0.021431518	1.74E-11	1.13E-11
710	1.91E-10	1.05E-10	9.22E-11	0.020684108	1.71E-11	1.06E-11
711	1.73E-10	8.54E-11	8.98E-11	0.020537324	1.64E-11	1.04E-11
712	1.69E-10	8.47E-11	8.88E-11	0.020484269	1.59E-11	1.04E-11
713	1.56E-10	8.17E-11	7.61E-11	0.019514486	1.47E-11	1.01E-11
714	1.53E-10	7.67E-11	7.52E-11	0.0189703	1.47E-11	1.01E-11
715	1.48E-10	7.39E-11	7.17E-11	0.018607481	1.33E-11	9.14E-12
716	1.48E-10	6.73E-11	7.12E-11	0.018603568	1.30E-11	9.05E-12
717	1.32E-10	6.03E-11	6.89E-11	0.018140528	1.13E-11	8.14E-12
718	1.29E-10	6.01E-11	6.86E-11	0.017831947	1.12E-11	7.83E-12
719	1.20E-10	5.41E-11	6.01E-11	0.017374537	1.07E-11	7.37E-12
720	1.18E-10	4.78E-11	5.75E-11	0.017301525	1.05E-11	7.32E-12
721	1.05E-10	4.44E-11	5.43E-11	0.017165491	9.76E-12	7.21E-12
722	9.61E-11	4.18E-11	4.94E-11	0.016996296	9.32E-12	6.83E-12
723	9.45E-11	4.04E-11	4.50E-11	0.016652117	9.24E-12	6.55E-12
724	9.19E-11	3.86E-11	4.43E-11	0.016372415	7.64E-12	5.59E-12
725	8.66E-11	3.57E-11	4.18E-11	0.015948416	7.57E-12	5.45E-12
726	7.98E-11	3.43E-11	3.94E-11	0.015721682	6.84E-12	5.00E-12
727	7.22E-11	3.10E-11	3.63E-11	0.015623952	6.18E-12	4.78E-12
728	6.97E-11	2.84E-11	3.29E-11	0.015448617	5.67E-12	4.24E-12
729	6.78E-11	2.41E-11	3.27E-11	0.014966761	5.66E-12	4.17E-12
730	5.67E-11	2.31E-11	2.93E-11	0.014540801	4.81E-12	3.49E-12
731	5.59E-11	2.25E-11	2.83E-11	0.014388158	4.58E-12	3.38E-12
732	5.24E-11	2.05E-11	2.31E-11	0.014041479	4.07E-12	3.05E-12
733	4.69E-11	1.88E-11	2.29E-11	0.013429428	4.04E-12	2.89E-12
734	4.56E-11	1.80E-11	2.20E-11	0.013351972	3.61E-12	2.66E-12
735	4.09E-11	1.77E-11	2.20E-11	0.013332427	3.02E-12	2.35E-12
736	3.79E-11	1.73E-11	2.01E-11	0.012464993	2.85E-12	2.21E-12
737	3.35E-11	1.70E-11	1.84E-11	0.012388261	2.81E-12	2.08E-12
738	3.16E-11	1.67E-11	1.59E-11	0.012070496	2.36E-12	1.81E-12
739	2.90E-11	1.62E-11	1.40E-11	0.011971278	2.24E-12	1.75E-12
740	2.64E-11	1.51E-11	1.35E-11	0.011202603	1.90E-12	1.58E-12
741	2.56E-11	1.47E-11	1.20E-11	0.010863819	1.87E-12	1.42E-12
742	2.55E-11	1.38E-11	1.18E-11	0.010723588	1.69E-12	1.28E-12
743	2.15E-11	1.33E-11	1.03E-11	0.010305323	1.62E-12	1.25E-12
744	2.05E-11	1.24E-11	9.45E-12	0.010161684	1.41E-12	1.08E-12
745	1.96E-11	1.23E-11	8.68E-12	0.010069546	1.41E-12	1.04E-12
746	1.73E-11	1.12E-11	8.06E-12	0.009884791	1.19E-12	8.76E-13
747	1.59E-11	1.10E-11	7.57E-12	0.009604534	1.12E-12	7.86E-13
748	1.46E-11	1.03E-11	7.16E-12	0.008892923	1.07E-12	7.74E-13
749	1.37E-11	9.55E-12	6.92E-12	0.008833128	1.02E-12	7.41E-13
750	1.32E-11	9.29E-12	6.67E-12	0.008686077	9.16E-13	7.10E-13
751	1.21E-11	9.21E-12	6.38E-12	0.008434553	8.60E-13	6.39E-13
752	1.20E-11	8.01E-12	6.34E-12	0.008332789	7.79E-13	5.98E-13
753	1.09E-11	7.79E-12	6.06E-12	0.008038592	6.69E-13	4.96E-13
754	1.08E-11	7.41E-12	6.05E-12	0.007911282	6.59E-13	4.36E-13
755	1.08E-11	6.62E-12	5.86E-12	0.007876703	6.56E-13	4.23E-13
756	1.04E-11	6.51E-12	5.70E-12	0.007804919	6.21E-13	4.16E-13
757	1.02E-11	5.94E-12	5.39E-12	0.007761138	6.13E-13	4.13E-13
758	9.73E-12	5.57E-12	5.27E-12	0.007542773	5.54E-13	3.98E-13
759	9.63E-12	5.23E-12	5.23E-12	0.007409875	5.54E-13	3.96E-13
760	9.11E-12	5.21E-12	4.76E-12	0.007246609	5.14E-13	3.69E-13
761	8.94E-12	4.43E-12	4.52E-12	0.007157534	5.04E-13	3.52E-13
762	8.85E-12	4.37E-12	4.27E-12	0.006985623	4.83E-13	3.45E-13
763	8.37E-12	3.89E-12	4.08E-12	0.006948929	4.22E-13	2.92E-13
764	8.30E-12	3.82E-12	3.89E-12	0.006829066	4.17E-13	2.89E-13
765	7.80E-12	3.53E-12	3.73E-12	0.006658578	3.56E-13	2.59E-13
766	7.24E-12	3.42E-12	3.41E-12	0.006529823	3.43E-13	2.55E-13
767	6.98E-12	3.23E-12	3.33E-12	0.006362407	3.24E-13	2.41E-13
768	6.75E-12	2.72E-12	3.21E-12	0.006164515	3.24E-13	2.38E-13
769	6.32E-12	2.45E-12	3.09E-12	0.006038948	3.01E-13	2.23E-13
770	5.98E-12	2.20E-12	2.90E-12	0.005902185	2.93E-13	2.10E-13
771	5.74E-12	2.12E-12	2.54E-12	0.005791224	2.53E-13	1.92E-13
772	5.01E-12	1.88E-12	2.53E-12	0.005624234	2.48E-13	1.86E-13
773	4.89E-12	1.83E-12	2.37E-12	0.00537839	2.25E-13	1.61E-13
774	4.71E-12	1.75E-12	2.35E-12	0.005283295	1.98E-13	1.41E-13
775	4.43E-12	1.66E-12	1.97E-12	0.005004115	1.71E-13	1.30E-13
776	3.80E-12	1.46E-12	1.81E-12	0.004929948	1.71E-13	1.24E-13
777	3.64E-12	1.45E-12	1.78E-12	0.004918186	1.44E-13	1.11E-13
778	3.31E-12	1.35E-12	1.57E-12	0.004790314	1.30E-13	9.97E-14
779	3.19E-12	1.32E-12	1.52E-12	0.004667337	1.25E-13	9.28E-14
780	2.71E-12	1.13E-12	1.39E-12	0.004597572	1.15E-13	8.49E-14
781	2.61E-12	1.10E-12	1.36E-12	0.004311918	1.03E-13	7.54E-14
782	2.44E-12	9.97E-13	1.22E-12	0.004269106	1.01E-13	7.33E-14
783	2.31E-12	9.73E-13	1.07E-12	0.004041926	9.53E-14	7.27E-14
784	2.18E-12	8.87E-13	1.03E-12	0.004016559	9.35E-14	7.26E-14
785	2.11E-12	8.05E-13	9.88E-13	0.003802942	8.04E-14	6.02E-14
786	1.92E-12	7.43E-13	8.64E-13	0.003710278	7.78E-14	5.90E-14
787	1.90E-12	7.42E-13	8.30E-13	0.0036777	6.37E-14	4.77E-14
788	1.73E-12	6.94E-13	8.08E-13	0.003628517	6.19E-14	4.61E-14
789	1.60E-12	6.93E-13	8.03E-13	0.003556354	5.94E-14	4.50E-14
790	1.58E-12	6.79E-13	7.52E-13	0.003477933	4.83E-14	3.78E-14
791	1.44E-12	6.76E-13	7.11E-13	0.003269254	4.56E-14	3.33E-14
792	1.24E-12	6.65E-13	6.37E-13	0.00314608	3.88E-14	2.99E-14
793	1.23E-12	6.51E-13	5.47E-13	0.003048365	3.76E-14	2.69E-14
794	1.09E-12	6.11E-13	5.39E-13	0.002950569	3.16E-14	2.41E-14
795	1.01E-12	5.95E-13	4.92E-13	0.00282216	3.12E-14	2.40E-14
796	9.20E-13	5.51E-13	4.65E-13	0.00280487	2.72E-14	2.07E-14
797	9.18E-13	5.49E-13	3.97E-13	0.002777595	2.48E-14	1.87E-14
798	8.06E-13	5.23E-13	3.68E-13	0.00266891	2.28E-14	1.77E-14
799	7.77E-13	5.01E-13	3.62E-13	0.002631674	2.28E-14	1.60E-14
800	6.82E-13	4.39E-13	3.32E-13	0.002460083	2.19E-14	1.49E-14
801	6.71E-13	4.07E-13	3.27E-13	0.00242995	2.18E-14	1.49E-14
802	5.88E-13	3.85E-13	2.86E-13	0.002400395	2.14E-14	1.44E-14
803	5.56E-13	3.54E-13	2.84E-13	0.002393856	2.09E-14	1.43E-14
804	4.84E-13	3.54E-13	2.79E-13	0.00236153	1.94E-14	1.31E-14
805	4.52E-13	3.36E-13	2.65E-13	0.002339337	1.92E-14	1.29E-14
806	4.50E-13	2.86E-13	2.56E-13	0.00223554	1.63E-14	1.22E-14
807	4.32E-13	2.82E-13	2.50E-13	0.002191977	1.62E-14	1.13E-14
808	4.29E-13	2.59E-13	2.38E-13	0.002156609	1.51E-14	1.05E-14
809	4.20E-13	2.33E-13	2.30E-13	0.002077161	1.45E-14	1.03E-14
810	4.10E-13	2.27E-13	2.18E-13	0.002037198	1.28E-14	9.61E-15
811	3.96E-13	2.10E-13	2.15E-13	0.002005143	1.24E-14	9.07E-15
812	3.88E-13	2.00E-13	2.06E-13	0.001965227	1.14E-14	8.16E-15
813	3.73E-13	1.90E-13	1.85E-13	0.001959247	1.07E-14	7.91E-15
814	3.68E-13	1.73E-13	1.76E-13	0.001825527	1.03E-14	7.37E-15
815	3.41E-13	1.70E-13	1.72E-13	0.001816428	9.81E-15	7.13E-15
816	3.39E-13	1.58E-13	1.57E-13	0.001736676	9.20E-15	6.43E-15
817	3.13E-13	1.52E-13	1.50E-13	0.00171712	8.75E-15	6.41E-15
818	3.10E-13	1.45E-13	1.42E-13	0.001683475	8.54E-15	6.29E-15
819	2.95E-13	1.31E-13	1.32E-13	0.00164061	7.43E-15	5.16E-15
820	2.93E-13	1.18E-13	1.26E-13	0.001582818	6.69E-15	4.75E-15
821	2.63E-13	1.00E-13	1.18E-13	0.001534794	6.39E-15	4.71E-15
822	2.55E-13	9.59E-14	1.18E-13	0.00148789	5.33E-15	4.00E-15
823	2.48E-13	8.45E-14	1.11E-13	0.001470315	5.13E-15	3.97E-15
824	2.34E-13	8.05E-14	1.10E-13	0.001366153	4.79E-15	3.57E-15
825	2.05E-13	8.04E-14	9.79E-14	0.00132825	3.98E-15	3.01E-15
826	2.01E-13	7.24E-14	9.08E-14	0.001272528	3.80E-15	2.72E-15
827	1.97E-13	7.00E-14	8.93E-14	0.001246685	3.65E-15	2.71E-15
828	1.83E-13	6.72E-14	8.58E-14	0.001204132	2.97E-15	2.26E-15
829	1.76E-13	5.44E-14	7.98E-14	0.001177235	2.72E-15	2.03E-15
830	1.63E-13	5.11E-14	7.83E-14	0.001163735	2.60E-15	1.98E-15
831	1.51E-13	4.95E-14	7.07E-14	0.001155521	2.42E-15	1.77E-15
832	1.37E-13	4.18E-14	6.50E-14	0.001137668	2.37E-15	1.75E-15
833	1.35E-13	4.01E-14	5.89E-14	0.00111674	2.23E-15	1.67E-15
834	1.21E-13	3.69E-14	5.53E-14	0.00110143	1.88E-15	1.35E-15
835	1.15E-13	3.28E-14	5.12E-14	0.001050935	1.64E-15	1.25E-15
836	1.05E-13	3.22E-14	4.69E-14	0.001047444	1.44E-15	1.07E-15
837	9.65E-14	3.06E-14	4.55E-14	0.001011974	1.38E-15	1.03E-15
838	9.37E-14	3.00E-14	4.03E-14	0.000986155	1.20E-15	9.53E-16
839	8.43E-14	3.00E-14	3.85E-14	0.000975574	1.03E-15	7.63E-16
840	8.24E-14	2.91E-14	3.59E-14	0.000957957	8.70E-16	6.41E-16
841	7.10E-14	2.90E-14	2.99E-14	0.000935015	8.34E-16	6.40E-16
842	6.94E-14	2.76E-14	2.98E-14	0.000932415	8.26E-16	6.12E-16
843	6.29E-14	2.63E-14	2.85E-14	0.000910733	7.56E-16	5.68E-16
844	5.25E-14	2.54E-14	2.46E-14	0.000891045	7.46E-16	5.38E-16
845	4.84E-14	2.45E-14	2.41E-14	0.000863632	6.98E-16	4.95E-16
846	4.81E-14	2.31E-14	2.23E-14	0.000846663	6.90E-16	4.93E-16
847	4.50E-14	2.23E-14	2.13E-14	0.000821798	6.67E-16	4.85E-16
848	3.84E-14	2.16E-14	1.88E-14	0.000796286	6.61E-16	4.75E-16
849	3.74E-14	2.05E-14	1.64E-14	0.00078749	6.58E-16	4.52E-16
850	3.35E-14	1.93E-14	1.50E-14	0.000767563	6.38E-16	4.36E-16
851	3.09E-14	1.83E-14	1.46E-14	0.000743708	6.04E-16	4.35E-16
852	3.03E-14	1.72E-14	1.39E-14	0.000743553	5.76E-16	4.21E-16
853	2.73E-14	1.70E-14	1.32E-14	0.000703824	5.69E-16	4.01E-16
854	2.67E-14	1.61E-14	1.26E-14	0.000672831	5.34E-16	3.77E-16
855	2.39E-14	1.57E-14	1.15E-14	0.000672202	5.26E-16	3.36E-16
856	2.24E-14	1.53E-14	1.15E-14	0.000653815	4.66E-16	3.19E-16
857	2.11E-14	1.32E-14	1.11E-14	0.000643137	4.19E-16	2.92E-16
858	1.99E-14	1.29E-14	1.07E-14	0.000628856	3.75E-16	2.46E-16
859	1.95E-14	1.21E-14	1.04E-14	0.00060338	3.59E-16	2.40E-16
860	1.82E-14	1.15E-14	1.02E-14	0.000571758	2.92E-16	2.24E-16
861	1.82E-14	1.06E-14	9.73E-15	0.000561416	2.82E-16	2.07E-16
862	1.72E-14	9.98E-15	9.32E-15	0.000547785	2.74E-16	1.98E-16
863	1.71E-14	9.58E-15	9.04E-15	0.000529521	2.42E-16	1.72E-16
864	1.66E-14	8.86E-15	8.54E-15	0.000515402	2.41E-16	1.64E-16
865	1.60E-14	7.43E-15	8.19E-15	0.000507711	2.05E-16	1.50E-16
866	1.52E-14	7.37E-15	8.09E-15	0.000486251	1.94E-16	1.46E-16
867	1.50E-14	6.90E-15	7.42E-15	0.000465364	1.82E-16	1.28E-16
868	1.46E-14	6.67E-15	7.10E-15	0.000432236	1.65E-16	1.25E-16
869	1.42E-14	5.96E-15	6.66E-15	0.000418827	1.43E-16	1.08E-16
870	1.36E-14	5.41E-15	6.58E-15	0.000387903	1.37E-16	1.01E-16
871	1.30E-14	5.18E-15	6.12E-15	0.000381649	1.22E-16	8.80E-17
872	1.22E-14	4.58E-15	5.52E-15	0.000366843	1.14E-16	8.57E-17
873	1.21E-14	4.37E-15	5.16E-15	0.000366031	1.06E-16	7.77E-17
874	1.14E-14	4.00E-15	4.82E-15	0.000354606	8.85E-17	6.44E-17
875	1.08E-14	3.90E-15	4.80E-15	0.000339299	7.78E-17	5.90E-17
876	1.05E-14	3.45E-15	4.50E-15	0.000337868	7.49E-17	5.65E-17
877	9.90E-15	3.27E-15	4.34E-15	0.000318215	6.56E-17	4.85E-17
878	9.27E-15	2.81E-15	4.05E-15	0.000308398	6.48E-17	4.84E-17
879	9.03E-15	2.78E-15	3.96E-15	0.000292556	6.23E-17	4.61E-17
880	8.25E-15	2.59E-15	3.66E-15	0.000285655	5.71E-17	4.29E-17
881	7.67E-15	2.35E-15	3.44E-15	0.00026975	5.02E-17	3.70E-17
882	7.18E-15	1.93E-15	3.34E-15	0.000267791	4.48E-17	3.36E-17
883	6.41E-15	1.78E-15	2.69E-15	0.000246961	4.01E-17	3.04E-17
884	5.85E-15	1.68E-15	2.67E-15	0.000243221	3.55E-17	2.71E-17
885	5.43E-15	1.65E-15	2.60E-15	0.000241162	3.54E-17	2.63E-17
886	5.43E-15	1.54E-15	2.21E-15	0.000238857	2.77E-17	2.13E-17
887	4.82E-15	1.51E-15	2.14E-15	0.000237838	2.72E-17	2.02E-17
888	4.66E-15	1.44E-15	1.99E-15	0.000232153	2.37E-17	1.72E-17
889	4.22E-15	1.41E-15	1.75E-15	0.000228489	2.22E-17	1.57E-17
890	4.16E-15	1.31E-15	1.64E-15	0.000227565	2.18E-17	1.56E-17
891	3.80E-15	1.31E-15	1.52E-15	0.000215446	2.12E-17	1.52E-17
892	3.24E-15	1.24E-15	1.48E-15	0.00021278	2.11E-17	1.49E-17
893	3.19E-15	1.22E-15	1.31E-15	0.000212165	1.95E-17	1.44E-17
894	2.78E-15	1.16E-15	1.27E-15	0.000200503	1.94E-17	1.42E-17
895	2.59E-15	1.11E-15	1.09E-15	0.000199935	1.86E-17	1.39E-17
896	2.58E-15	1.09E-15	1.06E-15	0.000194467	1.80E-17	1.31E-17
897	2.45E-15	1.06E-15	1.03E-15	0.000188032	1.71E-17	1.24E-17
898	2.33E-15	9.77E-16	9.98E-16	0.000185052	1.70E-17	1.16E-17
899	2.29E-15	9.13E-16	9.31E-16	0.000175063	1.57E-17	1.01E-17
900	2.00E-15	8.56E-16	8.92E-16	0.0001703	1.51E-17	1.01E-17
901	1.92E-15	8.18E-16	7.99E-16	0.000167932	1.24E-17	9.01E-18
902	1.58E-15	7.54E-16	7.42E-16	0.000162318	1.22E-17	8.62E-18
903	1.57E-15	7.41E-16	7.28E-16	0.000159246	1.08E-17	8.01E-18
904	1.43E-15	6.98E-16	6.36E-16	0.000155472	1.05E-17	7.14E-18
905	1.36E-15	6.59E-16	5.95E-16	0.000149249	9.66E-18	6.86E-18
906	1.21E-15	6.10E-16	5.45E-16	0.000143867	8.94E-18	6.05E-18
907	1.17E-15	5.93E-16	5.22E-16	0.000138667	7.78E-18	5.86E-18
908	1.14E-15	5.84E-16	4.90E-16	0.000134441	7.28E-18	5.08E-18
909	1.06E-15	5.29E-16	4.33E-16	0.000133262	6.51E-18	5.06E-18
910	9.56E-16	5.11E-16	4.23E-16	0.000130235	6.14E-18	4.48E-18
911	8.89E-16	4.65E-16	4.21E-16	0.000129815	6.02E-18	4.34E-18
912	8.05E-16	4.39E-16	4.10E-16	0.000127081	5.05E-18	3.88E-18
913	7.41E-16	4.16E-16	4.08E-16	0.000126631	5.02E-18	3.80E-18
914	7.33E-16	3.89E-16	3.86E-16	0.000126291	4.55E-18	3.24E-18
915	7.32E-16	3.53E-16	3.77E-16	0.000123609	4.24E-18	3.23E-18
916	6.71E-16	3.30E-16	3.76E-16	0.000119345	4.03E-18	3.02E-18
917	6.62E-16	2.90E-16	3.61E-16	0.000117309	3.61E-18	2.82E-18
918	6.48E-16	2.84E-16	3.21E-16	0.000115248	3.31E-18	2.37E-18
919	6.29E-16	2.66E-16	3.07E-16	0.000109279	3.14E-18	2.32E-18
920	5.76E-16	2.38E-16	2.84E-16	0.000108178	2.60E-18	1.98E-18
921	5.61E-16	2.24E-16	2.76E-16	0.000107176	2.17E-18	1.59E-18
922	5.44E-16	2.01E-16	2.65E-16	0.000102733	2.11E-18	1.54E-18
923	4.89E-16	1.81E-16	2.38E-16	0.00010191	1.95E-18	1.45E-18
924	4.74E-16	1.76E-16	2.27E-16	1.00E-04	1.70E-18	1.31E-18
925	4.68E-16	1.71E-16	2.14E-16	9.56E-05	1.59E-18	1.21E-18
926	4.48E-16	1.49E-16	2.11E-16	9.26E-05	1.42E-18	1.07E-18
927	4.33E-16	1.44E-16	2.02E-16	9.02E-05	1.20E-18	9.47E-19
928	4.20E-16	1.35E-16	1.72E-16	8.84E-05	1.20E-18	9.01E-19
929	3.95E-16	1.34E-16	1.65E-16	8.54E-05	1.01E-18	7.79E-19
930	3.77E-16	1.27E-16	1.56E-16	7.89E-05	1.01E-18	7.66E-19
931	3.62E-16	1.23E-16	1.48E-16	7.78E-05	8.55E-19	6.33E-19
932	3.43E-16	1.06E-16	1.38E-16	7.64E-05	7.62E-19	5.76E-19
933	3.24E-16	9.98E-17	1.34E-16	7.53E-05	7.36E-19	5.52E-19
934	3.03E-16	9.11E-17	1.21E-16	7.06E-05	6.47E-19	4.66E-19
935	2.90E-16	8.74E-17	1.20E-16	6.98E-05	6.13E-19	4.31E-19
936	2.59E-16	8.20E-17	1.15E-16	6.91E-05	5.99E-19	4.27E-19
937	2.56E-16	7.54E-17	1.11E-16	6.06E-05	5.65E-19	4.17E-19
938	2.46E-16	7.35E-17	1.03E-16	6.01E-05	5.38E-19	4.04E-19
939	2.36E-16	6.42E-17	1.01E-16	5.88E-05	5.25E-19	3.99E-19
940	2.25E-16	5.77E-17	9.38E-17	5.64E-05	5.12E-19	3.60E-19
941	2.20E-16	5.70E-17	9.10E-17	5.63E-05	4.48E-19	3.58E-19
942	1.83E-16	5.17E-17	7.52E-17	5.34E-05	4.42E-19	3.14E-19
943	1.74E-16	5.10E-17	7.37E-17	5.26E-05	4.17E-19	3.11E-19
944	1.66E-16	4.83E-17	6.77E-17	4.98E-05	3.99E-19	2.97E-19
945	1.58E-16	4.62E-17	6.74E-17	4.79E-05	3.98E-19	2.84E-19
946	1.42E-16	4.61E-17	5.82E-17	4.44E-05	3.64E-19	2.82E-19
947	1.33E-16	4.25E-17	5.61E-17	4.34E-05	3.54E-19	2.62E-19
948	1.28E-16	4.08E-17	4.91E-17	4.31E-05	3.40E-19	2.55E-19
949	1.20E-16	3.98E-17	4.84E-17	4.22E-05	3.10E-19	2.35E-19
950	1.10E-16	3.90E-17	4.43E-17	4.14E-05	3.00E-19	2.06E-19
951	1.02E-16	3.68E-17	4.07E-17	3.98E-05	2.73E-19	1.88E-19
952	8.72E-17	3.57E-17	3.61E-17	3.88E-05	2.48E-19	1.86E-19
953	8.20E-17	3.21E-17	3.43E-17	3.84E-05	2.05E-19	1.54E-19
954	7.66E-17	2.98E-17	3.34E-17	3.58E-05	1.97E-19	1.47E-19
955	7.57E-17	2.81E-17	3.02E-17	3.54E-05	1.74E-19	1.30E-19
956	6.86E-17	2.70E-17	2.86E-17	3.51E-05	1.58E-19	1.23E-19
957	6.39E-17	2.57E-17	2.70E-17	3.40E-05	1.50E-19	1.12E-19
958	6.12E-17	2.47E-17	2.38E-17	3.31E-05	1.47E-19	1.07E-19
959	5.27E-17	2.34E-17	2.31E-17	3.18E-05	1.29E-19	1.00E-19
960	5.03E-17	2.30E-17	2.10E-17	3.04E-05	1.10E-19	8.13E-20
961	4.44E-17	2.24E-17	1.93E-17	2.99E-05	1.00E-19	7.39E-20
962	4.43E-17	1.77E-17	1.91E-17	2.83E-05	9.29E-20	7.17E-20
963	4.06E-17	1.72E-17	1.77E-17	2.71E-05	8.74E-20	6.63E-20
964	3.64E-17	1.62E-17	1.49E-17	2.53E-05	7.57E-20	5.77E-20
965	3.61E-17	1.60E-17	1.49E-17	2.51E-05	7.38E-20	5.50E-20
966	3.06E-17	1.56E-17	1.39E-17	2.45E-05	6.25E-20	4.85E-20
967	2.90E-17	1.38E-17	1.38E-17	2.37E-05	5.99E-20	4.84E-20
968	2.89E-17	1.31E-17	1.36E-17	2.25E-05	4.93E-20	3.84E-20
969	2.86E-17	1.17E-17	1.30E-17	2.22E-05	4.42E-20	3.45E-20
970	2.80E-17	1.16E-17	1.27E-17	2.18E-05	4.32E-20	3.26E-20
971	2.59E-17	1.12E-17	1.18E-17	2.11E-05	3.44E-20	2.60E-20
972	2.51E-17	1.10E-17	1.17E-17	2.06E-05	3.20E-20	2.40E-20
973	2.45E-17	1.00E-17	1.10E-17	1.97E-05	3.02E-20	2.32E-20
974	2.42E-17	9.78E-18	1.08E-17	1.90E-05	2.84E-20	2.14E-20
975	2.20E-17	8.74E-18	1.04E-17	1.89E-05	2.73E-20	2.08E-20
976	2.13E-17	8.20E-18	1.03E-17	1.84E-05	2.61E-20	1.99E-20
977	2.02E-17	7.23E-18	9.83E-18	1.77E-05	2.10E-20	1.60E-20
978	1.88E-17	7.16E-18	8.88E-18	1.72E-05	2.02E-20	1.59E-20
979	1.76E-17	6.31E-18	8.61E-18	1.68E-05	1.79E-20	1.41E-20
980	1.69E-17	6.30E-18	8.11E-18	1.62E-05	1.76E-20	1.33E-20
981	1.67E-17	5.69E-18	8.11E-18	1.60E-05	1.51E-20	1.14E-20
982	1.64E-17	5.50E-18	7.18E-18	1.51E-05	1.50E-20	1.12E-20
983	1.51E-17	4.53E-18	7.13E-18	1.48E-05	1.42E-20	1.09E-20
984	1.47E-17	4.21E-18	6.55E-18	1.47E-05	1.40E-20	1.07E-20
985	1.42E-17	3.85E-18	6.24E-18	1.39E-05	1.34E-20	1.05E-20
986	1.34E-17	3.50E-18	5.72E-18	1.32E-05	1.31E-20	9.55E-21
987	1.27E-17	3.44E-18	5.38E-18	1.27E-05	1.20E-20	9.21E-21
988	1.23E-17	3.27E-18	5.12E-18	1.25E-05	1.05E-20	8.55E-21
989	1.14E-17	3.11E-18	4.87E-18	1.24E-05	1.01E-20	7.69E-21
990	1.07E-17	2.66E-18	4.30E-18	1.24E-05	9.79E-21	7.15E-21
991	9.28E-18	2.55E-18	4.09E-18	1.22E-05	9.32E-21	7.09E-21
992	9.14E-18	2.42E-18	3.88E-18	1.21E-05	7.80E-21	5.89E-21
993	8.94E-18	2.23E-18	3.51E-18	1.15E-05	7.79E-21	5.87E-21
994	8.14E-18	2.06E-18	3.43E-18	1.15E-05	7.03E-21	5.43E-21
995	7.87E-18	1.90E-18	3.28E-18	1.12E-05	6.92E-21	5.31E-21
996	7.65E-18	1.77E-18	3.12E-18	1.09E-05	6.57E-21	5.04E-21
997	7.04E-18	1.75E-18	2.74E-18	1.04E-05	6.17E-21	4.67E-21
998	6.61E-18	1.69E-18	2.71E-18	1.03E-05	5.24E-21	4.15E-21
999	5.86E-18	1.56E-18	2.47E-18	1.01E-05	5.07E-21	4.04E-21
1000	5.26E-18	1.56E-18	2.28E-18	1.00E-05	4.86E-21	3.85E-21
1001	5.12E-18	1.45E-18	2.19E-18	9.77E-06	4.08E-21	3.14E-21
1002	4.75E-18	1.42E-18	2.03E-18	9.27E-06	3.98E-21	3.10E-21
1003	4.49E-18	1.31E-18	1.80E-18	9.26E-06	2.90E-21	2.27E-21
1004	4.17E-18	1.26E-18	1.73E-18	8.90E-06	2.88E-21	2.19E-21
1005	4.12E-18	1.20E-18	1.69E-18	8.81E-06	2.73E-21	2.18E-21
1006	3.70E-18	1.16E-18	1.49E-18	8.44E-06	2.45E-21	1.93E-21
1007	3.40E-18	1.12E-18	1.46E-18	8.25E-06	2.15E-21	1.68E-21
1008	3.20E-18	1.03E-18	1.32E-18	8.24E-06	2.03E-21	1.60E-21
1009	3.03E-18	1.01E-18	1.20E-18	7.79E-06	2.02E-21	1.56E-21
1010	2.85E-18	9.32E-19	1.07E-18	7.24E-06	1.92E-21	1.43E-21
1011	2.59E-18	9.09E-19	1.04E-18	7.11E-06	1.86E-21	1.40E-21
1012	2.43E-18	9.01E-19	1.02E-18	7.07E-06	1.49E-21	1.15E-21
1013	2.34E-18	8.24E-19	9.17E-19	6.77E-06	1.34E-21	1.06E-21
1014	2.04E-18	7.98E-19	8.68E-19	6.61E-06	1.20E-21	9.52E-22
1015	1.92E-18	7.50E-19	8.08E-19	6.54E-06	1.15E-21	9.11E-22
1016	1.83E-18	7.39E-19	7.95E-19	6.37E-06	1.02E-21	8.03E-22
1017	1.73E-18	6.53E-19	6.97E-19	5.93E-06	9.16E-22	7.56E-22
1018	1.58E-18	6.36E-19	6.69E-19	5.83E-06	8.24E-22	6.56E-22
1019	1.54E-18	5.97E-19	6.28E-19	5.58E-06	7.67E-22	6.22E-22
1020	1.44E-18	5.52E-19	6.05E-19	5.50E-06	6.33E-22	5.00E-22
1021	1.24E-18	5.29E-19	5.22E-19	5.30E-06	5.60E-22	4.16E-22
1022	1.22E-18	4.93E-19	5.13E-19	5.07E-06	5.16E-22	4.08E-22
1023	1.07E-18	4.69E-19	4.75E-19	4.90E-06	4.64E-22	3.61E-22
1024	1.05E-18	4.29E-19	4.57E-19	4.75E-06	4.26E-22	3.30E-22
1025	1.00E-18	3.93E-19	4.50E-19	4.68E-06	3.89E-22	3.07E-22
1026	9.95E-19	3.81E-19	4.49E-19	4.61E-06	3.41E-22	2.68E-22
1027	9.26E-19	3.42E-19	4.25E-19	4.26E-06	3.31E-22	2.60E-22
1028	9.09E-19	3.30E-19	4.23E-19	4.20E-06	3.12E-22	2.43E-22
1029	8.88E-19	2.96E-19	4.07E-19	3.96E-06	3.04E-22	2.41E-22
1030	8.79E-19	2.63E-19	3.88E-19	3.89E-06	2.80E-22	2.39E-22
1031	8.10E-19	2.62E-19	3.83E-19	3.71E-06	2.76E-22	2.21E-22
1032	7.30E-19	2.33E-19	3.51E-19	3.70E-06	2.57E-22	2.16E-22
1033	7.25E-19	2.31E-19	3.34E-19	3.51E-06	2.44E-22	2.05E-22
1034	6.85E-19	2.12E-19	3.09E-19	3.50E-06	2.34E-22	1.90E-22
1035	6.67E-19	1.96E-19	2.97E-19	3.37E-06	2.24E-22	1.81E-22
1036	6.02E-19	1.84E-19	2.93E-19	3.28E-06	2.08E-22	1.70E-22
1037	6.01E-19	1.67E-19	2.82E-19	2.98E-06	1.86E-22	1.52E-22
1038	5.55E-19	1.43E-19	2.56E-19	2.98E-06	1.82E-22	1.49E-22
1039	4.81E-19	1.37E-19	2.27E-19	2.78E-06	1.65E-22	1.37E-22
1040	4.53E-19	1.34E-19	2.21E-19	2.77E-06	1.40E-22	1.14E-22
1041	4.26E-19	1.20E-19	2.15E-19	2.56E-06	1.36E-22	1.14E-22
1042	4.17E-19	1.18E-19	2.02E-19	2.55E-06	1.21E-22	9.12E-23
1043	3.99E-19	1.09E-19	1.84E-19	2.33E-06	1.21E-22	9.00E-23
1044	3.95E-19	1.08E-19	1.74E-19	2.21E-06	1.10E-22	8.69E-23
1045	3.71E-19	9.94E-20	1.51E-19	2.19E-06	1.05E-22	8.33E-23
1046	3.54E-19	8.69E-20	1.51E-19	2.08E-06	1.01E-22	8.28E-23
1047	3.00E-19	8.23E-20	1.34E-19	1.97E-06	9.20E-23	7.22E-23
1048	2.88E-19	8.22E-20	1.33E-19	1.97E-06	8.24E-23	6.87E-23
1049	2.82E-19	7.57E-20	1.23E-19	1.92E-06	8.15E-23	6.58E-23
1050	2.73E-19	7.28E-20	1.12E-19	1.80E-06	7.25E-23	5.82E-23
1051	2.56E-19	6.52E-20	1.07E-19	1.60E-06	6.46E-23	5.21E-23
1052	2.39E-19	5.61E-20	1.07E-19	1.57E-06	5.58E-23	4.75E-23
1053	2.38E-19	5.27E-20	1.01E-19	1.54E-06	4.94E-23	4.04E-23
1054	2.13E-19	5.26E-20	9.05E-20	1.54E-06	4.78E-23	3.98E-23
1055	2.10E-19	4.84E-20	9.03E-20	1.53E-06	4.03E-23	3.24E-23
1056	2.02E-19	4.79E-20	8.37E-20	1.48E-06	3.52E-23	2.82E-23
1057	1.80E-19	4.64E-20	7.90E-20	1.45E-06	3.26E-23	2.70E-23
1058	1.75E-19	4.53E-20	7.43E-20	1.41E-06	3.21E-23	2.69E-23
1059	1.73E-19	4.25E-20	6.92E-20	1.36E-06	2.55E-23	2.09E-23
1060	1.60E-19	4.21E-20	6.40E-20	1.34E-06	2.51E-23	1.93E-23
1061	1.52E-19	3.91E-20	6.04E-20	1.29E-06	2.43E-23	1.84E-23
1062	1.29E-19	3.79E-20	5.56E-20	1.27E-06	2.16E-23	1.78E-23
1063	1.20E-19	3.41E-20	5.48E-20	1.23E-06	1.89E-23	1.53E-23
1064	1.11E-19	3.38E-20	5.20E-20	1.19E-06	1.77E-23	1.39E-23
1065	1.10E-19	3.18E-20	4.88E-20	1.15E-06	1.48E-23	1.25E-23
1066	1.02E-19	3.08E-20	4.42E-20	1.14E-06	1.22E-23	9.97E-24
1067	9.94E-20	2.94E-20	4.31E-20	1.09E-06	1.21E-23	9.57E-24
1068	9.26E-20	2.72E-20	3.62E-20	1.08E-06	1.02E-23	8.22E-24
1069	8.39E-20	2.58E-20	3.20E-20	1.07E-06	8.55E-24	6.99E-24
1070	7.44E-20	2.43E-20	3.06E-20	1.02E-06	8.34E-24	6.91E-24
1071	7.02E-20	2.39E-20	3.00E-20	9.92E-07	6.78E-24	5.55E-24
1072	6.31E-20	2.14E-20	2.72E-20	9.70E-07	6.74E-24	5.46E-24
1073	5.71E-20	2.10E-20	2.70E-20	9.59E-07	6.29E-24	5.28E-24
1074	5.62E-20	2.04E-20	2.46E-20	9.58E-07	6.19E-24	5.20E-24
1075	5.01E-20	1.63E-20	2.11E-20	9.39E-07	5.42E-24	5.02E-24
1076	4.36E-20	1.57E-20	2.03E-20	9.24E-07	5.28E-24	4.86E-24
1077	4.21E-20	1.48E-20	1.72E-20	9.06E-07	5.10E-24	4.81E-24
1078	4.00E-20	1.44E-20	1.71E-20	8.69E-07	4.79E-24	4.55E-24
1079	3.71E-20	1.37E-20	1.65E-20	8.63E-07	4.76E-24	4.46E-24
1080	3.52E-20	1.19E-20	1.62E-20	8.42E-07	4.62E-24	4.27E-24
1081	3.14E-20	1.15E-20	1.55E-20	8.24E-07	4.45E-24	3.76E-24
1082	3.09E-20	1.09E-20	1.53E-20	7.85E-07	4.06E-24	3.71E-24
1083	3.08E-20	1.01E-20	1.46E-20	7.71E-07	3.80E-24	3.50E-24
1084	2.97E-20	9.37E-21	1.44E-20	7.64E-07	3.51E-24	3.18E-24
1085	2.87E-20	8.83E-21	1.35E-20	7.35E-07	3.37E-24	2.91E-24
1086	2.75E-20	8.61E-21	1.33E-20	6.97E-07	3.15E-24	2.75E-24
1087	2.71E-20	7.82E-21	1.25E-20	6.82E-07	2.79E-24	2.61E-24
1088	2.52E-20	6.96E-21	1.18E-20	6.76E-07	2.79E-24	2.42E-24
1089	2.29E-20	6.74E-21	1.15E-20	6.50E-07	2.40E-24	2.14E-24
1090	2.29E-20	6.31E-21	1.12E-20	6.44E-07	2.32E-24	2.08E-24
1091	2.19E-20	5.65E-21	1.07E-20	6.11E-07	1.88E-24	1.71E-24
1092	2.13E-20	5.59E-21	1.06E-20	5.73E-07	1.72E-24	1.66E-24
1093	2.04E-20	5.46E-21	9.69E-21	5.70E-07	1.71E-24	1.40E-24
1094	2.01E-20	5.19E-21	8.96E-21	5.49E-07	1.50E-24	1.20E-24
1095	1.78E-20	4.58E-21	8.65E-21	5.38E-07	1.38E-24	1.19E-24
1096	1.72E-20	4.45E-21	7.90E-21	5.03E-07	1.18E-24	1.05E-24
1097	1.63E-20	4.10E-21	6.97E-21	5.03E-07	1.18E-24	1.01E-24
1098	1.59E-20	4.08E-21	6.93E-21	4.95E-07	1.08E-24	8.87E-25
1099	1.39E-20	3.53E-21	6.56E-21	4.87E-07	1.02E-24	8.24E-25
1100	1.39E-20	3.23E-21	6.41E-21	4.40E-07	8.84E-25	8.02E-25


==> data/additional_50_points.tsv <==
7.6	0.8
20.8	-7.8
12.2	-5.8
20.8	-1
7.4	-7.6
7.8	-2.4
17.8	4.2
17.4	-5.2
5.4	7.4
23.2	16
41.2	-16
28.8	-14.8
7.4	1.4
9.6	-18.8
15.8	17
15.4	-15.4
30.2	-19
5.2	11.2
22.8	-5.6
5	5.6
43.2	1.8
5	-5.8
5.2	4.6
42.6	4.2
5.2	-8.4
5.8	13.8
25.6	12.2
20.2	-19.2
5	-4
5	-10.8
36.6	-19.2
5	-0.2
5	2.4
11.8	-20
5	-2.8
5	3.6
5	10
5	12.8
5	-2
5	-7.6
12.2	19.8
5	-12.6
10.2	11.8
5	19.8
5	-5.2
8.4	8.2
28	19.2
34.6	14.2
5	-13.8
5	-15.8


==> data/base_deim_points.tsv <==
8.4	-17
8.4	16.8
9	-12.4
9	12.4
13.8	-12.4
14	12.2
25.2	-10.6
25.6	10.8
6.8	18.8
7	-19
21.6	-13
22.8	14
6.4	-15
6.4	15
32	10.4
32.4	-10.8
6.6	10.6
6.6	-10.8
27.2	13.8
26.4	-13.4
31.2	-5.8
32.8	6.8
13.2	18.4
8.6	-7
24.4	0.8
24.2	0
16.6	-11.4
16.8	11.6
34	-9.4
33.8	9.4
32	-3.8
6.8	7.4
25.8	2.4
12.2	-18.2
32.6	-7.4
32.4	4.6
28.6	-1.8
31.8	11.8
12.2	14.2
6.4	-8.4
10.4	8.2
15.6	-12.2
10.2	18.8
17.2	-17.6
9	0.8
9	0.4
12.2	-14.8
6	-16.8
6.4	12.6
16.8	13.2
35.8	-14.2
6.4	5.2
6.4	-5.8
6.6	-12.8
15.6	7.4
32.4	-15.2
14	14.8
13	0.6
14.6	-16.6
7.4	8.8
21.2	-17.6
6.2	3.6
14.8	0
20.8	17.4
17	-8
38.8	16.6
20.2	-5.2
9	-9.2
17	16
19	5.6
7.6	-3.2
32.8	15.8
11.4	-9.8
19.2	-17.4
37.2	3.6
8.2	14.2
38.6	-3
12.4	-6.8
11.8	11.8
8.8	-14
12.8	8.4
6.2	1.6
17.8	-6.4
37.6	1.8
5.8	-2.4
6.2	17.2
26.6	-17.4
20.2	7.8
39.2	-0.2
19.8	4.4
21	-4
23.2	-8.8
39	14.4
9.6	-3.6
10.4	15.6
20	-6.2
23.8	17.8
19.4	6.6
8.2	6.2
6.8	-0.4
39.6	-13.6
14.6	-18.6
6	0.2
20.2	14.2
6.2	-9.8
24	-17.4
8.4	11.4
9.6	10.4
6.4	-4.2
31.4	-17.2
8.4	4
22.6	3.6
9	-15.4
6	-7.4
6.2	0.8
23.8	-3
6.4	6
7.4	-5
8	2.4
27.8	17
10.8	-7.6
10.6	4.2
5.6	8.2
6.4	-1.4
14.8	8.4
6.2	-6.6
18	-0.6
16.2	18.6
14.2	4.6
18.4	-11.2
11.8	-3.6
5.6	9.6
12.2	5
10.4	-11.8
39.8	11.8
12.2	-16.6
6	-11.6
17.8	-14.6
30	13.4
39.8	-9
40.2	9.4
38.2	-17.4
7	4.2
13.6	-3.6
13.6	3.6
8.4	-3.8
39.4	-6
39.4	6
11.2	17
11.2	2.2
6	2.2
38.6	-4.4
15.2	-9.2
14.8	-7.8
18.4	10.8
27.4	-10.2
25.4	7.2
27.2	-8.2
10.2	-5.6
24.2	13.4
18.6	0.4
12.6	16
13.4	-13.6
8.8	7.6
20.6	10.4
15.4	-14
31.4	0
6	-0.8
10.8	0.2
28	6.8
6.6	11.6
14.8	-2.6
13.2	10.2
8.8	-11.2
23	10.6
22.6	-11.2
11	-0.4
19.6	-13.8
6.2	-3.4
32	1.6
25.2	-14.2
23.6	8.4
9.4	1.8
39.6	-11.4
23.6	-1.6
26	-6.4
10.2	13.8
31.6	3.2
19.4	-10.4
13.8	-4.4
10.8	6.8
12.4	-1.4
16.6	-2
19	18.4
14.4	2.6
17.4	9
8.8	-1.8
16	4.6
12.2	-8.6
5.8	-4.8
10.2	-2.8
8	3.2
8	5.2
15.2	2
8	10
10.4	-8.8
14.4	-6.6
10.6	-6.4
11	-13.4
11.8	10.6
11.4	9.2
9.4	-0.6
18.8	-1.8
9.6	6
6	2.8
18.4	1.6
26.2	-4.6
9.4	2.6
27.6	9.8
27.2	-3.4
10.8	-1.8
32.8	18.2
19.4	3
27.8	4.8
30	-12.4
23.4	-7.2
14	-5.4
20	12.6
11.4	6
13.4	-10.6
10.2	-10.4
12.4	2.8
37.4	18.4
13.2	1.6
28	1.6
20	-8.8
8	-1.2
22	-15.6
9.6	9.4
13.4	6
8.6	-8
18.8	-3
12.2	-2.6
28.8	8.2
33	-2
8	-9.8
18.4	-4.4
13.6	13.4
21.2	1
23	5.2
12	-4.6
21.4	2
13.2	7.2
9	-6.2
15.8	1.2
8.8	-4.6
17.8	7.6
15.6	-5.6
10.4	-16.6
9.6	3.4
21.6	6.2
28	0
18	15
12.2	-11.2
5.8	6.6
14.4	-1.8
15.4	10
10.6	1.2
21.4	-2.4
17.2	-10
28.8	-6.6
12	4
16.2	6.2
15.8	-3.8
12.8	-0.4
9.8	5
21.4	9.2
16.8	3


==> data/base_deim_points_polarization.tsv <==
20	-13.4	33.8	0	8.8	-16.4
20	13.6	33.8	4.6	8.8	16.4
16.2	-14.8	33.6	-5.2	14.6	-14.6
16.4	15.2	33.4	-2.6	14.6	15.2
26.2	13.2	33.6	7.8	30	13.2
26.6	-13.4	33.6	-8.6	29.4	-12.6
13.2	-15.6	33.8	2.2	21	13.2
13.2	15.6	33.6	11	21.2	-13
26.8	17.6	33.6	-11.6	30.2	8.8
26.8	-17.6	33	-1.2	32.6	-10.4
15.2	7.4	33.8	6	6.8	-18.6
15.8	-7.8	34	-6.8	6.8	18.6
13.2	10	33.2	13.8	27	-13.6
13	-9.6	33.2	-14.4	27.2	13.8
11.4	-16.6	32.8	9.2	32	-6
11.4	16.8	33	-10	33.4	6.6
9.8	0.4	33.2	16	33.2	12.6
9.8	0	24	1	32.4	-12.2
31	12.2	23.8	-4.8	28	-1
21.6	-17.8	21.8	5.6	27.6	0
10.2	-10.2	24.2	-2.2	17.2	-12.2
10.6	10	24.2	3.4	19.2	15.4
22.4	17.8	21.4	-8.2	27.6	2.4
32.4	-13.8	21.4	8.6	32.8	3.8
10	-17.8	20.6	-6.6	9	10.4
10	17.8	30	-15.6	33.6	-8.6
20.2	8.6	24	-0.4	9.4	-9.2
20.6	-8.4	21.2	11	33	8
17.4	-13.8	21.4	-11	32.2	-3.4
20.2	18.4	6.4	-0.6	33	-4.8
31.6	17.4	6.2	4.4	11.8	-15.4
25.6	-9.2	6.4	-5.2	21	14.6
9.2	-12.2	6.4	2	11.8	16.2
9	12.4	6.4	-3.2	25	-17
18	-18	23.8	2.2	19.6	6
11	6	6.2	7.2	15.6	-4.2
38.2	15	6.2	-8	16	8.4
10.4	-4.4	23.8	-3.2	22.2	-17.2
12.4	13.4	6.4	0.8	6.2	-13.6
31.6	-17.6	6.4	9.4	6	14.2
13	-13.8	6.4	-2	38	12.8
18.2	14.4	6.4	-10.2	21.6	-4.6
23.4	13.8	6.4	5.6	12.8	9.4
13.4	-8	23	14.6	18	16.2
16.4	4.2	6.4	-6.4	39.4	-17.2
17	-3.6	6.6	11.6	19.8	8.4
31	-9	6.4	3.2	18.4	-16.2
16.4	17	40.4	-1.4	20	2.2
37.8	-15.8	23	7	6.2	-8.4
27.6	7.2	40.4	4.6	8.6	6
10.6	3.4	6.6	-12.4	18.2	0
9	-6.6	40.4	-5.8	7	-11.6
9.2	7	40.6	1.8	14.4	8.8
8.4	-13.6	6.4	-4.2	30.2	-17.6
23.4	-14.8	40.4	8.6	38.4	3.2
14.6	18.6	40.2	-9.2	34.8	-17.6
17.2	11	7	13.8	16.8	2.8
22.4	-11.6	22.8	-15.2	18.2	-7.2
15.8	-18.6	40.4	-3.2	15.4	18.2
24.4	9.8	7	-14.6	17.2	-1
13.6	0	22	4.4	6.8	11.6
13.8	-0.6	40.2	11.4	39.2	1.2
14	12.6	6.4	8.2	38.8	-1
13.8	-12.4	39.8	-13.6	21.4	-9.6
13.2	-4.4	6.6	-9.2	14.8	3.4
19.6	10.6	40.2	6.2	21.4	7.6
21.8	-5.2	40.2	-7.4	23.2	-6
13	2.8	7.2	16	9.8	-19.2
22	5.4	22.4	-5.8	28.4	16.8
19	-9.8	32.4	17.8	12.6	-8.8
16.6	-11	17	2.2	11.4	13.8
9	10.6	7.4	-16.8	23.4	-3.6
22.6	-16.4	16.8	-4.8	11.8	-18
7.6	3.4	39.8	14.8	36.6	17.8
8.6	13.8	16.8	6.4	18.2	-18.6
8	-14.8	16.8	-1.6	40.6	-9.2
13.8	8.6	26.6	-7.8	12.4	11.4
9.2	-2.6	38.2	-17.2	33.4	18
7.6	7.8	16.6	4.2	40.6	-15.2
9	-8.2	7.4	17.8	9.2	-4.2
19.2	-16	17	0.2	40	10.8
23	15.8	27.4	10	17.2	11.8
36.6	-11.8	16.2	-3.2	21.6	-11.8
37.4	18	20.6	-9.2	6.2	8.2
9	-4.8	10	-1.4	12.8	-4.2
31.4	15	22	-12.8	15	4.4
18.8	0	9.8	5.2	39.8	15.8
8	15.2	9.8	-6.4	23.4	-7.6
28	-11.4	10	2.2	17.6	-14
19.4	2.2	7	0	39.2	-4
11.6	-2.2	9.6	-3.2	25.4	16.6
9.2	2.8	9.8	7.6	14.8	-18.4
27	15.6	12.8	-9.6	40	-12.6
27.8	-6.2	10	0.8	11	18.4
16.6	0.8	9.8	-5	40.8	8.4
19.8	-3.6	10	10.2	15.8	-8.6
32.6	8	10.2	3.4	6.4	16.4
15.4	-16	29.2	3.2	39.8	5.4
13.8	5.6	29	-3.8	17.4	-2
7.2	-8.6	11.4	-9.2	40.2	-6.2
12.4	-6.2	39.2	-11.4	18.8	1
22.6	11.2	28.6	6	17.8	18.4
18.4	6.4	11.2	-6.8	13	5
10	-11.4	10.2	-11.6	39.8	-2.6
19.2	16.2	14.2	5.2	7.2	2.6
18	-6.2	29.2	0.4	25.4	-14.8
15.2	-11.8	23	16.6	12	-13.6
15.6	12	11.2	8.2	10.2	0.6
7.8	2	10	-0.4	23.8	18
7.4	5	14	11	7.2	-3.6
19.4	-0.8	9.8	4.2	40	-10.8
8.4	-2	28.8	-2	25.2	3.2
13.6	2.2	17.2	1.2	27	9.6
8	18.2	27.6	-10.8	9.2	0
8	-18.2	14.2	3	8.6	14.2
14.2	-2.6	8.2	6.6	9.2	-14.2
11.2	14.2	10.8	-13.8	9.2	-11.8
27.2	-15.6	27.6	12.2	22.4	11.2
7	1.4	11	-5.6	17.2	-3.2
11.2	-7.8	11.4	-0.4	16.4	-7.6
24.8	4	13.2	-8	25.2	6
23	7.4	11	-4	15.2	12.2
22.8	-0.8	39.2	17.2	24.2	-9.4
15.8	1.6	11.2	13	25.8	-2.2
11.2	8.6	14	-2.4	33.6	-1.6
8.8	-0.8	11.4	1.4	20.8	-18.8
22.4	0.2	29	1.8	26	4.6
13.4	-18.2	8.4	1.8	24.8	10.8
19.4	-12	15.6	8.4	33.2	2.4
16.8	9.6	18.2	-3.8	33.8	-14.8
27.4	10.8	12	6.6	33.6	0.6
24.8	-3.4	8.2	-6.6	21.2	18.8
7.4	-10.2	28.4	-6	17	-5.6
7.6	-3.8	18.6	-0.8	25	7.4
13.2	-3.4	9.6	-8	11.6	-9.2
7	-0.4	15	-13.8	6.2	5.4
15.4	5	8.2	9	9.2	12.4
11.4	11.4	8	-8.4	11.2	5.6
8.8	-5.6	8.2	4.2	25	-19.2
12	-1.6	8.4	-1.2	12.6	0
31.6	-15.6	10	8.8	28.2	-7.6
17.6	-4.6	13.6	7.4	6.8	-5.8
11.4	7.2	8.2	-2.4	12	-11.8
10.6	1.4	11.6	4.2	5.8	-15.6
21.4	3	19.2	3	18.2	11
15.4	-9.2	8.2	2.8	9.8	8
11.4	5.4	19.2	-2.4	13.4	19
14	-5.6	28.4	7.6	8.2	8.2
38.2	10.4	26.6	-12.8	13.4	-2.4
11.8	4.4	24.4	-6.8	28.6	-19
19.8	-7.2	8	-4.4	6.2	-3.8
19.6	4.4	25	8.4	34.4	10.4
7.6	4.2	8.6	-10	9.4	-6.4
17.6	-2.6	17	-9.6	6.6	-0.4
20	12	15	0.4	10.8	2.4
19.2	1.2	12.6	12.8	28	-10
15.2	-1.6	11.6	-1.6	18.6	4.6
15.6	-6.6	18.6	-5.8	6.4	-0.8
25.4	-7.6	8.2	5.6	27.8	-4.4
17	8.2	25.2	5.2	14.2	-8.8
8	9.4	13.4	-11.4	11.6	6.6
13.4	11.2	15.2	1.8	10.4	1.6
9.2	-3.4	21.6	-0.4	27.8	-6
29.2	4.8	11.2	-3.2	13	-1.2
12.8	1	13.2	-4	32.4	15.6
11	-14	18.8	4.8	6.8	10.2
22.6	-6.4	10.2	14.4	20.4	-14.2
10.8	-9.2	19	7.4	30.6	-15.6
31.4	10	13.2	0.2	11	-3.4
16	2.8	7.6	-7.4	18.2	-11
36.6	-18	12.2	3	29.4	6.8
34.2	-6.4	8.6	10.8	17	7.8
11.8	-5.2	20.8	-4.2	28.8	19
16.4	-0.6	12.2	-10.8	10	3
8.2	6	15.8	-7	10.2	-13.6
21.8	-2.2	12	5.2	13	-11.2
14.2	4	17.2	9.6	15.4	14
8	-7.2	20.2	1.2	23.4	-0.8
8.8	8.8	8.2	0.6	9	18.8
11.6	-7	13.8	-1	23	0.2
7	2.8	18.2	-8.2	12.2	10
23.8	-10.4	24.8	13.4	14.4	0.6
27	8.6	13.2	-5.8	5	-17.2
25.8	0.8	8.2	-3.4	20	-5.2
7.4	-2.8	24.4	-9.8	18	6.8
15.8	6.2	12.2	-2.4	10.4	-6.2
18	5.2	8	7.8	15.4	-16.8
7.2	0.6	16.4	12	10.2	14.4
6.8	-4.8	23.8	11	29.6	4.8
26.8	-0.6	11.8	-16.2	10.6	-5.4
12.6	-11	21.6	2.8	23.6	1.6
7	-1.2	8.2	-5.4	29	3.6
28.4	-4.4	15.2	-9	25	-11
7	6.6	21.4	-1.6	5.4	-11.4
12.4	18.2	12.2	10.6	19.2	9.8
26.8	2.2	6.2	10.4	11	7.6
26.2	-2	10	-9.8	11	-2.4
7.2	10.4	13.4	1.4	17.2	13.6
34.6	4.4	14	4.2	7.4	-15
25.2	-18.8	17	-13	18.6	-9.4
10.4	2.2	16	-0.8	34.4	14.4
11.6	-0.8	14.8	-5	21.4	4
13.6	-7.2	10.2	6.2	9.4	-3.6
11.8	0.2	14.2	9	8.4	-9.6
15.2	-4.6	15.8	-11.8	10.2	-1.6
6.6	11.4	16.6	5.2	36	-7.2
13	6.6	18.8	11.4	14	-6.4
7	-7.8	27.6	15.8	5.8	3.4
7	-11	19.6	-15	5	10
30.6	-2.8	20.2	13.4	8.6	4.2
10.2	-1.8	6	2.6	6.4	1.2
22.4	1.8	26.6	-16.8	20.8	-1.4
11.8	-12.2	8.4	-12.2	13.8	2
6.6	-6	28.6	4.6	25	14.6
15	-3.6	11.4	0.4	14	-10.2
10	4.2	13.8	-7.2	28.8	-2.6
6.6	8.2	18.2	-11	24.8	-4.8
22.6	-8	11.4	17.2	21.8	5.4
6.6	12.8	14.4	15.6	6.4	13
30.4	3.2	19.4	6.2	9.2	-7.4
9.4	5	18	8.6	5.4	-10
32.8	-1.4	21.4	-2.8	10.2	10
14.6	13.8	9.8	-2.4	10.6	4
30.8	-10.6	12.8	-14.4	8.8	-0.8
37.8	-9.4	18.2	-6.8	19	-8.4
37.2	12.6	14.8	13	20.8	-2.4
9.4	8	24.8	-14	5.6	-6.4
9	1.4	24	-8.2	29.2	11.2
6.6	-5.4	28.2	-9.4	15	-12.6
19.4	-2.4	16.8	15	21	-7.6
18.4	3.4	13.4	-3.2	19	3.2
6.4	-12.6	9.6	-18.2	12	12.6
6.2	-3.2	8.2	-0.4	7.4	5.2
33.8	0.2	20.2	15.6	5.8	-2.2
37.4	6	16.6	-15.4	12.8	2.6
18	-8.2	5.8	-7	16.2	-14.4
11	-3.4	15.8	-8	5.6	1.6
15	10.4	14.2	6.4	15	10.4
35.8	-4.2	12.4	9.4	44.2	3
31.8	6.4	20.8	9.8	15	-5.8
13.4	7.6	10.6	11.6	15	6.4
10.6	-5.8	6.4	-1.4	44.2	-0.6
7.6	-16.4	12.6	2.2	7	-10
6.2	-1.8	18.4	-17.2	11.2	20
6.2	5.6	8.2	12.8	13.6	-19.8
6.2	4.4	6.4	-2.6	13	-3.4
8.8	-9.4	9.4	-16	42.2	18.4
24.8	-5	28.4	14.2	25.6	-7
25.6	19	8.2	3.4	8.4	6.6
8.4	0	22	-17.2	8.2	-1.6
27	5.8	34.2	-17.4	6.6	6.8
17.4	-12.4	12	15	5	-19.6
6	2	12	-12	25.6	20
10.6	12.6	8.6	-13.8	39.6	-19.8
6.4	-14.6	17.6	17.8	6.4	3
20.2	7.6	16.4	10.6	13	-7.2
36.8	2.2	11	-7.8	17	5.2
12	2	6	-11.2	5.2	11.4
39	-7.6	5.8	14.8	8.4	0.8
6	3.6	14.8	-16.8	17.2	1.8
6	-9.6	11.6	-4.8	14.8	-0.4
36.2	-2.8	25.8	18.4	16.2	-10.2
6.2	9.2	6.4	6.2	7.6	-8
7.4	16.6	20.2	17.4	22.4	6.6
5.8	-2.4	15	-12.6	7.6	-5.4
37.8	-14	19.8	-13.4	44.6	-4.4
5.8	-3.8	8	-10.8	13.6	13.4
37.8	8.2	24	-11.4	14.2	7
21.2	-10.2	14.2	18	7.6	-2.8
29.6	0.6	5	3.2	16.2	16.8
5.8	-7	30.8	-17.8	5	17.2
24.2	6.4	5	-5.8	20.2	0
5.6	7	17.2	13.8	34	-19.8
5.6	0	5	-1.4	22.4	9.4
7.8	-12.2	9.4	16.4	20	-20
10.2	-1	5	8.2	7.6	1.6
17.8	19.2	24.4	9.8	7.4	-13
21.2	6.4	5	5.8	5	8.4


==> data/beam_depth.dat <==
10	0.6589	0.2394	0.1422	0.0989	0.0741	0.0578	0.0461	0.0373	0.0303
10.10033445	0.7078	0.2413	0.1398	0.0954	0.0703	0.0538	0.0422	0.0334	0.0265
10.2006689	0.7542	0.2397	0.1353	0.0904	0.0653	0.049	0.0375	0.029	0.0223
10.30100334	0.7978	0.2345	0.1285	0.0839	0.0592	0.0433	0.0323	0.0241	0.0178
10.40133779	0.8379	0.2256	0.1196	0.076	0.0521	0.0369	0.0264	0.0188	0.0131
10.50167224	0.8744	0.2129	0.1086	0.0668	0.0441	0.0299	0.0201	0.0132	0.0084
10.60200669	0.9067	0.1963	0.0957	0.0563	0.0353	0.0222	0.0134	0.0075	0.0047
10.70234114	0.9347	0.1761	0.081	0.0448	0.0258	0.0141	0.0066	0.0033	0.0056
10.80267559	0.9579	0.1523	0.0648	0.0325	0.0158	0.0057	0.002	0.0065	0.01
10.90301003	0.9762	0.1257	0.0477	0.02	0.006	0.003	0.0083	0.0122	0.015
11.00334448	0.9894	0.0972	0.0312	0.01	0.007	0.0117	0.0155	0.0181	0.02
11.10367893	0.9974	0.0704	0.0211	0.0143	0.0173	0.0204	0.0225	0.0239	0.0248
11.20401338	1	0.0555	0.0287	0.0272	0.0281	0.0289	0.0293	0.0294	0.0293
11.30434783	0.9973	0.0682	0.0468	0.0413	0.0387	0.037	0.0357	0.0345	0.0334
11.40468227	0.9892	0.1019	0.0677	0.0554	0.0489	0.0447	0.0417	0.0392	0.037
11.50501672	0.9759	0.1449	0.0893	0.0691	0.0586	0.0519	0.047	0.0433	0.0401
11.60535117	0.9575	0.1926	0.1108	0.0822	0.0675	0.0583	0.0517	0.0467	0.0426
11.70568562	0.9341	0.2431	0.1316	0.0944	0.0755	0.0638	0.0557	0.0495	0.0445
11.80602007	0.906	0.2955	0.1515	0.1055	0.0826	0.0685	0.0588	0.0515	0.0457
11.90635452	0.8735	0.349	0.1699	0.1152	0.0884	0.0722	0.061	0.0527	0.0462
12.00668896	0.8369	0.4032	0.1865	0.1234	0.093	0.0747	0.0623	0.0532	0.046
12.10702341	0.7964	0.4574	0.201	0.1299	0.0962	0.0762	0.0627	0.0527	0.0451
12.20735786	0.7527	0.5111	0.2131	0.1346	0.098	0.0764	0.062	0.0515	0.0434
12.30769231	0.7059	0.5638	0.2225	0.1373	0.0982	0.0755	0.0604	0.0495	0.0411
12.40802676	0.6567	0.6151	0.2289	0.1379	0.0969	0.0734	0.0578	0.0466	0.0381
12.5083612	0.6054	0.6643	0.232	0.1363	0.0941	0.07	0.0543	0.043	0.0346
12.60869565	0.5525	0.7112	0.2318	0.1326	0.0897	0.0656	0.0499	0.0388	0.0305
12.7090301	0.4986	0.7551	0.2279	0.1267	0.0839	0.06	0.0446	0.0339	0.0259
12.80936455	0.4441	0.7958	0.2203	0.1187	0.0766	0.0534	0.0386	0.0284	0.021
12.909699	0.3896	0.8329	0.209	0.1085	0.0679	0.0459	0.032	0.0225	0.0159
13.01003344	0.3355	0.866	0.1937	0.0963	0.058	0.0375	0.0248	0.0164	0.0109
13.11036789	0.2825	0.8947	0.1747	0.0823	0.047	0.0284	0.0173	0.0104	0.0071
13.21070234	0.2309	0.919	0.152	0.0665	0.035	0.0188	0.0097	0.006	0.0073
13.31103679	0.1816	0.9385	0.1256	0.0493	0.0222	0.0089	0.0047	0.0079	0.0114
13.41137124	0.1355	0.953	0.0962	0.0308	0.0087	0.0035	0.0095	0.0137	0.0166
13.51170569	0.0945	0.9625	0.0645	0.0123	0.0052	0.0129	0.0174	0.0202	0.022
13.61204013	0.0633	0.967	0.0351	0.0127	0.0193	0.0233	0.0255	0.0267	0.0273
13.71237458	0.0539	0.9663	0.0346	0.0326	0.0335	0.0336	0.0334	0.0329	0.0323
13.81270903	0.0697	0.9605	0.0689	0.0539	0.0475	0.0437	0.0409	0.0388	0.0369
13.91304348	0.0954	0.9496	0.1119	0.0754	0.061	0.0532	0.048	0.0441	0.041
14.01337793	0.122	0.9339	0.1583	0.0966	0.074	0.0621	0.0544	0.0489	0.0446
14.11371237	0.1467	0.9135	0.207	0.1172	0.0862	0.0702	0.0601	0.053	0.0475
14.21404682	0.1685	0.8886	0.2571	0.1368	0.0973	0.0774	0.065	0.0563	0.0498
14.31438127	0.1869	0.8595	0.3083	0.1552	0.1073	0.0835	0.0689	0.0588	0.0513
14.41471572	0.2017	0.8264	0.3601	0.172	0.1159	0.0885	0.0719	0.0605	0.0521
14.51505017	0.213	0.7896	0.4119	0.187	0.123	0.0922	0.0738	0.0613	0.0521
14.61538462	0.2206	0.7496	0.4634	0.1998	0.1284	0.0947	0.0747	0.0612	0.0514
14.71571906	0.2248	0.7067	0.514	0.2102	0.132	0.0957	0.0744	0.0602	0.0499
14.81605351	0.2257	0.6613	0.5635	0.2179	0.1337	0.0954	0.0731	0.0583	0.0476
14.91638796	0.2233	0.6138	0.6113	0.2228	0.1335	0.0936	0.0706	0.0555	0.0447
15.01672241	0.218	0.5647	0.657	0.2246	0.1314	0.0904	0.0671	0.0519	0.0411
15.11705686	0.2099	0.5143	0.7002	0.2233	0.1272	0.0858	0.0626	0.0476	0.037
15.2173913	0.1994	0.4631	0.7407	0.2186	0.121	0.0799	0.0571	0.0425	0.0323
15.31772575	0.1866	0.4116	0.778	0.2104	0.1129	0.0728	0.0507	0.0368	0.0272
15.4180602	0.1719	0.3602	0.8119	0.1988	0.1029	0.0644	0.0436	0.0306	0.0218
15.51839465	0.1555	0.3092	0.842	0.1837	0.0912	0.0549	0.0357	0.024	0.0165
15.6187291	0.1379	0.2592	0.8682	0.1651	0.0777	0.0446	0.0274	0.0174	0.0118
15.71906355	0.1192	0.2104	0.8902	0.143	0.0628	0.0334	0.019	0.0116	0.0092
15.81939799	0.0999	0.1635	0.9078	0.1176	0.0465	0.0219	0.0113	0.009	0.0109
15.91973244	0.0803	0.1188	0.9211	0.0891	0.0291	0.011	0.0088	0.0123	0.0154
16.02006689	0.0607	0.0772	0.9298	0.0575	0.0113	0.009	0.0149	0.0186	0.021
16.12040134	0.042	0.0416	0.9339	0.0233	0.0104	0.0196	0.0236	0.0257	0.0267
16.22073579	0.0259	0.0282	0.9334	0.0155	0.0293	0.0322	0.0328	0.0328	0.0324
16.32107023	0.019	0.0503	0.9285	0.0544	0.0492	0.045	0.042	0.0397	0.0378
16.42140468	0.0275	0.0793	0.919	0.096	0.0691	0.0575	0.0508	0.0462	0.0427
16.52173913	0.0418	0.107	0.9053	0.1396	0.0889	0.0696	0.0591	0.0522	0.0472
16.62207358	0.0567	0.132	0.8874	0.1847	0.1081	0.081	0.0667	0.0576	0.0511
16.72240803	0.0709	0.1539	0.8654	0.231	0.1265	0.0916	0.0736	0.0623	0.0544
16.82274247	0.0838	0.1726	0.8397	0.2781	0.144	0.1011	0.0795	0.0662	0.0569
16.92307692	0.0953	0.188	0.8105	0.3257	0.1601	0.1095	0.0845	0.0693	0.0588
17.02341137	0.1051	0.2	0.778	0.3735	0.1746	0.1167	0.0885	0.0715	0.0599
17.12374582	0.1133	0.2088	0.7426	0.4211	0.1874	0.1224	0.0913	0.0728	0.0602
17.22408027	0.1197	0.2145	0.7044	0.4681	0.1982	0.1266	0.093	0.0731	0.0597
17.32441472	0.1243	0.2171	0.664	0.5141	0.2068	0.1293	0.0935	0.0725	0.0585
17.42474916	0.1272	0.2168	0.6216	0.5589	0.213	0.1303	0.0927	0.0709	0.0565
17.52508361	0.1284	0.2138	0.5775	0.602	0.2167	0.1296	0.0907	0.0684	0.0537
17.62541806	0.1279	0.2083	0.5322	0.6432	0.2177	0.1272	0.0875	0.065	0.0503
17.72575251	0.1257	0.2004	0.4859	0.6822	0.2159	0.1231	0.0832	0.0607	0.0462
17.82608696	0.1221	0.1903	0.439	0.7187	0.2112	0.1172	0.0777	0.0557	0.0416
17.9264214	0.117	0.1784	0.3919	0.7524	0.2036	0.1098	0.0711	0.0499	0.0365
18.02675585	0.1106	0.1649	0.345	0.783	0.193	0.1007	0.0636	0.0435	0.031
18.1270903	0.103	0.1499	0.2984	0.8105	0.1794	0.0902	0.0552	0.0367	0.0254
18.22742475	0.0944	0.1338	0.2526	0.8345	0.1629	0.0783	0.0461	0.0295	0.0199
18.3277592	0.0849	0.1167	0.2079	0.855	0.1434	0.0652	0.0366	0.0225	0.0152
18.42809365	0.0747	0.099	0.1645	0.8718	0.1212	0.0511	0.0269	0.0164	0.0127
18.52842809	0.0639	0.0808	0.1228	0.8848	0.0964	0.0365	0.0183	0.0134	0.0139
18.62876254	0.0526	0.0625	0.0828	0.894	0.0691	0.0226	0.0142	0.0157	0.0181
18.72909699	0.0412	0.0442	0.0451	0.8993	0.0401	0.0153	0.0186	0.0218	0.0237
18.82943144	0.0297	0.0264	0.0104	0.9007	0.0153	0.0238	0.0278	0.0293	0.0298
18.92976589	0.0185	0.0099	0.0246	0.8983	0.0331	0.0393	0.0385	0.0372	0.0359
19.03010033	0.0093	0.0109	0.055	0.8921	0.0678	0.0564	0.0495	0.0451	0.0419
19.13043478	0.0098	0.0262	0.083	0.8822	0.1054	0.0739	0.0605	0.0527	0.0475
19.23076923	0.0188	0.0414	0.1082	0.8687	0.1447	0.0914	0.071	0.06	0.0527
19.33110368	0.0286	0.0556	0.1307	0.8517	0.1853	0.1084	0.0811	0.0666	0.0574
19.43143813	0.0382	0.0687	0.1503	0.8314	0.2269	0.1248	0.0904	0.0727	0.0615
19.53177258	0.0472	0.0806	0.167	0.8081	0.2692	0.1403	0.0989	0.078	0.065
19.63210702	0.0554	0.0911	0.1809	0.7818	0.3118	0.1547	0.1064	0.0824	0.0677
19.73244147	0.0629	0.1002	0.192	0.7528	0.3546	0.1679	0.1129	0.0861	0.0698
19.83277592	0.0694	0.1078	0.2004	0.7213	0.3971	0.1796	0.1183	0.0888	0.0711
19.93311037	0.075	0.114	0.206	0.6876	0.4393	0.1897	0.1224	0.0905	0.0715
20.03344482	0.0795	0.1187	0.2091	0.652	0.4806	0.198	0.1252	0.0913	0.0713
20.13377926	0.0831	0.1219	0.2098	0.6146	0.521	0.2044	0.1267	0.091	0.0702
20.23411371	0.0857	0.1236	0.2081	0.5758	0.5601	0.2087	0.1268	0.0898	0.0684
20.33444816	0.0872	0.1239	0.2042	0.5359	0.5978	0.2109	0.1255	0.0875	0.0658
20.43478261	0.0877	0.1228	0.1983	0.495	0.6336	0.2109	0.1228	0.0843	0.0625
20.53511706	0.0873	0.1204	0.1905	0.4536	0.6676	0.2085	0.1187	0.0801	0.0585
20.63545151	0.0859	0.1167	0.1811	0.4118	0.6993	0.2038	0.1132	0.0751	0.0539
20.73578595	0.0836	0.1119	0.1701	0.3699	0.7287	0.1966	0.1065	0.0692	0.0488
20.8361204	0.0804	0.1061	0.1579	0.3282	0.7556	0.1871	0.0985	0.0626	0.0433
20.93645485	0.0765	0.0993	0.1445	0.2869	0.7799	0.1752	0.0893	0.0554	0.0374
21.0367893	0.0718	0.0916	0.1301	0.2463	0.8013	0.1609	0.0791	0.0477	0.0315
21.13712375	0.0665	0.0832	0.115	0.2066	0.8198	0.1444	0.068	0.0397	0.0257
21.23745819	0.0606	0.0742	0.0994	0.168	0.8353	0.1257	0.0563	0.0318	0.0208
21.33779264	0.0543	0.0646	0.0833	0.1307	0.8477	0.1051	0.0444	0.0249	0.0178
21.43812709	0.0474	0.0547	0.0671	0.095	0.857	0.0828	0.0332	0.0204	0.0179
21.53846154	0.0403	0.0444	0.0508	0.0613	0.8632	0.0598	0.0253	0.0207	0.0213
21.63879599	0.0329	0.034	0.0347	0.0305	0.8663	0.0391	0.0251	0.0257	0.0266
21.73913043	0.0254	0.0235	0.0191	0.0144	0.8662	0.0318	0.0333	0.0334	0.0329
21.83946488	0.0177	0.0131	0.0058	0.0351	0.863	0.0483	0.0458	0.0422	0.0396
21.93979933	0.0102	0.0029	0.0132	0.0604	0.8568	0.076	0.06	0.0515	0.0463
22.04013378	0.0033	0.0072	0.027	0.0842	0.8476	0.1076	0.0748	0.0608	0.0528
22.14046823	0.0057	0.0169	0.0404	0.1061	0.8355	0.1413	0.0898	0.0699	0.059
22.24080268	0.0127	0.0261	0.053	0.1257	0.8207	0.1763	0.1045	0.0786	0.0648
22.34113712	0.0196	0.0349	0.0647	0.1431	0.8032	0.2123	0.1188	0.0868	0.0701
22.44147157	0.0262	0.0431	0.0754	0.1583	0.7832	0.249	0.1325	0.0944	0.0749
22.54180602	0.0324	0.0507	0.085	0.1711	0.7609	0.2861	0.1454	0.1013	0.0791
22.64214047	0.0382	0.0576	0.0935	0.1817	0.7363	0.3234	0.1574	0.1073	0.0826
22.74247492	0.0435	0.0638	0.1008	0.1901	0.7098	0.3606	0.1682	0.1125	0.0853
22.84280936	0.0483	0.0692	0.1069	0.1963	0.6813	0.3976	0.1779	0.1168	0.0874
22.94314381	0.0525	0.0738	0.1119	0.2004	0.6512	0.4341	0.1863	0.12	0.0886
23.04347826	0.0561	0.0776	0.1156	0.2025	0.6197	0.4699	0.1932	0.1222	0.0891
23.14381271	0.0592	0.0806	0.1182	0.2027	0.5868	0.505	0.1985	0.1234	0.0888
23.24414716	0.0616	0.0828	0.1196	0.201	0.5529	0.5389	0.2023	0.1235	0.0877
23.34448161	0.0634	0.0842	0.1198	0.1976	0.5181	0.5717	0.2044	0.1224	0.0858
23.44481605	0.0646	0.0847	0.119	0.1926	0.4826	0.6031	0.2047	0.1203	0.0832
23.5451505	0.0652	0.0845	0.1171	0.1861	0.4466	0.633	0.2032	0.1171	0.0798
23.64548495	0.0652	0.0836	0.1142	0.1783	0.4103	0.6611	0.1999	0.1128	0.0758
23.7458194	0.0646	0.0819	0.1104	0.1692	0.3739	0.6875	0.1947	0.1075	0.0711
23.84615385	0.0635	0.0795	0.1058	0.1591	0.3376	0.7119	0.1876	0.1013	0.0658
23.94648829	0.0618	0.0764	0.1003	0.1479	0.3016	0.7343	0.1788	0.0941	0.06
24.04682274	0.0595	0.0728	0.0941	0.136	0.2661	0.7545	0.1681	0.0861	0.0538
24.14715719	0.0568	0.0686	0.0873	0.1234	0.2312	0.7725	0.1556	0.0774	0.0473
24.24749164	0.0537	0.0639	0.0799	0.1103	0.1971	0.7882	0.1415	0.0681	0.0408
24.34782609	0.0501	0.0587	0.072	0.0968	0.164	0.8015	0.1259	0.0585	0.0346
24.44816054	0.0462	0.0532	0.0638	0.083	0.1322	0.8124	0.1089	0.049	0.0292
24.54849498	0.042	0.0473	0.0552	0.0691	0.1019	0.8209	0.0911	0.0403	0.0255
24.64882943	0.0375	0.0412	0.0465	0.0554	0.0737	0.827	0.0731	0.0337	0.0246
24.74916388	0.0327	0.0348	0.0376	0.0419	0.0489	0.8306	0.0567	0.0311	0.0269
24.84949833	0.0278	0.0283	0.0288	0.0292	0.0321	0.8317	0.0461	0.0341	0.0318
24.94983278	0.0227	0.0217	0.0201	0.0186	0.0332	0.8305	0.0478	0.0416	0.0382
25.05016722	0.0175	0.0152	0.0121	0.0146	0.0487	0.8268	0.0623	0.0518	0.0455
25.15050167	0.0123	0.0088	0.0073	0.0204	0.0678	0.8209	0.0843	0.0633	0.0532
25.25083612	0.0071	0.0035	0.0106	0.0304	0.0869	0.8126	0.11	0.0755	0.0609
25.35117057	0.0019	0.0057	0.0177	0.041	0.1048	0.8021	0.1378	0.088	0.0685
25.45150502	0.0033	0.0116	0.0252	0.0515	0.1214	0.7895	0.1671	0.1004	0.0759
25.55183946	0.0083	0.0175	0.0326	0.0614	0.1364	0.7749	0.1973	0.1126	0.083
25.65217391	0.0132	0.0233	0.0397	0.0706	0.1496	0.7583	0.2282	0.1244	0.0896
25.75250836	0.0178	0.0288	0.0464	0.0791	0.1612	0.7399	0.2596	0.1356	0.0957
25.85284281	0.0223	0.0339	0.0525	0.0868	0.1711	0.7198	0.2912	0.1462	0.1012
25.95317726	0.0265	0.0388	0.0582	0.0936	0.1793	0.698	0.323	0.1561	0.1061
26.05351171	0.0305	0.0432	0.0633	0.0995	0.1858	0.6747	0.3546	0.1651	0.1104
26.15384615	0.0341	0.0473	0.0678	0.1045	0.1907	0.6501	0.386	0.1732	0.1139
26.2541806	0.0374	0.0509	0.0717	0.1086	0.1939	0.6242	0.4171	0.1803	0.1166
26.35451505	0.0404	0.054	0.0749	0.1118	0.1957	0.5973	0.4477	0.1863	0.1186
26.4548495	0.043	0.0567	0.0776	0.1141	0.196	0.5694	0.4776	0.1911	0.1198
26.55518395	0.0453	0.0589	0.0796	0.1155	0.1949	0.5406	0.5067	0.1948	0.1201
26.65551839	0.0472	0.0607	0.081	0.116	0.1924	0.5111	0.535	0.1971	0.1196
26.75585284	0.0487	0.062	0.0818	0.1157	0.1887	0.4811	0.5623	0.1982	0.1184
26.85618729	0.0499	0.0628	0.082	0.1146	0.1839	0.4507	0.5884	0.1979	0.1162
26.95652174	0.0506	0.0631	0.0816	0.1127	0.1779	0.42	0.6134	0.1963	0.1133
27.05685619	0.051	0.063	0.0807	0.11	0.171	0.3892	0.637	0.1933	0.1096
27.15719064	0.051	0.0624	0.0791	0.1067	0.1632	0.3583	0.6592	0.189	0.1052
27.25752508	0.0507	0.0615	0.0771	0.1027	0.1545	0.3275	0.68	0.1832	0.1
27.35785953	0.05	0.0601	0.0746	0.0982	0.1452	0.297	0.6992	0.1761	0.0942
27.45819398	0.049	0.0583	0.0716	0.093	0.1352	0.2669	0.7168	0.1677	0.0878
27.55852843	0.0476	0.0561	0.0682	0.0874	0.1248	0.2373	0.7327	0.158	0.0809
27.65886288	0.046	0.0536	0.0644	0.0814	0.1139	0.2084	0.7469	0.1471	0.0735
27.75919732	0.044	0.0508	0.0602	0.075	0.1027	0.1802	0.7593	0.1351	0.066
27.85953177	0.0418	0.0477	0.0557	0.0682	0.0913	0.153	0.7699	0.1221	0.0583
27.95986622	0.0394	0.0443	0.051	0.0612	0.0798	0.127	0.7788	0.1083	0.051
28.06020067	0.0367	0.0407	0.046	0.0541	0.0684	0.1025	0.7858	0.0942	0.0445
28.16053512	0.0338	0.0368	0.0409	0.0468	0.0571	0.0801	0.791	0.0804	0.0395
28.26086957	0.0307	0.0329	0.0356	0.0395	0.0463	0.0609	0.7943	0.068	0.037
28.36120401	0.0275	0.0287	0.0302	0.0324	0.0364	0.0474	0.7958	0.059	0.0379
28.46153846	0.0242	0.0245	0.0249	0.0255	0.0281	0.0432	0.7956	0.0563	0.042
28.56187291	0.0207	0.0202	0.0196	0.0193	0.023	0.0491	0.7935	0.0618	0.0486
28.66220736	0.0172	0.0159	0.0145	0.0146	0.0229	0.0611	0.7897	0.0745	0.0568
28.76254181	0.0136	0.0117	0.0102	0.013	0.0275	0.0754	0.7841	0.0919	0.0661
28.86287625	0.01	0.0078	0.0078	0.0153	0.0346	0.09	0.7769	0.1123	0.076
28.9632107	0.0065	0.0048	0.0089	0.0199	0.0426	0.1043	0.768	0.1347	0.0861
29.06354515	0.0033	0.005	0.0124	0.0255	0.0508	0.1177	0.7576	0.1584	0.0962
29.1638796	0.0023	0.0079	0.0168	0.0313	0.0588	0.1301	0.7457	0.183	0.1063
29.26421405	0.005	0.0116	0.0214	0.0371	0.0665	0.1414	0.7323	0.2083	0.1162
29.36454849	0.0083	0.0154	0.0259	0.0426	0.0737	0.1515	0.7175	0.2341	0.1258
29.46488294	0.0116	0.0192	0.0303	0.0479	0.0804	0.1604	0.7015	0.2602	0.1349
29.56521739	0.0148	0.0228	0.0345	0.0529	0.0864	0.168	0.6842	0.2865	0.1436
29.66555184	0.0179	0.0263	0.0384	0.0574	0.0919	0.1745	0.6657	0.3128	0.1517
29.76588629	0.0208	0.0296	0.0421	0.0616	0.0967	0.1797	0.6462	0.3391	0.1592
29.86622074	0.0236	0.0326	0.0455	0.0654	0.1009	0.1838	0.6256	0.3653	0.1661
29.96655518	0.0263	0.0355	0.0485	0.0687	0.1044	0.1867	0.6042	0.3912	0.1722
30.06688963	0.0287	0.0381	0.0513	0.0716	0.1073	0.1885	0.582	0.4168	0.1775
30.16722408	0.0309	0.0404	0.0537	0.074	0.1095	0.1892	0.559	0.4419	0.1821
30.26755853	0.033	0.0425	0.0558	0.076	0.111	0.1888	0.5354	0.4665	0.1858
30.36789298	0.0348	0.0443	0.0575	0.0775	0.1119	0.1875	0.5112	0.4906	0.1886
30.46822742	0.0364	0.0458	0.0589	0.0786	0.1122	0.1852	0.4866	0.5139	0.1904
30.56856187	0.0378	0.0471	0.0599	0.0792	0.1119	0.182	0.4616	0.5365	0.1914
30.66889632	0.0389	0.0481	0.0606	0.0794	0.111	0.178	0.4363	0.5583	0.1914
30.76923077	0.0398	0.0488	0.061	0.0791	0.1095	0.1732	0.4108	0.5792	0.1904
30.86956522	0.0405	0.0492	0.061	0.0785	0.1075	0.1677	0.3853	0.5992	0.1884
30.96989967	0.041	0.0494	0.0607	0.0774	0.105	0.1615	0.3597	0.6182	0.1855
31.07023411	0.0412	0.0493	0.0601	0.0759	0.102	0.1547	0.3341	0.6361	0.1815
31.17056856	0.0412	0.0489	0.0592	0.0741	0.0985	0.1474	0.3088	0.6529	0.1766
31.27090301	0.041	0.0483	0.058	0.072	0.0946	0.1396	0.2836	0.6686	0.1708
31.37123746	0.0406	0.0474	0.0565	0.0695	0.0904	0.1313	0.2588	0.6832	0.164
31.47157191	0.04	0.0463	0.0547	0.0667	0.0858	0.1228	0.2344	0.6965	0.1564
31.57190635	0.0391	0.045	0.0527	0.0636	0.0809	0.1139	0.2106	0.7085	0.1479
31.6722408	0.0381	0.0435	0.0505	0.0603	0.0757	0.1048	0.1873	0.7193	0.1387
31.77257525	0.0369	0.0417	0.048	0.0567	0.0703	0.0956	0.1648	0.7289	0.1288
31.8729097	0.0355	0.0398	0.0453	0.0529	0.0647	0.0863	0.1432	0.7371	0.1184
31.97324415	0.034	0.0378	0.0425	0.049	0.059	0.077	0.1226	0.744	0.1076
32.0735786	0.0323	0.0355	0.0395	0.0449	0.0531	0.0678	0.1035	0.7497	0.0967
32.17391304	0.0305	0.0331	0.0364	0.0407	0.0473	0.059	0.0861	0.7539	0.0863
32.27424749	0.0286	0.0306	0.0331	0.0365	0.0415	0.0505	0.0713	0.7569	0.0768
32.37458194	0.0265	0.028	0.0298	0.0322	0.0358	0.0427	0.0602	0.7586	0.0694
32.47491639	0.0243	0.0253	0.0264	0.0279	0.0304	0.0361	0.0543	0.759	0.0653
32.57525084	0.0221	0.0226	0.023	0.0237	0.0255	0.0312	0.0543	0.7581	0.0657
32.67558528	0.0198	0.0197	0.0196	0.0198	0.0214	0.0288	0.0596	0.7559	0.071
32.77591973	0.0174	0.0169	0.0163	0.0162	0.0186	0.0292	0.0682	0.7525	0.0806
32.87625418	0.015	0.0141	0.0132	0.0134	0.0177	0.0322	0.0785	0.7479	0.0936
32.97658863	0.0125	0.0113	0.0104	0.0118	0.0188	0.037	0.0895	0.7421	0.109
33.07692308	0.0101	0.0087	0.0084	0.0119	0.0215	0.0426	0.1004	0.7352	0.126
33.17725753	0.0077	0.0065	0.0077	0.0135	0.0252	0.0487	0.1111	0.7271	0.1443
33.27759197	0.0055	0.0051	0.0086	0.0162	0.0294	0.0549	0.1212	0.7179	0.1635
33.37792642	0.0036	0.0053	0.0107	0.0194	0.0338	0.0611	0.1307	0.7077	0.1834
33.47826087	0.003	0.0069	0.0132	0.0228	0.0382	0.067	0.1394	0.6965	0.2038
33.57859532	0.0042	0.0091	0.0161	0.0263	0.0425	0.0726	0.1474	0.6843	0.2246
33.67892977	0.0062	0.0116	0.0189	0.0297	0.0467	0.078	0.1545	0.6712	0.2457
33.77926421	0.0084	0.014	0.0218	0.033	0.0507	0.0829	0.1608	0.6573	0.2669
33.87959866	0.0106	0.0165	0.0246	0.0362	0.0545	0.0874	0.1663	0.6425	0.2882
33.97993311	0.0127	0.0189	0.0273	0.0393	0.058	0.0915	0.1709	0.6269	0.3095
34.08026756	0.0149	0.0212	0.0299	0.0421	0.0612	0.0952	0.1747	0.6107	0.3308
34.18060201	0.0169	0.0235	0.0323	0.0448	0.0641	0.0984	0.1777	0.5938	0.352
34.28093645	0.0189	0.0256	0.0345	0.0472	0.0668	0.1012	0.1799	0.5762	0.373
34.3812709	0.0207	0.0276	0.0367	0.0495	0.0691	0.1035	0.1813	0.5581	0.3937
34.48160535	0.0225	0.0294	0.0386	0.0515	0.0711	0.1053	0.182	0.5395	0.4142
34.5819398	0.0241	0.0311	0.0403	0.0532	0.0728	0.1067	0.182	0.5205	0.4343
34.68227425	0.0257	0.0327	0.0419	0.0548	0.0742	0.1077	0.1812	0.501	0.454
34.7826087	0.0271	0.0341	0.0433	0.0561	0.0753	0.1082	0.1798	0.4812	0.4733
34.88294314	0.0284	0.0354	0.0445	0.0571	0.076	0.1083	0.1777	0.4612	0.4921
34.98327759	0.0295	0.0365	0.0455	0.0579	0.0765	0.1079	0.175	0.4409	0.5103
35.08361204	0.0306	0.0374	0.0463	0.0585	0.0767	0.1072	0.1718	0.4204	0.528
35.18394649	0.0315	0.0382	0.0469	0.0589	0.0765	0.1061	0.168	0.3998	0.5451
35.28428094	0.0322	0.0388	0.0474	0.059	0.0761	0.1046	0.1637	0.3791	0.5615
35.38461538	0.0328	0.0393	0.0476	0.0589	0.0754	0.1027	0.159	0.3584	0.5773
35.48494983	0.0333	0.0396	0.0477	0.0585	0.0744	0.1005	0.1538	0.3377	0.5923
35.58528428	0.0337	0.0398	0.0475	0.058	0.0731	0.098	0.1482	0.3172	0.6066
35.68561873	0.0339	0.0398	0.0472	0.0572	0.0716	0.0952	0.1422	0.2967	0.6201
35.78595318	0.034	0.0396	0.0467	0.0562	0.0699	0.0921	0.1359	0.2765	0.6329
35.88628763	0.0339	0.0393	0.0461	0.0551	0.068	0.0887	0.1294	0.2565	0.6448
35.98662207	0.0338	0.0389	0.0453	0.0537	0.0658	0.0851	0.1226	0.2368	0.6559
36.08695652	0.0335	0.0383	0.0443	0.0522	0.0634	0.0813	0.1156	0.2175	0.6662
36.18729097	0.0331	0.0376	0.0432	0.0505	0.0609	0.0773	0.1085	0.1986	0.6756
36.28762542	0.0325	0.0367	0.0419	0.0487	0.0582	0.0731	0.1012	0.1803	0.6841
36.38795987	0.0319	0.0358	0.0405	0.0467	0.0553	0.0688	0.0939	0.1625	0.6918
36.48829431	0.0311	0.0347	0.039	0.0446	0.0523	0.0644	0.0865	0.1454	0.6985
36.58862876	0.0302	0.0335	0.0374	0.0424	0.0492	0.0598	0.0792	0.1291	0.7044
36.68896321	0.0293	0.0322	0.0356	0.04	0.0461	0.0553	0.072	0.1137	0.7094
36.78929766	0.0282	0.0308	0.0338	0.0376	0.0428	0.0507	0.065	0.0996	0.7134
36.88963211	0.0271	0.0293	0.0319	0.0351	0.0395	0.0462	0.0583	0.087	0.7166
36.98996656	0.0259	0.0277	0.0299	0.0325	0.0361	0.0417	0.0519	0.0764	0.7189
37.090301	0.0246	0.0261	0.0278	0.0299	0.0328	0.0374	0.0462	0.0683	0.7202
37.19063545	0.0232	0.0244	0.0257	0.0273	0.0295	0.0333	0.0412	0.0632	0.7207
37.2909699	0.0217	0.0226	0.0235	0.0246	0.0263	0.0295	0.0372	0.0616	0.7204
37.39130435	0.0203	0.0208	0.0213	0.022	0.0233	0.0263	0.0346	0.0632	0.7191
37.4916388	0.0187	0.0189	0.0191	0.0195	0.0205	0.0237	0.0336	0.0675	0.7171
37.59197324	0.0171	0.0171	0.017	0.017	0.0181	0.022	0.0341	0.0737	0.7141
37.69230769	0.0155	0.0152	0.0148	0.0148	0.0162	0.0214	0.0361	0.081	0.7104
37.79264214	0.0139	0.0133	0.0128	0.0129	0.015	0.022	0.0392	0.0889	0.7059
37.89297659	0.0122	0.0115	0.0109	0.0114	0.0147	0.0234	0.043	0.097	0.7006
37.99331104	0.0106	0.0097	0.0093	0.0106	0.0153	0.0257	0.0473	0.1051	0.6945
38.09364548	0.009	0.008	0.0081	0.0105	0.0167	0.0284	0.0518	0.113	0.6877
38.19397993	0.0074	0.0066	0.0075	0.0112	0.0186	0.0315	0.0564	0.1206	0.6801
38.29431438	0.0059	0.0056	0.0076	0.0125	0.0208	0.0347	0.061	0.1278	0.6719
38.39464883	0.0046	0.0053	0.0085	0.0142	0.0232	0.038	0.0655	0.1345	0.663
38.49498328	0.0037	0.0056	0.0098	0.0162	0.0258	0.0413	0.0699	0.1407	0.6534
38.59531773	0.0036	0.0066	0.0114	0.0183	0.0284	0.0445	0.074	0.1465	0.6433
38.69565217	0.0042	0.0079	0.0131	0.0204	0.0309	0.0476	0.078	0.1517	0.6325
38.79598662	0.0053	0.0094	0.015	0.0225	0.0334	0.0506	0.0817	0.1563	0.6212
38.89632107	0.0066	0.011	0.0168	0.0246	0.0359	0.0535	0.0852	0.1604	0.6094
38.99665552	0.0081	0.0127	0.0186	0.0267	0.0382	0.0562	0.0883	0.164	0.597
39.09698997	0.0095	0.0143	0.0204	0.0287	0.0405	0.0587	0.0912	0.1671	0.5842
39.19732441	0.011	0.0159	0.0222	0.0306	0.0426	0.0611	0.0938	0.1696	0.5709
39.29765886	0.0124	0.0174	0.0238	0.0324	0.0446	0.0632	0.0961	0.1715	0.5573
39.39799331	0.0138	0.0189	0.0255	0.0342	0.0464	0.0652	0.0982	0.173	0.5432
39.49832776	0.0152	0.0204	0.027	0.0358	0.0481	0.067	0.0999	0.174	0.5288
39.59866221	0.0165	0.0217	0.0284	0.0373	0.0497	0.0685	0.1013	0.1744	0.514
39.69899666	0.0177	0.023	0.0298	0.0387	0.0511	0.0699	0.1024	0.1744	0.499
39.7993311	0.0189	0.0243	0.031	0.04	0.0523	0.071	0.1032	0.1739	0.4837
39.89966555	0.0201	0.0254	0.0322	0.0411	0.0534	0.072	0.1038	0.173	0.4682
40	0.0211	0.0265	0.0333	0.0421	0.0544	0.0727	0.104	0.1717	0.4525


==> data/beam_depth_ZF.dat <==
10	0.678422118	0.256935697	0.172042801	0.134784505	0.113279509	0.098954222	0.088550015	0.080850381	0.076580059
10.10033445	0.72667113	0.258377966	0.170401334	0.132430512	0.110702092	0.096310233	0.085902854	0.078217284	0.073906555
10.2006689	0.772149761	0.256074148	0.166316197	0.128242231	0.106643604	0.092418442	0.082175026	0.074626782	0.070351592
10.30100334	0.814415186	0.249849493	0.159772387	0.122243809	0.10114159	0.087321571	0.077411144	0.070124096	0.06596145
10.40133779	0.853054855	0.239570605	0.150790993	0.114487348	0.094256074	0.081081029	0.071671766	0.064768345	0.060795001
10.50167224	0.887690742	0.225148039	0.13942996	0.105052756	0.08606904	0.073776251	0.06503265	0.058631781	0.054922914
10.60200669	0.917983452	0.206538413	0.125784345	0.094047154	0.076683552	0.065503716	0.05758377	0.051798804	0.048426664
10.70234114	0.943636044	0.183745973	0.109986047	0.081603847	0.066222524	0.056375686	0.049428065	0.044364761	0.041397355
10.80267559	0.964397447	0.156823574	0.092202977	0.067880847	0.054827133	0.046518659	0.040679978	0.036434557	0.033934365
10.90301003	0.980065386	0.125873038	0.072637698	0.05305898	0.042654914	0.036071563	0.031463774	0.028121089	0.026143858
11.00334448	0.990488758	0.091044872	0.05152551	0.037339591	0.029877555	0.025183728	0.021911679	0.019543541	0.018137161
11.10367893	0.995569389	0.052537341	0.029132023	0.020941867	0.016678422	0.014012656	0.012161879	0.01082555	0.010029049
11.20401338	0.995263151	0.010594891	0.005750237	0.004099836	0.00324986	0.00272163	0.002356385	0.002093296	0.001935966
11.30434783	0.989580412	0.034494055	0.018302848	0.012940938	0.0102097	0.008522801	0.007361171	0.006526467	0.006025796
11.40468227	0.978585797	0.082399908	0.042690021	0.029926901	0.023498767	0.019553419	0.016847796	0.01490841	0.013741922
11.50501672	0.962397274	0.1327553	0.067058025	0.046600245	0.036415916	0.030204969	0.025963394	0.022930604	0.021101869
11.60535117	0.941184576	0.185158996	0.091042022	0.062702783	0.048762951	0.04031679	0.034573	0.030476456	0.028000614
11.70568562	0.915166963	0.23918028	0.114270304	0.077979898	0.060348062	0.049735395	0.04254894	0.037436564	0.034340305
11.80602007	0.884610393	0.294363771	0.136369178	0.092184499	0.070988911	0.058316952	0.049772888	0.043710461	0.040031805
11.90635452	0.849824099	0.350234574	0.156967953	0.105080937	0.08051561	0.065929631	0.056137775	0.049208216	0.044996094
12.00668896	0.811156669	0.406303725	0.175703966	0.116448798	0.088773529	0.072455777	0.061549528	0.05385187	0.0491655
12.10702341	0.768991648	0.462073831	0.19222756	0.126086528	0.095625893	0.077793862	0.065928604	0.057576674	0.052484754
12.20735786	0.723742752	0.517044846	0.20620695	0.133814825	0.100956121	0.081860189	0.069211287	0.060332115	0.054911829
12.30769231	0.675848755	0.570719885	0.2173329	0.13947974	0.104669865	0.084590325	0.071350737	0.062082714	0.056418578
12.40802676	0.625768123	0.622611009	0.225323145	0.142955446	0.106696715	0.08594022	0.072317765	0.06280857	0.056991126
12.5083612	0.573973465	0.672244897	0.229926492	0.144146611	0.106991547	0.085887012	0.07210132	0.062505657	0.056630046
12.60869565	0.520945903	0.719168323	0.230926541	0.142990361	0.105535473	0.084429487	0.07070869	0.061185865	0.055350288
12.7090301	0.467169401	0.762953375	0.228144963	0.139457774	0.102336396	0.0815882	0.068165396	0.058876773	0.05318088
12.80936455	0.413125171	0.803202336	0.221444301	0.1335549	0.097429142	0.077405246	0.064514804	0.055621181	0.050164401
12.909699	0.359286201	0.839552168	0.210730246	0.125323277	0.090875177	0.071943683	0.059817438	0.051476386	0.046356242
13.01003344	0.306111994	0.871678543	0.19595335	0.114839932	0.082761903	0.065286623	0.054150028	0.046513237	0.041823654
13.11036789	0.254043571	0.899299368	0.177110165	0.102216876	0.073201553	0.057536003	0.047604291	0.040814966	0.036644626
13.21070234	0.203498822	0.922177762	0.154243783	0.087600084	0.062329684	0.048811049	0.040285477	0.034475833	0.030906582
13.31103679	0.154868232	0.940124451	0.12744377	0.071167991	0.050303319	0.039246477	0.032310706	0.027599595	0.024704947
13.41137124	0.108511056	0.952999561	0.096845508	0.0531295	0.03729873	0.028990434	0.023807116	0.020297838	0.01814159
13.51170569	0.064751975	0.960713786	0.062628935	0.03372156	0.023508931	0.018202235	0.014909853	0.012688184	0.011323182
13.61204013	0.023878256	0.963228925	0.025016735	0.013206324	0.009140894	0.007049921	0.005759951	0.004892421	0.004359482
13.71237458	0.013862536	0.960557799	0.015728039	0.008132056	0.005587451	0.004292312	0.003497877	0.002965423	0.002638398
13.81270903	0.048264276	0.952763539	0.059304821	0.029990961	0.020450405	0.015646793	0.012717507	0.010761026	0.009559746
13.91304348	0.079163456	0.939958294	0.105378877	0.052053106	0.035217807	0.026835094	0.021753665	0.018371719	0.016295969
14.01337793	0.106439789	0.922301356	0.153585052	0.073990562	0.04965843	0.037680766	0.030464184	0.025678372	0.022742268
14.11371237	0.130016258	0.899996754	0.203531885	0.095468936	0.0635434	0.048012035	0.038712183	0.032567231	0.02879923
14.21404682	0.149858629	0.873290356	0.254806029	0.116151653	0.076649591	0.057664429	0.046368166	0.038931635	0.034374321
14.31438127	0.165974437	0.842466523	0.306976915	0.13570428	0.088762953	0.066483281	0.053311983	0.044673622	0.039383254
14.41471572	0.178411486	0.807844365	0.359601602	0.153798831	0.099681708	0.074326085	0.059434644	0.049705377	0.04375121
14.51505017	0.187255894	0.769773665	0.412229731	0.170117999	0.109219386	0.081064656	0.064639942	0.053950508	0.047413897
14.61538462	0.192629724	0.72863052	0.464408547	0.184359244	0.11720764	0.086587074	0.068845872	0.057345133	0.05031843
14.71571906	0.194688244	0.684812764	0.515687889	0.196238702	0.123498816	0.090799371	0.07198582	0.059838769	0.052424027
14.81605351	0.193616867	0.638735241	0.565625114	0.205494847	0.127968226	0.093626954	0.074009512	0.061394992	0.053702504
14.91638796	0.189627821	0.590824985	0.613789878	0.211891864	0.130516108	0.095015722	0.074883704	0.061991884	0.05413857
15.01672241	0.182956604	0.541516369	0.659768714	0.215222702	0.131069233	0.094932891	0.074592609	0.061622251	0.05372992
15.11705686	0.173858278	0.491246298	0.703169372	0.215311743	0.129582155	0.093367484	0.073138057	0.060293609	0.052487126
15.2173913	0.162603647	0.440449481	0.743624837	0.212017089	0.126038068	0.090330514	0.070539391	0.058027954	0.050433333
15.31772575	0.149475396	0.389553866	0.780797022	0.20523241	0.120449276	0.085854836	0.066833096	0.054861303	0.047603766
15.4180602	0.134764213	0.338976266	0.814380058	0.194888358	0.112857273	0.079994683	0.062072178	0.050843044	0.044045063
15.51839465	0.118764977	0.289118242	0.844103177	0.180953516	0.103332424	0.072824898	0.056325305	0.046035078	0.039814443
15.6187291	0.101773027	0.240362274	0.869733142	0.16343489	0.091973261	0.064439865	0.049675717	0.040510789	0.034978725
15.71906355	0.08408059	0.193068263	0.891076217	0.142377928	0.078905407	0.054952177	0.042219938	0.034353861	0.029613218
15.81939799	0.065973377	0.147570407	0.907979654	0.11786609	0.064280148	0.044491037	0.034066298	0.027656944	0.023800504
15.91973244	0.047727412	0.104174448	0.920332694	0.090019968	0.048272671	0.033200442	0.0253333	0.020520214	0.017629124
16.02006689	0.029606106	0.063155352	0.928067079	0.058995968	0.031079996	0.021237162	0.016147855	0.013049838	0.011192206
16.12040134	0.011857614	0.024755393	0.931157086	0.024984603	0.012918633	0.00876855	0.006643405	0.005356364	0.004586032
16.22073579	0.005287512	0.010817311	0.929619084	0.01179161	0.005977999	0.004029784	0.003042023	0.00244692	0.002091403
16.32107023	0.021618334	0.043389837	0.923510647	0.051080591	0.025362363	0.016976398	0.012767813	0.010245658	0.008741846
16.42140468	0.036945227	0.072825057	0.912929221	0.092603448	0.044975756	0.029886515	0.022392773	0.017926084	0.015268215
16.52173913	0.051101223	0.099021814	0.898010401	0.136057513	0.06455139	0.042574556	0.031777139	0.025376646	0.02157599
16.62207358	0.063943019	0.121914688	0.878925824	0.181119595	0.083817558	0.054856658	0.04078454	0.032489589	0.027574544
16.72240803	0.075351644	0.141473361	0.85588073	0.227449431	0.102500849	0.066553172	0.049283888	0.03916245	0.033178393
16.82274247	0.085232791	0.157701623	0.829111219	0.274693283	0.120329355	0.07749108	0.057151183	0.045299459	0.038308357
16.92307692	0.093516828	0.170636018	0.798881245	0.322487626	0.137035855	0.087506316	0.064271204	0.050812835	0.042892604
17.02341137	0.100158499	0.180344189	0.765479399	0.370462897	0.152360913	0.096445954	0.070539051	0.055623938	0.046867579
17.12374582	0.105136331	0.186922925	0.729215506	0.418247254	0.166055872	0.104170244	0.075861541	0.059664286	0.05017879
17.22408027	0.108451783	0.19049597	0.690417103	0.4654703	0.177885693	0.110554458	0.080158422	0.062876417	0.052781468
17.32441472	0.110128132	0.191211613	0.649425818	0.511766729	0.187631624	0.115490543	0.083363407	0.065214576	0.054641061
17.42474916	0.110209151	0.189240099	0.606593714	0.556779862	0.195093654	0.11888854	0.085424999	0.066645241	0.055733592
17.52508361	0.108757589	0.184770908	0.562279627	0.600165027	0.200092732	0.12067778	0.086307122	0.067147471	0.056045852
17.62541806	0.105853483	0.178009926	0.516845544	0.641592754	0.202472742	0.120807821	0.085989526	0.066713072	0.055575453
17.72575251	0.10159234	0.169176556	0.47065306	0.680751755	0.202102183	0.119249131	0.084467994	0.065346597	0.054330718
17.82608696	0.096083204	0.158500799	0.424059953	0.717351651	0.198875583	0.115993517	0.081754323	0.063065163	0.052330438
17.9264214	0.089446654	0.146220343	0.377416896	0.75112544	0.192714593	0.111054281	0.077876107	0.059898112	0.049603481
18.02675585	0.081812749	0.132577692	0.331064367	0.781831671	0.183568782	0.104466123	0.072876307	0.05588651	0.04618828
18.1270903	0.07331895	0.117817367	0.285329746	0.809256312	0.171416125	0.096284789	0.066812639	0.051082497	0.042132198
18.22742475	0.06410806	0.102183209	0.240524657	0.833214303	0.156263176	0.086586467	0.059756771	0.045548498	0.037490782
18.3277592	0.054326177	0.085915806	0.196942552	0.853550789	0.138144935	0.075466955	0.051793356	0.039356323	0.032326927
18.42809365	0.044120724	0.069250073	0.154856568	0.870142016	0.117124419	0.063040603	0.043018913	0.032586139	0.026709953
18.52842809	0.03363854	0.052413003	0.114517662	0.882895904	0.093291948	0.049439054	0.033540566	0.025325369	0.020714617
18.62876254	0.023024078	0.035621609	0.076153034	0.891752296	0.066764157	0.034809793	0.023474672	0.017667498	0.014420074
18.72909699	0.012417713	0.019081066	0.039964849	0.896682882	0.037682749	0.019314533	0.012945341	0.009710833	0.007908792
18.82943144	0.001954184	0.002983068	0.006129253	0.897690825	0.006213014	0.003127458	0.002082889	0.001557205	0.001265455
18.92976589	0.008238825	0.012495585	0.025204326	0.894810086	0.027457875	0.013566662	0.00897778	0.006689336	0.005424156
19.03010033	0.018041951	0.027194177	0.053913546	0.888104476	0.063122731	0.030574445	0.020098819	0.01492385	0.012074256
19.13043478	0.02734525	0.040969036	0.079903299	0.877666441	0.100556438	0.047695961	0.031141111	0.02304182	0.018600153
19.23076923	0.036049142	0.053694257	0.103105533	0.863615616	0.139518139	0.064726826	0.041965928	0.030940437	0.024919288
19.33110368	0.04406517	0.065262203	0.123478836	0.846097163	0.179753552	0.081460342	0.052436578	0.038519849	0.030952246
19.43143813	0.051316606	0.075583778	0.141007781	0.82527991	0.220997384	0.097689621	0.062420002	0.045684359	0.036623696
19.53177258	0.057738873	0.084588493	0.155702027	0.801354326	0.262975794	0.113209703	0.071788314	0.052343542	0.041863275
19.63210702	0.063279814	0.092224321	0.167595227	0.774530359	0.305408902	0.127819618	0.080420269	0.058413294	0.046606381
19.73244147	0.06789979	0.098457359	0.176743743	0.745035155	0.348013307	0.141324392	0.088202634	0.063816784	0.050794894
19.83277592	0.071571629	0.103271319	0.18322519	0.713110687	0.39050458	0.153536963	0.095031458	0.068485304	0.054377796
19.93311037	0.074280436	0.106666841	0.187136844	0.679011326	0.43259973	0.164279995	0.100813219	0.072359011	0.057311693
20.03344482	0.076023251	0.108660667	0.188593921	0.643001374	0.474019596	0.173387578	0.105465851	0.075387559	0.059561242
20.13377926	0.076808602	0.109284679	0.187727759	0.605352588	0.51449116	0.180706778	0.108919625	0.077530603	0.061099467
20.23411371	0.076655927	0.108584818	0.18468393	0.566341711	0.553749752	0.186099058	0.111117893	0.078758182	0.061907976
20.33444816	0.075594908	0.106619914	0.179620287	0.526248051	0.591541134	0.189441527	0.112017681	0.079050985	0.061977067
20.43478261	0.073664706	0.103460426	0.172704991	0.485351108	0.627623442	0.190628025	0.111590125	0.078400477	0.061305733
20.53511706	0.070913132	0.099187123	0.164114517	0.443928284	0.661768973	0.189570035	0.109820762	0.076808919	0.059901569
20.63545151	0.067395751	0.093889727	0.154031679	0.402252691	0.693765809	0.18619741	0.106709658	0.074289247	0.057780573
20.73578595	0.063174933	0.087665516	0.142643678	0.360591074	0.723419263	0.180458926	0.102271392	0.070864853	0.054966866
20.8361204	0.05831888	0.08061792	0.130140197	0.319201856	0.750553138	0.172322637	0.096534882	0.066569241	0.051492309
20.93645485	0.052900624	0.07285513	0.116711565	0.278333338	0.775010794	0.161776064	0.089543079	0.061445582	0.04739606
21.0367893	0.046997014	0.064488707	0.10254699	0.238222041	0.796656029	0.14882619	0.081352512	0.05554617	0.042724036
21.13712375	0.040687714	0.055632243	0.087832893	0.199091211	0.815373756	0.133499287	0.072032713	0.048931788	0.037528326
21.23745819	0.034054205	0.046400051	0.072751341	0.161149505	0.831070482	0.115840573	0.061665513	0.041670994	0.03186654
21.33779264	0.027178819	0.036905923	0.057478591	0.124589837	0.843674601	0.095913701	0.050344232	0.033839331	0.025801107
21.43812709	0.020143799	0.027261947	0.042183763	0.089588406	0.85313649	0.073800102	0.03817277	0.02551848	0.019398541
21.53846154	0.013030409	0.017577401	0.027027639	0.056303914	0.859428424	0.049598182	0.025264597	0.016795358	0.012728668
21.63879599	0.005918092	0.007957736	0.012161592	0.024876943	0.862544307	0.023422389	0.01174168	0.007761178	0.005863839
21.73913043	0.00111632	0.001496362	0.002273337	0.004570475	0.862499245	0.004597847	0.002266663	0.001489524	0.001121872
21.83946488	0.007999325	0.010689805	0.016147234	0.031935122	0.859328948	0.034319269	0.016624963	0.010859876	0.008153475
21.93979933	0.01466141	0.019533845	0.029341958	0.057132691	0.853088987	0.065586051	0.031192836	0.020251674	0.015155862
22.04013378	0.021037632	0.027946715	0.041751652	0.08009772	0.843853916	0.098231135	0.045826252	0.029566378	0.022054591
22.14046823	0.02706813	0.035854162	0.053283113	0.100783374	0.831716264	0.132077629	0.06037881	0.038706097	0.028776656
22.24080268	0.032698558	0.043189884	0.063856031	0.119161079	0.816785423	0.166940263	0.074703027	0.047574558	0.035251214
22.34113712	0.037880444	0.049895862	0.073403099	0.135220022	0.799186425	0.202626879	0.088651611	0.056078035	0.041410288
22.44147157	0.042571469	0.055922595	0.081869997	0.148966532	0.779058649	0.238939947	0.102078712	0.064126253	0.047189425
22.54180602	0.046735671	0.061229238	0.089215261	0.160423335	0.756554448	0.275678089	0.11484115	0.071633233	0.0525283
22.64214047	0.050343578	0.065783646	0.095410037	0.169628722	0.73183772	0.312637604	0.126799589	0.07851809	0.057371274
22.74247492	0.05337226	0.069562326	0.100437743	0.176635612	0.70508244	0.349613971	0.137819675	0.084705771	0.061667894
22.84280936	0.055805326	0.072550316	0.104293624	0.181510544	0.676471162	0.386403333	0.147773099	0.090127725	0.065373329
22.94314381	0.057632839	0.074740972	0.106984231	0.184332604	0.646193504	0.422803935	0.156538604	0.094722505	0.068448744
23.04347826	0.058851181	0.076135696	0.108526826	0.185192296	0.614444629	0.458617514	0.164002911	0.098436297	0.070861613
23.14381271	0.059462857	0.076743587	0.10894871	0.184190369	0.581423743	0.493650634	0.170061569	0.101223367	0.07258596
23.24414716	0.059476244	0.076581044	0.108286505	0.181436617	0.547332602	0.527715944	0.174619713	0.103046435	0.073602534
23.34448161	0.058905297	0.07567131	0.106585382	0.177048657	0.512374065	0.560633367	0.177592739	0.103876964	0.073898917
23.44481605	0.057769208	0.07404397	0.103898255	0.171150704	0.47675068	0.592231206	0.178906881	0.103695369	0.073469571
23.5451505	0.056092034	0.071734421	0.100284945	0.163872346	0.440663324	0.622347152	0.178499694	0.102491145	0.072315808
23.64548495	0.053902287	0.068783301	0.095811321	0.15534733	0.404309907	0.650829211	0.176320441	0.100262913	0.070445709
23.7458194	0.051232502	0.065235898	0.090548434	0.145712373	0.367884143	0.67753652	0.172330381	0.097018391	0.067873975
23.84615385	0.048118787	0.061141545	0.084571648	0.135106004	0.33157439	0.702340069	0.16650296	0.092774283	0.064621724
23.94648829	0.044600348	0.056553	0.077959774	0.123667443	0.295562583	0.725123315	0.158823907	0.087556098	0.06071623
24.04682274	0.040719021	0.051525828	0.070794217	0.111535526	0.260023237	0.745782699	0.149291236	0.081397901	0.056190616
24.14715719	0.03651878	0.046117779	0.063158144	0.098847684	0.225122557	0.764228046	0.137915154	0.074341987	0.051083497
24.24749164	0.032045262	0.040388177	0.055135673	0.08573898	0.191017626	0.780382868	0.124717883	0.066438511	0.045438581
24.34782609	0.027345284	0.034397323	0.046811101	0.072341204	0.157855695	0.794184566	0.109733398	0.05774504	0.039304238
24.44816054	0.022466378	0.028205913	0.03826816	0.058782047	0.125773569	0.805584524	0.093007084	0.048326069	0.032733026
24.54849498	0.017456331	0.021874483	0.029589318	0.045184328	0.094897088	0.814548109	0.074595317	0.038252482	0.025781202
24.64882943	0.012362752	0.015462872	0.020855126	0.031665312	0.065340706	0.821054575	0.054564978	0.027600974	0.018508199
24.74916388	0.007232645	0.009029726	0.012143612	0.018336088	0.03720716	0.825096879	0.032992899	0.016453439	0.010976095
24.84949833	0.002112018	0.002632025	0.003529721	0.005301031	0.010587245	0.826681406	0.009965258	0.004896321	0.00324906
24.94983278	0.002954491	0.003675351	0.004915185	0.007342662	0.014440342	0.825827615	0.014423092	0.006980047	0.004607195
25.05016722	0.007923958	0.009840015	0.013123773	0.019505359	0.037809035	0.822567615	0.040069308	0.019082132	0.012525977
25.15050167	0.012755489	0.015812434	0.021033142	0.031105305	0.059464391	0.81694566	0.066863333	0.031313899	0.020440169
25.25083612	0.0174105	0.021546242	0.02858515	0.042068865	0.079363966	0.809017592	0.094688648	0.043577516	0.028282779
25.35117057	0.021852974	0.026998521	0.035726706	0.052330687	0.097477127	0.798850218	0.123423092	0.055774058	0.035987477
25.45150502	0.02604968	0.032130029	0.042409991	0.061833801	0.113784798	0.78652064	0.152939673	0.067804208	0.04348912
25.55183946	0.029970358	0.0369054	0.048592635	0.070529648	0.128279133	0.772115543	0.183107413	0.07956895	0.050724259
25.65217391	0.033587874	0.04129329	0.054237834	0.078378049	0.140963128	0.755730438	0.213792185	0.090970247	0.057631617
25.75250836	0.036878343	0.045266492	0.059314426	0.085347111	0.151850178	0.737468882	0.24485756	0.101911699	0.06415255
25.85284281	0.039821215	0.048802007	0.063796906	0.091413077	0.160963589	0.717441666	0.276165639	0.112299175	0.070231475
25.95317726	0.042399334	0.051881079	0.067665404	0.096560124	0.168336038	0.69576599	0.307577888	0.122041429	0.075816266
26.05351171	0.044598967	0.054489195	0.070905614	0.100780114	0.174008999	0.672564622	0.338955942	0.131050669	0.080858623
26.15384615	0.046409798	0.056616045	0.073508684	0.1040723	0.178032135	0.647965057	0.3701624	0.139243106	0.085314395
26.2541806	0.047824897	0.058255454	0.07547107	0.106442991	0.180462663	0.622098664	0.401061589	0.146539459	0.089143879
26.35451505	0.048840668	0.059405286	0.076794347	0.107905188	0.181364699	0.595099854	0.431520295	0.15286542	0.092312071
26.4548495	0.049456762	0.060067309	0.077485	0.108478179	0.180808586	0.567105244	0.46140847	0.158152084	0.094788887
26.55518395	0.049675978	0.060247051	0.077554174	0.10818712	0.178870206	0.538252845	0.490599894	0.162336327	0.096549332
26.65551839	0.04950413	0.059953615	0.077017413	0.107062587	0.1756303	0.508681268	0.518972799	0.165361147	0.097573647
26.75585284	0.048949911	0.059199486	0.075894365	0.105140112	0.171173769	0.478528953	0.54641045	0.167175954	0.097847401
26.85618729	0.048024724	0.058000317	0.074208473	0.102459709	0.165588996	0.447933429	0.572801685	0.167736818	0.097361552
26.95652174	0.046742512	0.056374692	0.071986656	0.099065386	0.158967167	0.417030601	0.598041401	0.167006665	0.096112466
27.05685619	0.045119565	0.054343889	0.069258969	0.095004659	0.151401601	0.385954079	0.622030999	0.164955433	0.094101903
27.15719064	0.043174319	0.05193162	0.066058261	0.090328056	0.142987108	0.354834534	0.644678771	0.161560178	0.091336964
27.25752508	0.040927153	0.049163771	0.06241983	0.085088635	0.133819357	0.323799109	0.665900249	0.156805133	0.087829999
27.35785953	0.038400167	0.046068136	0.058381063	0.079341494	0.123994266	0.292970857	0.685618491	0.150681727	0.083598488
27.45819398	0.035616969	0.042674142	0.053981091	0.073143303	0.113607429	0.262468233	0.703764323	0.143188558	0.078664889
27.55852843	0.032602447	0.039012577	0.049260438	0.066551839	0.102753554	0.232404626	0.720276534	0.134331322	0.073056452
27.65886288	0.029382549	0.035115323	0.044260675	0.059625537	0.091525948	0.202887936	0.73510201	0.124122707	0.06680501
27.75919732	0.025984057	0.031015084	0.039024088	0.052423061	0.08001602	0.174020206	0.748195835	0.112582247	0.059946744
27.85953177	0.022434371	0.026745123	0.033593347	0.04500289	0.06831283	0.145897288	0.75952133	0.099736133	0.052521922
27.95986622	0.018761291	0.022339008	0.028011194	0.037422928	0.056502663	0.118608566	0.769050054	0.085617002	0.044574616
28.06020067	0.014992804	0.017830363	0.022320138	0.029740134	0.044668646	0.092236719	0.776761761	0.070263685	0.036152409
28.16053512	0.011156885	0.013252626	0.016562173	0.022010174	0.032890396	0.066857537	0.782644312	0.053720929	0.027306076
28.26086957	0.007281297	0.008638827	0.010778498	0.014287103	0.02124371	0.042539771	0.786693546	0.036039091	0.018089256
28.36120401	0.003393403	0.004021368	0.005009273	0.006623072	0.009800287	0.019345038	0.788913112	0.017273814	0.008558114
28.46153846	0.000480006	0.000568175	0.000706626	0.000931948	0.001372508	0.002672238	0.789314274	0.002514328	0.001229012
28.56187291	0.004312881	0.005099247	0.006331818	0.008330401	0.012211846	0.023464846	0.787915669	0.023260199	0.011211958
28.66220736	0.00808007	0.00954248	0.011830616	0.015527364	0.022659602	0.042992757	0.784743043	0.044894482	0.021329102
28.76254181	0.011757458	0.013869859	0.017169208	0.022480732	0.032662482	0.061223075	0.779828958	0.067344078	0.031517716
28.86287625	0.0153221	0.018054861	0.022315809	0.029151383	0.042172123	0.078129933	0.773212474	0.090532517	0.041714331
28.9632107	0.018752336	0.022072581	0.027240803	0.035503307	0.05114515	0.093694369	0.764938801	0.114380373	0.051855092
29.06354515	0.022027898	0.025899851	0.031916858	0.041503719	0.059543215	0.107904163	0.755058942	0.138805683	0.06187611
29.1638796	0.025129998	0.029515324	0.036319021	0.047123135	0.067332991	0.120753653	0.743629309	0.163724377	0.071713808
29.26421405	0.028041404	0.032899565	0.0404248	0.052335437	0.074486145	0.132243516	0.730711332	0.189050699	0.081305259
29.36454849	0.030746512	0.036035108	0.044214219	0.057117898	0.080979284	0.142380532	0.716371052	0.21469763	0.09058851
29.46488294	0.033231387	0.038906503	0.047669858	0.0614512	0.086793872	0.151177321	0.700678702	0.240577308	0.099502902
29.56521739	0.035483809	0.041500358	0.050776874	0.065319419	0.091916121	0.158652065	0.68370829	0.266601443	0.107989364
29.66555184	0.037493297	0.043805346	0.053523004	0.068709995	0.09633687	0.164828209	0.665537166	0.292681718	0.115990706
29.76588629	0.03925112	0.045812222	0.055898555	0.07161368	0.100051432	0.169734154	0.6462456	0.318730183	0.123451891
29.86622074	0.040750303	0.047513804	0.057896374	0.074024466	0.103059428	0.173402927	0.625916348	0.34465964	0.130320282
29.96655518	0.041985613	0.048904958	0.059511803	0.075939503	0.105364605	0.175871855	0.604634228	0.370384012	0.136545889
30.06688963	0.042953545	0.049982563	0.060742628	0.077358998	0.106974639	0.177182217	0.582485701	0.395818696	0.142081578
30.16722408	0.043652287	0.050745464	0.061589001	0.078286094	0.107900922	0.177378902	0.559558454	0.4208809	0.146883277
30.26755853	0.044081682	0.051194422	0.062053366	0.078726746	0.108158342	0.176510059	0.535940995	0.445489966	0.15091015
30.36789298	0.044243184	0.051332045	0.062140364	0.078689582	0.107765054	0.174626742	0.511722257	0.469567671	0.154124761
30.46822742	0.044139794	0.051162714	0.061856732	0.078185751	0.10674224	0.171782562	0.486991214	0.49303851	0.15649321
30.56856187	0.043776003	0.050692507	0.061211192	0.077228769	0.105113865	0.168033339	0.461836508	0.515829958	0.157985255
30.66889632	0.043157719	0.049929104	0.060214335	0.07583435	0.10290643	0.163436754	0.436346094	0.537872716	0.158574408
30.76923077	0.042292194	0.048881698	0.058878495	0.074020241	0.100148725	0.158052013	0.410606901	0.559100926	0.158238012
30.86956522	0.041187935	0.04756089	0.057217624	0.071806042	0.096871571	0.151939513	0.384704501	0.579452377	0.156957305
30.96989967	0.039854629	0.045978587	0.055247155	0.069213032	0.093107577	0.145160519	0.35872281	0.598868678	0.154717452
31.07023411	0.038303045	0.044147895	0.052983865	0.066263988	0.088890886	0.13777685	0.332743793	0.617295418	0.151507569
31.17056856	0.036544944	0.042083005	0.050445742	0.062983002	0.084256933	0.129850575	0.306847195	0.634682299	0.147320718
31.27090301	0.034592987	0.039799082	0.047651835	0.059395303	0.0792422	0.121443722	0.281110296	0.650983248	0.142153896
31.37123746	0.032460632	0.03731215	0.044622122	0.055527079	0.073883984	0.112618	0.255607672	0.666156509	0.136007995
31.47157191	0.030162043	0.034638978	0.041377365	0.051405296	0.068220165	0.103434531	0.23041099	0.680164716	0.128887748
31.57190635	0.027711988	0.031796962	0.037938972	0.047057526	0.062288986	0.093953601	0.205588817	0.692974937	0.120801666
31.6722408	0.025125741	0.028804015	0.03432886	0.04251178	0.056128837	0.084234424	0.181206448	0.704558711	0.11176195
31.77257525	0.022418988	0.025678452	0.030569319	0.037796338	0.049778049	0.074334918	0.157325755	0.714892053	0.101784393
31.8729097	0.019607725	0.022438881	0.026682881	0.032939592	0.043274703	0.064311504	0.134005061	0.723955445	0.090888271
31.97324415	0.01670817	0.019104091	0.022692193	0.027969892	0.036656439	0.054218908	0.111299026	0.731733812	0.079096214
32.0735786	0.013736666	0.015692953	0.018619892	0.022915399	0.029960285	0.044109998	0.089258557	0.738216479	0.066434077
32.17391304	0.010709596	0.012224313	0.014488489	0.017803946	0.023222492	0.034035617	0.067930737	0.743397103	0.052930787
32.27424749	0.00764329	0.008716899	0.010320255	0.012662901	0.016478378	0.024044444	0.047358772	0.747273604	0.038618189
32.37458194	0.004553949	0.005189221	0.00613711	0.007519051	0.009762193	0.014182871	0.027581954	0.749848071	0.023530884
32.47491639	0.001457562	0.00165949	0.001960527	0.002398475	0.003106984	0.00449489	0.008635645	0.751126654	0.007706054
32.57525084	0.001630172	0.001854471	0.002188566	0.002673554	0.003455523	0.004978002	0.009448729	0.751119452	0.008816721
32.67558528	0.00469391	0.005335304	0.006289875	0.007672675	0.009895024	0.014196878	0.026643651	0.749840376	0.02599563
32.77591973	0.007718736	0.008766191	0.01032382	0.012575527	0.016182736	0.023125452	0.042925499	0.747307014	0.043786844
32.87625418	0.010690222	0.01213092	0.014271615	0.017359832	0.022291481	0.031730121	0.058274491	0.743540479	0.062144693
32.97658863	0.013594487	0.015413948	0.018115328	0.022004466	0.028195751	0.039980007	0.072674627	0.738565245	0.081021865
33.07692308	0.016418247	0.01860046	0.021837951	0.026489526	0.033871775	0.047846974	0.086113625	0.732408987	0.1003696
33.17725753	0.019148866	0.021676418	0.025423448	0.030796385	0.039297565	0.055305643	0.09858283	0.725102398	0.120137895
33.27759197	0.021774399	0.024628603	0.028856807	0.034907736	0.044452953	0.062333382	0.110077122	0.716679018	0.140275694
33.37792642	0.024283626	0.027444662	0.032124075	0.038807638	0.049319624	0.068910298	0.120594816	0.707175039	0.160731089
33.47826087	0.026666092	0.030113137	0.035212398	0.042481537	0.053881128	0.075019202	0.130137543	0.696629124	0.181451515
33.57859532	0.02891213	0.032623492	0.038110045	0.045916298	0.058122892	0.080645583	0.13871013	0.685082209	0.202383941
33.67892977	0.031012886	0.03496614	0.040806426	0.049100211	0.062032219	0.08577755	0.146320471	0.672577311	0.22347506
33.77926421	0.03296034	0.037132456	0.043292114	0.052023006	0.065598278	0.090405786	0.152979388	0.659159331	0.244671478
33.87959866	0.034747315	0.039114794	0.045558845	0.054675849	0.068812085	0.094523476	0.158700492	0.644874858	0.265919891
33.97993311	0.036367494	0.040906488	0.047599523	0.057051337	0.071666481	0.098126241	0.163500032	0.629771972	0.287167265
34.08026756	0.037815417	0.04250186	0.049408222	0.059143484	0.074156094	0.101212054	0.167396748	0.613900049	0.308361004
34.18060201	0.039086489	0.043896211	0.050980169	0.060947704	0.076277306	0.103781157	0.170411712	0.597309568	0.329449118
34.28093645	0.040176972	0.045085822	0.052311736	0.062460784	0.0780282	0.105835968	0.17256817	0.58005192	0.350380381
34.3812709	0.041083983	0.046067934	0.053400422	0.063680855	0.079408514	0.107380985	0.173891388	0.562179219	0.371104481
34.48160535	0.041805477	0.04684074	0.054244827	0.064607358	0.08041958	0.108422687	0.174408485	0.543744119	0.391572164
34.5819398	0.04234024	0.047403361	0.054844625	0.065241001	0.081064264	0.108969426	0.174148275	0.524799632	0.411735375
34.68227425	0.042687866	0.047755826	0.055200537	0.065583719	0.081346904	0.109031321	0.173141108	0.505398954	0.431547383
34.7826087	0.042848742	0.047899045	0.055314294	0.065638627	0.081273232	0.108620147	0.171418704	0.485595297	0.450962903
34.88294314	0.042824018	0.047834778	0.055188597	0.065409963	0.080850309	0.107749224	0.169014	0.46544172	0.469938212
34.98327759	0.042615589	0.04756561	0.054827082	0.064903042	0.080086445	0.1064333	0.165960991	0.444990972	0.488431249
35.08361204	0.042226062	0.047094909	0.054234273	0.064124193	0.078991124	0.10468844	0.162294574	0.424295343	0.506401714
35.18394649	0.041658726	0.046426794	0.053415536	0.063080704	0.077574919	0.10253191	0.158050401	0.403406516	0.523811155
35.28428094	0.040917522	0.045566096	0.052377034	0.061780762	0.07584942	0.099982059	0.153264726	0.382375428	0.540623048
35.38461538	0.040007007	0.044518317	0.051125677	0.060233386	0.073827142	0.097058212	0.147974264	0.361252139	0.556802864
35.48494983	0.038932322	0.04328959	0.049669071	0.058448369	0.071521449	0.093780548	0.14221605	0.340085712	0.572318139
35.58528428	0.037699149	0.041886635	0.048015468	0.056436213	0.068946468	0.090169995	0.136027304	0.31892409	0.587138516
35.68561873	0.036313683	0.040316716	0.04617371	0.054208059	0.06611701	0.08624812	0.129445299	0.297813993	0.601235803
35.78595318	0.034782583	0.038587597	0.04415318	0.051775629	0.063048481	0.082037016	0.122507238	0.276800814	0.614583999
35.88628763	0.033112942	0.036707495	0.041963747	0.049151159	0.05975681	0.077559203	0.115250131	0.255928526	0.627159333
35.98662207	0.031312242	0.034685038	0.039615713	0.046347331	0.056258358	0.072837524	0.107710683	0.235239599	0.638940276
36.08695652	0.029388315	0.032529218	0.037119756	0.043377215	0.05256985	0.067895043	0.099925183	0.214774918	0.649907563
36.18729097	0.027349305	0.030249344	0.034486886	0.040254202	0.048708292	0.062754954	0.091929402	0.194573716	0.660044193
36.28762542	0.025203629	0.027855001	0.031728384	0.036991941	0.044690895	0.057440486	0.083758494	0.174673513	0.669335433
36.38795987	0.022959932	0.025356003	0.028855753	0.033604284	0.040535007	0.051974817	0.075446909	0.155110057	0.677768805
36.48829431	0.020627055	0.022762347	0.025880672	0.030105219	0.036258038	0.046380986	0.067028305	0.135917279	0.685334076
36.58862876	0.018213993	0.020084178	0.02281494	0.026508822	0.031877395	0.040681815	0.058535468	0.117127255	0.692023234
36.68896321	0.015729856	0.017331737	0.019670433	0.022829192	0.027410413	0.034899834	0.050000243	0.098770167	0.697830464
36.78929766	0.013183835	0.014515327	0.016459055	0.019080403	0.022874298	0.029057208	0.041453466	0.080874286	0.702752113
36.88963211	0.010585165	0.01164527	0.013192692	0.015276452	0.018286063	0.023175668	0.0329249	0.063465942	0.706786652
36.98996656	0.007943089	0.008731871	0.009883173	0.011431206	0.013662474	0.017276451	0.024443188	0.046569521	0.709934634
37.090301	0.005266826	0.005785378	0.006542222	0.00755836	0.009019995	0.01138024	0.016035798	0.030207454	0.712198643
37.19063545	0.002565535	0.002815947	0.003181425	0.00367139	0.00437474	0.005507109	0.007728981	0.014400214	0.713583248
37.2909699	0.00015171	0.000166389	0.000187812	0.000216491	0.000257576	0.000323526	0.000452261	0.000833671	0.714094939
37.39130435	0.002875958	0.003151756	0.003554299	0.004092367	0.004861678	0.00609295	0.008484212	0.015477614	0.713742069
37.4916388	0.005598402	0.006130467	0.006907091	0.007943664	0.009422774	0.011783194	0.016344465	0.029516949	0.712534792
37.59197324	0.008310411	0.009093054	0.010235527	0.011758177	0.013926589	0.017377068	0.024011944	0.042938912	0.710484995
37.69230769	0.011003551	0.012030291	0.013529252	0.015524105	0.018359401	0.022858194	0.031466917	0.05573261	0.707606228
37.79264214	0.013669613	0.014933223	0.016778248	0.019230081	0.022708069	0.028211037	0.03869101	0.067888998	0.703913631
37.89297659	0.016300633	0.017793187	0.01997286	0.022865195	0.02696006	0.033420922	0.045667211	0.079400837	0.699423859
37.99331104	0.018888914	0.020601835	0.023103815	0.026419023	0.031103477	0.038474063	0.05237987	0.09026266	0.694155011
38.09364548	0.021427042	0.023351153	0.026162248	0.029881643	0.035127073	0.043357572	0.058814701	0.100470728	0.688126543
38.19397993	0.023907906	0.026033479	0.029139714	0.033243657	0.039020274	0.048059473	0.064958767	0.110022984	0.6813592
38.29431438	0.026324714	0.028641519	0.032028211	0.036496205	0.042773191	0.052568713	0.070800476	0.118919005	0.673874927
38.39464883	0.028671004	0.031168361	0.034820188	0.039630982	0.04637663	0.056875164	0.076329564	0.127159953	0.665696795
38.49498328	0.030940659	0.033607488	0.037508564	0.042640246	0.049822106	0.06096963	0.081537073	0.134748515	0.656848917
38.59531773	0.033127919	0.035952789	0.040086731	0.045516826	0.053101843	0.064843838	0.086415337	0.141688854	0.647356369
38.69565217	0.035227386	0.038198565	0.042548567	0.048254135	0.056208781	0.068490441	0.09095795	0.147986548	0.637245108
38.79598662	0.037234036	0.04033954	0.044888442	0.050846165	0.059136576	0.071903005	0.095159743	0.15364853	0.626541896
38.89632107	0.039143222	0.042370865	0.047101218	0.053287499	0.061879597	0.075076006	0.099016754	0.158683027	0.615274218
38.99665552	0.04095068	0.044288119	0.049182258	0.055573305	0.064432925	0.078004808	0.102526194	0.163099502	0.603470204
39.09698997	0.042652534	0.046087317	0.051127423	0.057699334	0.066792345	0.080685659	0.105686413	0.166908584	0.591158556
39.19732441	0.044245297	0.047764906	0.052933069	0.059661921	0.068954335	0.083115665	0.108496866	0.170122012	0.578368472
39.29765886	0.045725868	0.049317766	0.054596052	0.061457978	0.070916064	0.085292776	0.110958073	0.172752568	0.565129572
39.39799331	0.047091537	0.050743211	0.056113714	0.063084983	0.072675371	0.087215765	0.113071577	0.174814014	0.55147183
39.49832776	0.04833998	0.052038978	0.057483888	0.064540977	0.074230757	0.0888842	0.114839912	0.176321026	0.537425506
39.59866221	0.049469256	0.053203232	0.058704882	0.065824551	0.075581368	0.09029843	0.11626655	0.177289136	0.523021081
39.69899666	0.050477806	0.054234553	0.05977548	0.066934837	0.07672698	0.091459547	0.117355869	0.177734664	0.508289195
39.7993311	0.051364442	0.055131932	0.060694923	0.067871492	0.077667978	0.092369372	0.118113102	0.177674663	0.493260592
39.89966555	0.052128346	0.055894765	0.061462907	0.068634688	0.078405341	0.093030417	0.1185443	0.177126853	0.477966065
40	0.052769061	0.056522841	0.062079569	0.069225093	0.078940619	0.093445863	0.118656283	0.176109566	0.462436409


==> data/beam_width.dat <==
-5	0.622080947	0.24031013	0.143471372	0.098283907	0.071526591	0.053477693	0.040294702	0.030174915	0.022178288	0.01579202	0.01077116	0.007155741	0.005430522	0.005929571
-4.92481203	0.686530147	0.242717242	0.139288652	0.092352628	0.065021603	0.046831581	0.033714341	0.023781252	0.016061795	0.010068875	0.005778378	0.004163575	0.005575695	0.007860286
-4.84962406	0.746959782	0.238850408	0.131153756	0.083698494	0.056543917	0.03872087	0.026035899	0.016562948	0.009338729	0.004100887	0.003085372	0.005914759	0.008712233	0.011097041
-4.77443609	0.802167418	0.228281207	0.119113296	0.072503281	0.046325818	0.029398085	0.017515329	0.008756244	0.002185034	0.003188235	0.007148383	0.010263301	0.01270217	0.014635127
-4.69924812	0.851010814	0.21079394	0.103422331	0.059138925	0.034794066	0.019351208	0.008780618	0.002027653	0.005204397	0.009357986	0.012548224	0.014945884	0.016728587	0.01805666
-4.62406015	0.892431173	0.18650756	0.084685491	0.044368435	0.022942921	0.010308815	0.005440272	0.008681885	0.012611466	0.015666949	0.017890744	0.019443857	0.020479602	0.021138464
-4.54887218	0.925477862	0.156174525	0.064298741	0.030188733	0.014536997	0.01074097	0.013636595	0.017116081	0.019811829	0.02168341	0.022870384	0.02352033	0.023765455	0.023726051
-4.473684211	0.949333222	0.122100203	0.046117631	0.023176055	0.018688288	0.020685613	0.023330275	0.025326708	0.026574618	0.027183652	0.027285814	0.02700258	0.026441369	0.025700144
-4.398496241	0.963336311	0.091444523	0.040635807	0.031574139	0.031231702	0.032159096	0.03282245	0.032983482	0.032671643	0.031969722	0.030966892	0.02974797	0.028390729	0.026968168
-4.323308271	0.967004587	0.083811897	0.055684048	0.048525353	0.04546177	0.043435467	0.041634748	0.039808442	0.037885037	0.035862024	0.03376666	0.03163892	0.029522544	0.027463349
-4.248120301	0.960052621	0.115150717	0.081809	0.067587406	0.059486147	0.053870122	0.049411351	0.045545572	0.042015209	0.038703379	0.035563405	0.032584459	0.029773006	0.027146424
-4.172932331	0.942407061	0.171257637	0.111416049	0.086487716	0.072449582	0.063000001	0.055839633	0.049964472	0.044888735	0.040364832	0.036264845	0.032523506	0.02910832	0.026008447
-4.097744361	0.914217137	0.239112896	0.141358549	0.104046347	0.083732757	0.070430251	0.060644573	0.052868203	0.046365903	0.040751469	0.035812597	0.031428491	0.02752804	0.024074576
-4.022556391	0.875860192	0.313366731	0.169831438	0.119382913	0.092812765	0.07581934	0.063595178	0.054101604	0.046347601	0.039807717	0.034186314	0.029308989	0.02506914	0.021410148
-3.947368421	0.827941872	0.391223503	0.195422551	0.131745458	0.099239584	0.078884018	0.06451336	0.053559044	0.04478126	0.037521809	0.031407409	0.026215859	0.021812617	0.018133629
-3.872180451	0.771290915	0.470624092	0.216872557	0.140477075	0.102640303	0.079409201	0.06328275	0.051191056	0.041665572	0.033929385	0.027542922	0.022248098	0.01789898	0.014452043
-3.796992481	0.706948836	0.549734124	0.233019832	0.14502058	0.10273132	0.077258607	0.059856406	0.04700943	0.037053835	0.029116654	0.022711971	0.017570922	0.013577318	0.010776444
-3.721804511	0.636155476	0.626795349	0.242802738	0.144935866	0.099332678	0.072384607	0.054262842	0.041090428	0.031055988	0.023225276	0.017105296	0.012484254	0.009401323	0.008090786
-3.646616541	0.560332548	0.700092081	0.245283945	0.139922264	0.09238267	0.064836793	0.04661007	0.033575835	0.02384046	0.016469909	0.011078416	0.00778119	0.00698027	0.008160068
-3.571428571	0.481069927	0.767960465	0.239686423	0.129844336	0.081953189	0.05477007	0.037087991	0.024671668	0.015643018	0.009253444	0.005880011	0.006345668	0.008633122	0.011066009
-3.496240602	0.400125881	0.828815807	0.22544125	0.114765062	0.068271055	0.042457558	0.025972183	0.014644594	0.006869255	0.003961336	0.006815948	0.01013727	0.012889648	0.015112156
-3.421052632	0.319471162	0.881187805	0.202260186	0.095005138	0.051770136	0.028339787	0.013658279	0.003821136	0.003858238	0.008944744	0.012782037	0.015630171	0.017732842	0.019293043
-3.345864662	0.24147032	0.923758641	0.17028471	0.071313345	0.033325981	0.013449369	0.002606407	0.007467016	0.012860527	0.016695426	0.019374385	0.021200465	0.022397433	0.02314618
-3.270676692	0.169547889	0.955400854	0.130537831	0.045670709	0.016346853	0.008758103	0.013887589	0.018774619	0.022149357	0.02433761	0.02564998	0.026318221	0.026519336	0.026399096
-3.195488722	0.110805811	0.97521279	0.087009724	0.027239382	0.019838927	0.023826248	0.027434714	0.029706588	0.030918548	0.031352903	0.031220435	0.030680264	0.029858192	0.028860813
-3.120300752	0.08344602	0.982549823	0.059454811	0.040513417	0.040213183	0.040609861	0.040482378	0.039836812	0.038778517	0.037406811	0.035808806	0.034061935	0.032235234	0.030392717
-3.045112782	0.10129093	0.977049872	0.089751746	0.071672488	0.062575523	0.056808036	0.052450409	0.048752017	0.045389738	0.042221975	0.03919304	0.036289913	0.03351995	0.03090221
-2.969924812	0.138926907	0.958651949	0.155353914	0.106107707	0.084280126	0.071581038	0.062823897	0.056066877	0.050453373	0.045568113	0.041199945	0.037239507	0.033629556	0.030343635
-2.894736842	0.176598777	0.927606748	0.233078781	0.140207731	0.104104212	0.084241366	0.071132945	0.06144057	0.053720504	0.047267399	0.041709092	0.036838032	0.032532356	0.028722152
-2.819548872	0.208003735	0.884478571	0.316857082	0.172041788	0.121061825	0.094177026	0.076967263	0.064592711	0.055003377	0.047202352	0.040658715	0.035069787	0.030252853	0.02610041
-2.744360902	0.230996111	0.830138245	0.403786864	0.200005542	0.134277156	0.100858335	0.079994217	0.065317851	0.054185804	0.045323357	0.038051696	0.031982017	0.026879787	0.022612009
-2.669172932	0.244811808	0.765747084	0.491576156	0.222618005	0.142983215	0.10385764	0.079976002	0.063497855	0.051231796	0.041655163	0.033961958	0.027694264	0.022583654	0.018496186
-2.593984962	0.249350299	0.692732508	0.578070299	0.238504521	0.146545466	0.10287042	0.07678438	0.059111555	0.046192186	0.036303165	0.028544854	0.022421334	0.017668461	0.014204229
-2.518796992	0.244943894	0.612756752	0.661160651	0.246424497	0.144490868	0.097734313	0.07041198	0.052241324	0.039210067	0.029464005	0.022066863	0.016553474	0.012759794	0.01072891
-2.443609023	0.232260927	0.527681539	0.7387911	0.245312848	0.136536551	0.088444397	0.060979372	0.043076852	0.03052971	0.021462076	0.015033427	0.011018303	0.009468827	0.00997844
-2.368421053	0.212251969	0.439534975	0.808996416	0.234326645	0.122616322	0.075163905	0.048737361	0.031919162	0.0205357	0.012957408	0.008969155	0.008672	0.010463642	0.012723498
-2.293233083	0.186115247	0.350496421	0.869951944	0.212896998	0.102906724	0.058230899	0.034064306	0.019207727	0.010091247	0.006932597	0.009089413	0.012247522	0.014992629	0.017218692
-2.218045113	0.155284782	0.262948746	0.92002622	0.18079921	0.077866869	0.03816865	0.017460401	0.00604165	0.006546423	0.011590066	0.015570367	0.018475082	0.02055553	0.02203915
-2.142857143	0.121481009	0.17980033	0.957831946	0.138309168	0.048394145	0.015809728	0.000922838	0.010455799	0.016635762	0.02068541	0.023332313	0.025006477	0.025991853	0.026499477
-2.067669173	0.086994665	0.106244679	0.982272234	0.086918748	0.017864574	0.009813529	0.019120689	0.024787004	0.028088542	0.029927203	0.030799987	0.031010075	0.03076302	0.030214232
-1.992481203	0.056056036	0.061294928	0.99257972	0.037938345	0.02738564	0.034396391	0.037618107	0.038840773	0.038956943	0.038387258	0.037365708	0.03604464	0.034535338	0.032927811
-1.917293233	0.040400645	0.081556023	0.988346654	0.067184179	0.064098243	0.059259993	0.055247272	0.05177395	0.048587612	0.045559372	0.042635911	0.039805095	0.037075272	0.034466102
-1.842105263	0.052571046	0.128270632	0.96954442	0.142737246	0.102315237	0.082926045	0.071224116	0.062961011	0.056486038	0.051058428	0.046315629	0.042071074	0.038225012	0.034724821
-1.766917293	0.076908025	0.172085699	0.936531427	0.228139332	0.139389089	0.104293604	0.084799055	0.071850819	0.062242972	0.054583995	0.048190793	0.042698816	0.037899526	0.033669687
-1.691729323	0.10118114	0.207173609	0.890048705	0.318694937	0.173523085	0.122322068	0.095288023	0.077974352	0.065536353	0.055921947	0.048130461	0.04162409	0.036090433	0.031341934
-1.616541353	0.121666254	0.231954535	0.831203076	0.41182135	0.203024411	0.136053513	0.102104793	0.080964652	0.066143904	0.054953145	0.046093609	0.038868701	0.032874035	0.027870409
-1.541353383	0.136909375	0.246015532	0.761438263	0.505150505	0.226273617	0.14465264	0.104791237	0.080576571	0.063956152	0.051662809	0.04213753	0.034550955	0.028428079	0.023501107
-1.466165414	0.146232086	0.249530977	0.682494906	0.596326351	0.241764689	0.147447452	0.103043939	0.07670351	0.058987659	0.046150228	0.036430793	0.028909042	0.023077223	0.018681815
-1.390977444	0.149388682	0.24309229	0.596361148	0.683010194	0.248158084	0.143966579	0.09673587	0.069390416	0.051387496	0.038644199	0.029286122	0.02237407	0.017442305	0.014315559
-1.315789474	0.146460562	0.227628728	0.505216509	0.762931941	0.244334711	0.133970963	0.085932391	0.058844467	0.041456593	0.029549154	0.021282664	0.015854095	0.01294159	0.012222073
-1.240601504	0.137808685	0.204351819	0.411373926	0.833954155	0.229446263	0.117478171	0.070902176	0.045452255	0.029710576	0.019658972	0.013860327	0.011786919	0.012350701	0.01404912
-1.165413534	0.124042113	0.174708769	0.31723128	0.894138283	0.202959436	0.094778058	0.052129743	0.029857237	0.0172719	0.011574211	0.011534512	0.013880263	0.016419195	0.018613014
-1.090225564	0.105995453	0.140351275	0.225270132	0.941807828	0.164693704	0.066439687	0.030383928	0.013718697	0.009876141	0.013444893	0.017352347	0.020347385	0.022496223	0.024005545
-1.015037594	0.084729117	0.103163799	0.138297295	0.975604994	0.11486153	0.033318822	0.008311673	0.011902652	0.018799619	0.023300403	0.026131491	0.027838946	0.028773532	0.029181477
-0.939849624	0.061623052	0.065594575	0.061914647	0.994538126	0.054230456	0.004225531	0.021404193	0.028913492	0.032603963	0.034373777	0.03502064	0.034953568	0.034417609	0.033581444
-0.864661654	0.038957322	0.033440999	0.042126481	0.998017798	0.019540897	0.042948835	0.046961601	0.047231276	0.046290113	0.044796647	0.04299825	0.041022601	0.03895346	0.036855962
-0.789473684	0.023624339	0.031813374	0.095649271	0.985879922	0.09788875	0.083082245	0.07210143	0.064486368	0.058635571	0.053763246	0.049488444	0.045621685	0.04206685	0.038775996
-0.714285714	0.030130863	0.058782102	0.148086946	0.958394758	0.184859801	0.122474527	0.095368383	0.079649647	0.068894679	0.060725459	0.054087838	0.048458035	0.043552559	0.039208004
-0.639097744	0.048431882	0.0871553	0.190593948	0.916261271	0.277224645	0.159377396	0.115581753	0.091900957	0.076487766	0.065273831	0.056513418	0.049346332	0.043303499	0.038110068
-0.563909774	0.067016781	0.111458416	0.221733796	0.86058687	0.372752377	0.192026882	0.131671387	0.100554899	0.080967622	0.067122759	0.056596741	0.048207677	0.041312811	0.03553701
-0.488721805	0.082942747	0.130145971	0.241179238	0.792853109	0.469100484	0.218699734	0.142700787	0.10507262	0.082027368	0.066116732	0.05428975	0.045076276	0.037683194	0.031655039
-0.413533835	0.09509435	0.142511987	0.249142634	0.714868541	0.563838178	0.237778091	0.147907642	0.105085655	0.07951545	0.062241257	0.049675302	0.040113404	0.032649311	0.026779597
-0.338345865	0.102903474	0.148279019	0.246244571	0.628710396	0.654514533	0.247813915	0.146744081	0.100419337	0.073451102	0.055637064	0.042986953	0.033641894	0.026640125	0.021481969
-0.263157895	0.106114278	0.147500364	0.233448732	0.536657269	0.738734961	0.247590088	0.138912527	0.091113846	0.064042659	0.046627792	0.034663195	0.026253833	0.020474181	0.016879182
-0.187969925	0.104719681	0.140516707	0.212006569	0.441115437	0.814238594	0.236176038	0.124396928	0.077447913	0.051726152	0.035807444	0.025543875	0.019195035	0.015913395	0.014993504
-0.112781955	0.098932954	0.127921648	0.183400657	0.344541959	0.878972656	0.212977092	0.103495496	0.059991713	0.037309218	0.024423165	0.017696107	0.015427676	0.015823836	0.017287173
-0.037593985	0.089166048	0.110526975	0.149286673	0.249369048	0.931160746	0.177781183	0.076889183	0.039843233	0.022783705	0.01634151	0.016235757	0.018309405	0.02052583	0.022386928
0.037593985	0.076010128	0.089330211	0.111441903	0.157940737	0.969362301	0.13082886	0.045997575	0.020559911	0.016446676	0.019701533	0.023142088	0.025650811	0.027308814	0.028331872
0.112781955	0.060226823	0.065503855	0.071759474	0.072542622	0.992520969	0.073139819	0.018193775	0.021333037	0.027613061	0.031278939	0.033232545	0.034108964	0.034282084	0.033993955
0.187969925	0.04279545	0.040520484	0.032676925	0.010507219	1	0.017925829	0.036813146	0.043058192	0.044571175	0.044418613	0.043485929	0.042122522	0.040505941	0.038747445
0.263157895	0.025311411	0.017760075	0.014634931	0.075063132	0.991603316	0.078613462	0.074901751	0.067538252	0.061665687	0.056844212	0.052665292	0.048902067	0.045435272	0.042202919
0.338345865	0.013698515	0.018823027	0.046222551	0.132901867	0.967581483	0.163443176	0.11411203	0.091005818	0.077169894	0.067509267	0.060065068	0.053950769	0.048716733	0.044113403
0.413533835	0.021744548	0.03969803	0.077572854	0.179436864	0.928622377	0.254644779	0.151546522	0.111870042	0.090064346	0.075720702	0.065204223	0.05693699	0.05013022	0.044346103
0.488721805	0.037055937	0.060176073	0.104128348	0.214074221	0.875826978	0.349529001	0.185225818	0.128933918	0.09958284	0.080976445	0.067758017	0.057663322	0.04957485	0.042877199
0.563909774	0.05168248	0.077641582	0.124817707	0.236696062	0.810671267	0.445673948	0.213364927	0.141206705	0.105144771	0.082937976	0.067546881	0.056063291	0.047070469	0.039797633
0.639097744	0.064012486	0.091198616	0.13906614	0.24758024	0.734955801	0.540636773	0.234329598	0.147897491	0.106356406	0.081433908	0.064541509	0.052208798	0.042769344	0.035332011
0.714285714	0.073354378	0.100351427	0.146630276	0.247365101	0.650745011	0.631978145	0.246674336	0.148441326	0.103027353	0.076472617	0.058876422	0.046329457	0.036987209	0.029889
0.789473684	0.079322872	0.1048615	0.147561811	0.237010252	0.560298746	0.717326892	0.249195263	0.142531545	0.095191969	0.068263408	0.050880536	0.038864042	0.030290069	0.024197393
0.864661654	0.081738562	0.104714448	0.142182174	0.21774902	0.465999144	0.794451583	0.240985114	0.130155223	0.083141727	0.057264968	0.041164722	0.030617102	0.023745284	0.019621452
0.939849624	0.080600388	0.10010129	0.131052957	0.191033496	0.370276846	0.861330181	0.22149124	0.111644616	0.067503534	0.044339909	0.030921	0.023250503	0.019469474	0.0182928
1.015037594	0.076070178	0.091398304	0.114939986	0.158474195	0.27554362	0.916213517	0.190594755	0.087805387	0.049523347	0.031368911	0.02295133	0.020158032	0.020188265	0.021256392
1.090225564	0.068457288	0.079142767	0.094771901	0.121777016	0.184153295	0.95767974	0.148797004	0.060445968	0.032444457	0.023552831	0.022637072	0.02404341	0.025643516	0.026926243
1.165413534	0.058201784	0.064005935	0.071595409	0.082681349	0.098532719	0.984677608	0.098050271	0.035769026	0.026908316	0.028567347	0.030840273	0.032358933	0.033147266	0.033390525
1.240601504	0.045860614	0.046769892	0.046532239	0.042913052	0.025042934	0.996557104	0.04941045	0.037547779	0.04096552	0.042351367	0.042466088	0.041861605	0.040820438	0.03950836
1.315789474	0.032118805	0.028345055	0.020773682	0.004915649	0.055626459	0.993086377	0.067276749	0.067466557	0.062629725	0.058224525	0.054369118	0.050888707	0.047662292	0.044622019
1.390977444	0.017984506	0.01037735	0.005691411	0.032783799	0.114591983	0.9744546	0.139776964	0.103807131	0.085112623	0.073455429	0.065106562	0.058550083	0.053077988	0.048319948
1.466165414	0.007768809	0.011816287	0.029249797	0.065602646	0.163774693	0.941260903	0.224617879	0.140200394	0.105972557	0.086709577	0.073838352	0.064283704	0.056684586	0.050345366
1.541353383	0.015687714	0.028608432	0.051064607	0.093759522	0.201781824	0.894490078	0.314862183	0.174017979	0.123786015	0.097111487	0.079997377	0.06771929	0.058248535	0.050565972
1.616541353	0.028479212	0.044333541	0.06983811	0.116408249	0.228308337	0.835476265	0.40745109	0.203353254	0.13749369	0.104030681	0.08320385	0.068640253	0.057668263	0.048966866
1.691729323	0.040354671	0.057797395	0.084922363	0.132995641	0.243504556	0.765856348	0.499875695	0.226581299	0.146276204	0.107036016	0.083246864	0.06697695	0.05497387	0.04565526
1.766917293	0.050388552	0.068450202	0.095870398	0.143240017	0.247879302	0.687515255	0.589777699	0.242297592	0.149541546	0.105894117	0.080087213	0.062813139	0.050338408	0.040878966
1.842105263	0.058125386	0.075938037	0.102428093	0.147121854	0.242249702	0.602525918	0.67490841	0.24933619	0.146941846	0.100582684	0.073871895	0.056406377	0.044109448	0.03507534
1.917293233	0.063287507	0.080065743	0.104531594	0.144867665	0.227694424	0.513087615	0.753160453	0.246810135	0.138402054	0.091316672	0.064968756	0.048241739	0.036893294	0.028995306
1.992481203	0.065733392	0.080788523	0.10229911	0.136926276	0.205504439	0.42146853	0.822616412	0.234164478	0.124166458	0.078607265	0.054059877	0.039182255	0.029776472	0.023965457
2.067669173	0.065446056	0.078203984	0.096016323	0.123938652	0.177132511	0.329965085	0.881598437	0.211256213	0.10490189	0.063430026	0.042423851	0.030884611	0.024761003	0.022001409
2.142857143	0.062524586	0.072540431	0.086116064	0.106703207	0.144146683	0.240916672	0.928712555	0.178526777	0.08201153	0.047788737	0.032766616	0.026491479	0.024507657	0.024388005
2.218045113	0.057173749	0.064141	0.073153401	0.086139655	0.108203782	0.156949851	0.962884586	0.137550939	0.058840755	0.036516952	0.030173664	0.029117554	0.029461265	0.029980393
2.293233083	0.049691019	0.053444254	0.057777599	0.063258972	0.071116855	0.082735293	0.983385951	0.093538431	0.045082368	0.037998538	0.037320542	0.037391806	0.037265252	0.036835168
2.368421053	0.040452008	0.040962356	0.040703217	0.039175782	0.035650228	0.043484315	0.989848444	0.06842178	0.055320779	0.052296079	0.050030138	0.047892272	0.045767415	0.043631552
2.443609023	0.029898104	0.027259068	0.022688545	0.01562222	0.01853145	0.080015334	0.982267661	0.100259112	0.082828361	0.071742807	0.064201892	0.058462864	0.053723589	0.049587618
2.518796992	0.01854622	0.012940741	0.004741732	0.012676058	0.04338875	0.129737409	0.96099526	0.166865886	0.115588346	0.091872889	0.077743962	0.067927814	0.060397205	0.054215077
2.593984962	0.007285281	0.002121042	0.0135738	0.033724509	0.072205266	0.172681341	0.926720706	0.245633295	0.148581073	0.110557576	0.089485608	0.075562281	0.06531544	0.057202504
2.669172932	0.006660351	0.015549097	0.030117636	0.05374256	0.097513652	0.206131543	0.880443527	0.329836283	0.179287517	0.126494658	0.098655891	0.080884344	0.068176185	0.058370408
2.744360902	0.017234181	0.028425177	0.044976013	0.071027156	0.11798919	0.229489751	0.823437509	0.416230039	0.205943016	0.138749489	0.104719809	0.083585875	0.068816021	0.057655949
2.819548872	0.027431346	0.039850691	0.057616235	0.084955233	0.133052236	0.242819684	0.757208577	0.502391886	0.227121775	0.146631289	0.10733079	0.083512184	0.067201773	0.055111001
2.894736842	0.036411332	0.049432942	0.067650426	0.095147825	0.142453909	0.246566499	0.683448543	0.586188758	0.241641863	0.149665981	0.106321667	0.080660503	0.063433883	0.050910368
2.969924812	0.043818157	0.056877322	0.074812277	0.101404527	0.146193303	0.241457034	0.60398748	0.665661802	0.248558216	0.147600789	0.101711643	0.075190325	0.057762379	0.045376348
3.045112782	0.04941134	0.061984755	0.078956898	0.103687108	0.144481871	0.22844079	0.520748646	0.739016551	0.247186099	0.140424447	0.09372733	0.067451758	0.050628484	0.039039355
3.120300752	0.053038217	0.064652893	0.080058708	0.102107395	0.137715772	0.208643073	0.43571284	0.804643575	0.237143593	0.128407469	0.082852553	0.058056969	0.042767435	0.03277441
3.195488722	0.054629035	0.064874548	0.078205529	0.0969131	0.126448892	0.183325327	0.350907415	0.861146542	0.218426005	0.112192103	0.069955123	0.04806179	0.035440788	0.028019202
3.270676692	0.05419354	0.06273283	0.073589055	0.088471042	0.111366512	0.153857508	0.268463255	0.90736902	0.191566889	0.09302801	0.056626225	0.039381397	0.030747123	0.026644957
3.345864662	0.051815925	0.05839326	0.066492358	0.077248912	0.093263789	0.121722756	0.190895952	0.942416274	0.158075918	0.073455835	0.04598374	0.035199844	0.031018021	0.029518789
3.421052632	0.047647641	0.052093327	0.057275433	0.063798621	0.073042655	0.08863242	0.12233821	0.965670272	0.121879099	0.059076792	0.043136805	0.038213451	0.036404786	0.03546631
3.496240602	0.041898294	0.044130121	0.046360582	0.04875035	0.051782781	0.057143196	0.074545636	0.976797122	0.094208728	0.059097553	0.050821278	0.047193844	0.044774618	0.042726559
3.571428571	0.034825027	0.034846846	0.034222706	0.032858729	0.031221303	0.034215669	0.074773258	0.975746753	0.098505335	0.07583684	0.065488651	0.05895743	0.054081752	0.050042817
3.646616541	0.026721004	0.02461972	0.021410374	0.017430444	0.017510486	0.037155281	0.110510286	0.962745072	0.140767616	0.101712318	0.082773272	0.071225785	0.063044723	0.056634427
3.721804511	0.017904061	0.013852459	0.008914119	0.009702507	0.025023941	0.058767958	0.150355495	0.938279131	0.203135113	0.130596191	0.100101287	0.082663103	0.070874909	0.06200177
3.796992481	0.008711685	0.00316974	0.007326721	0.020449982	0.041983044	0.082381743	0.185024088	0.903076134	0.274687519	0.159277843	0.115978129	0.092428873	0.077056395	0.065818095
3.872180451	0.001032758	0.008113093	0.018781507	0.034314108	0.058818222	0.103482022	0.212140937	0.858077285	0.350668525	0.185817814	0.129413605	0.099953168	0.081247127	0.067882117
3.947368421	0.009670482	0.018250514	0.030139948	0.047182542	0.073603455	0.120703857	0.231049384	0.804407698	0.428330776	0.208813592	0.139697328	0.104848612	0.083239244	0.068098662
4.022556391	0.018142524	0.027571355	0.040308068	0.05826327	0.085645779	0.133476309	0.241742145	0.743343784	0.505618664	0.227156519	0.146320295	0.106878324	0.082944503	0.06647217
4.097744361	0.025826943	0.035757783	0.048915129	0.067176077	0.094593999	0.141574884	0.244563967	0.676279777	0.580783653	0.239956862	0.148950942	0.105946687	0.080391445	0.063107919
4.172932331	0.032494267	0.042580711	0.055723522	0.073697166	0.100280672	0.144997946	0.240095868	0.604695529	0.6522682	0.246528525	0.147433349	0.102101583	0.075731037	0.058221902
4.248120301	0.03796495	0.047871225	0.060580746	0.077712639	0.102676729	0.143915968	0.229093478	0.530128642	0.718675779	0.246398856	0.141798116	0.09554712	0.069254311	0.052166257
4.323308271	0.042107436	0.051519157	0.06340968	0.079203197	0.101870337	0.138641193	0.212445784	0.454156211	0.778770698	0.239335373	0.13228819	0.086674577	0.061434154	0.045486161
4.398496241	0.04483897	0.053472445	0.064203734	0.078234718	0.098051758	0.129604394	0.191145488	0.378397055	0.831487678	0.225396573	0.119414719	0.076133207	0.053017886	0.039032016
4.473684211	0.046125279	0.053735163	0.063021861	0.074949482	0.091499848	0.11733597	0.166272227	0.304560861	0.875943192	0.205035618	0.104083774	0.064989126	0.045207812	0.03410383
4.54887218	0.045978809	0.05236402	0.059982512	0.069557081	0.08256989	0.102453408	0.139000029	0.234618339	0.911444995	0.179338478	0.087891689	0.055039352	0.039859252	0.032308731
4.62406015	0.044455595	0.049463507	0.055256644	0.062325444	0.071684831	0.085663419	0.110665156	0.171326859	0.937498254	0.15062606	0.073748551	0.049110241	0.039069892	0.034542052
4.69924812	0.041650968	0.045180003	0.049060343	0.053573735	0.059336367	0.067804938	0.083013709	0.119857497	0.953807563	0.123991817	0.066497347	0.050084904	0.043497021	0.040078674
4.77443609	0.037694318	0.039695268	0.041648298	0.043671947	0.046116847	0.050026606	0.059040347	0.091274661	0.960274676	0.109938762	0.070780829	0.058126214	0.051679855	0.047406734
4.84962406	0.03274322	0.033220074	0.033311445	0.033064032	0.032866139	0.034474099	0.045109949	0.09611985	0.956992068	0.12107224	0.085936881	0.070675525	0.061645507	0.055260754
4.92481203	0.026977233	0.025989767	0.024391142	0.022392583	0.021347033	0.026314765	0.048457536	0.122482426	0.944232654	0.157291598	0.107465392	0.085119081	0.071946172	0.062795892
5	0.020591968	0.018268905	0.015378326	0.013228926	0.016603302	0.031017362	0.063922248	0.153663225	0.922436132	0.20895987	0.131576169	0.09971413	0.08164476	0.069457102
5.07518797	0.013795346	0.010413544	0.007748905	0.011180208	0.022649542	0.043248198	0.082553157	0.182407896	0.892192529	0.268931022	0.155909556	0.113343519	0.090118597	0.074869721
5.15037594	0.006821846	0.003861817	0.008356042	0.018221825	0.0331506	0.056903607	0.10031501	0.206128827	0.854223587	0.3333029	0.178935403	0.12524431	0.096937932	0.078781506
5.22556391	0.001305018	0.007309659	0.01581062	0.027407734	0.043984329	0.069695619	0.115636025	0.223895789	0.809362712	0.399702675	0.199552356	0.134868929	0.101807296	0.081034761
5.30075188	0.0073327	0.014503091	0.023831956	0.036318364	0.053890618	0.080732597	0.127821929	0.235463379	0.758534245	0.466423264	0.216909728	0.141823516	0.104538811	0.081553306
5.37593985	0.013810753	0.021462448	0.031295259	0.044293857	0.062359376	0.08958789	0.136559819	0.240936548	0.702732927	0.532083749	0.230334922	0.145842042	0.105040629	0.080336932
5.45112782	0.019816272	0.027775787	0.037863422	0.05103584	0.069125397	0.096045765	0.14175094	0.240633619	0.643004539	0.595497214	0.239306534	0.146776928	0.103313121	0.077460552
5.526315789	0.025187929	0.033260527	0.043353551	0.056373529	0.074044949	0.100019013	0.143442119	0.235018395	0.580429045	0.655619427	0.243448326	0.144598409	0.099450448	0.073078085
5.601503759	0.029807839	0.037795306	0.047650383	0.060209598	0.077056289	0.101515008	0.141790688	0.224660159	0.516108124	0.711530353	0.242534827	0.13940074	0.09364838	0.067433597
5.676691729	0.033586804	0.041297865	0.050686183	0.062502437	0.078162746	0.100617579	0.137042445	0.210207226	0.45116033	0.762429214	0.23650712	0.131417494	0.086222612	0.060885514
5.751879699	0.036462526	0.04371955	0.052433536	0.063257779	0.07742287	0.097474779	0.129515813	0.1923695	0.386730019	0.807634789	0.225503581	0.121053279	0.077646709	0.053953862
5.827067669	0.038398911	0.045042734	0.052901199	0.062523058	0.074943064	0.092289418	0.119590292	0.171910317	0.324022924	0.846587129	0.209919216	0.108947698	0.068625393	0.047399038
5.902255639	0.039385093	0.045278609	0.052130612	0.06038257	0.070871339	0.085311683	0.107699891	0.149652384	0.264397425	0.878848846	0.190525066	0.09610071	0.060216533	0.042299162
5.977443609	0.039433998	0.04446478	0.050192431	0.056952972	0.065392116	0.076834671	0.094334986	0.126510794	0.209579212	0.904105129	0.168716275	0.084091993	0.053945309	0.039933922
6.052631579	0.038580448	0.042662561	0.047183023	0.052379256	0.058722814	0.067195515	0.080061562	0.103584775	0.162143709	0.922162082	0.147016178	0.075316602	0.051593102	0.041171516
6.127819549	0.036878895	0.039954066	0.043221104	0.046831823	0.05111434	0.056788984	0.065580513	0.082380569	0.126391607	0.932943286	0.129902273	0.072673629	0.054234236	0.04577754
6.203007519	0.034400894	0.036439255	0.038445009	0.040506243	0.042860884	0.046111976	0.051884129	0.065267413	0.108435004	0.936484645	0.124041306	0.077890804	0.061345377	0.052675073
6.278195489	0.031232435	0.03223328	0.033011708	0.033629891	0.034334519	0.035890597	0.040617121	0.055805736	0.111036115	0.93292766	0.135007705	0.090046881	0.071383373	0.060715511
6.353383459	0.027471356	0.027464821	0.027100591	0.026488234	0.026093467	0.027413289	0.034463232	0.056692515	0.127933199	0.922511344	0.162323181	0.106709697	0.082840819	0.069026885
6.428571429	0.023225166	0.022277332	0.020931902	0.019516621	0.019211285	0.02299983	0.035659261	0.065933268	0.150382585	0.905563028	0.201288851	0.125637451	0.094611258	0.077004035
6.503759398	0.018610232	0.016839859	0.014840356	0.013633486	0.015878189	0.0246325	0.042750391	0.079072345	0.173026497	0.882488334	0.247514648	0.145231857	0.10592855	0.084225797
6.578947368	0.013755736	0.011398812	0.009607083	0.011052013	0.017951652	0.030794285	0.052468679	0.092981651	0.193303533	0.85376059	0.298076031	0.164384618	0.116251032	0.090393378
6.654135338	0.008830653	0.006584485	0.007606742	0.013580541	0.023613442	0.038726319	0.062668089	0.106037552	0.210047363	0.819909974	0.351064744	0.182290999	0.12518414	0.095294679
6.729323308	0.004272671	0.005100335	0.010623322	0.01891979	0.030416074	0.046860789	0.072276772	0.117418208	0.222760761	0.781512676	0.405132505	0.198336828	0.13243766	0.098784837
6.804511278	0.003360298	0.008633916	0.015702417	0.024910237	0.037208862	0.054467333	0.080748811	0.126698362	0.231295199	0.73918038	0.459239362	0.212039448	0.137803226	0.100775661
6.879699248	0.007362949	0.013445924	0.021049396	0.030738666	0.043493733	0.06117684	0.087789237	0.133667738	0.235703986	0.693550357	0.512529662	0.223018278	0.141142652	0.101229853
6.954887218	0.011857021	0.018244022	0.026133046	0.036072764	0.049019135	0.066785071	0.093239118	0.138247985	0.236168554	0.645276513	0.564271755	0.230980762	0.142382072	0.10015804
7.030075188	0.016162163	0.022721053	0.030739738	0.040741422	0.053642294	0.071177361	0.097025023	0.140450986	0.23295737	0.59502181	0.613828493	0.235716563	0.141509536	0.097617836
7.105263158	0.020125393	0.02674503	0.034753659	0.044644034	0.057280552	0.074296857	0.099134169	0.140355315	0.22640063	0.543452586	0.66064272	0.237096703	0.138575212	0.093715006
7.180451128	0.023666038	0.03023732	0.038103266	0.047720586	0.059891518	0.076129116	0.099600413	0.138091287	0.216873441	0.491235591	0.704230098	0.23507661	0.133694407	0.08860753
7.255639098	0.02672917	0.03314618	0.040744492	0.049939721	0.061463491	0.076693385	0.098495238	0.133830535	0.204784312	0.439039008	0.744175456	0.229703536	0.127054645	0.082514298
7.330827068	0.029276124	0.035438666	0.042654067	0.051292898	0.062009919	0.076036849	0.095921277	0.127778371	0.190567768	0.387539662	0.780130696	0.221130492	0.11892934	0.07573129
7.406015038	0.03128154	0.03709729	0.043826098	0.051790866	0.061565588	0.074230343	0.092007386	0.120168352	0.174681153	0.337440327	0.811813226	0.209641154	0.109702407	0.068659085
7.481203008	0.032731959	0.038118142	0.044269843	0.051461081	0.060183656	0.071364967	0.08690497	0.111259168	0.157606807	0.289504195	0.839004368	0.195694028	0.099910094	0.061843469
7.556390977	0.03362483	0.038509475	0.044007925	0.050345578	0.057933188	0.067549434	0.080785689	0.101334628	0.139862367	0.244619049	0.861547465	0.180000323	0.09030502	0.056015838
7.631578947	0.0339676	0.038290446	0.043074748	0.048499096	0.054897131	0.06290829	0.073841126	0.090708503	0.122024449	0.20391034	0.87934557	0.163656759	0.081929351	0.052072286
7.706766917	0.033776779	0.0374899	0.041515032	0.04598746	0.051170842	0.057581434	0.066285659	0.079737654	0.104774594	0.168916719	0.892358659	0.148347382	0.076117718	0.050867771
7.781954887	0.033076975	0.036145178	0.039382463	0.0428863	0.046861478	0.051725842	0.058365037	0.068849694	0.088977902	0.141756185	0.900600406	0.136546271	0.074240044	0.052810478
7.857142857	0.031899899	0.034300976	0.036738556	0.039280341	0.042088923	0.045521377	0.050375547	0.058594664	0.075784411	0.124886098	0.904134543	0.131382033	0.077095153	0.057614413
7.932330827	0.03028338	0.032008307	0.033651857	0.035263724	0.036989626	0.039184577	0.042702503	0.049724557	0.066635423	0.119743612	0.903070891	0.135592916	0.084440008	0.064523852
8.007518797	0.028270414	0.029323662	0.030197826	0.030942353	0.031726407	0.032998306	0.03588804	0.04324777	0.062836859	0.124984511	0.897561117	0.149968466	0.095239594	0.07271264
8.082706767	0.025908323	0.026308576	0.026460041	0.026440554	0.026511052	0.027370441	0.030707594	0.040230612	0.064604558	0.137006083	0.887794312	0.17313028	0.108279835	0.081496667
8.157894737	0.023248119	0.023029992	0.022534322	0.021917541	0.021654022	0.022923079	0.028087519	0.041117088	0.070690178	0.152186996	0.873992454	0.202836115	0.12252972	0.09036313
8.233082707	0.020344298	0.019562423	0.018539858	0.017607427	0.017659183	0.02049516	0.028563374	0.045232095	0.07927248	0.168015616	0.856405846	0.237063861	0.137206219	0.098935115
8.308270677	0.017255586	0.01599458	0.014648843	0.013911417	0.015300036	0.020701849	0.031704721	0.051314017	0.088848055	0.182998301	0.835308585	0.274294907	0.151725695	0.10693264
8.383458647	0.014048102	0.012448765	0.011167181	0.011537941	0.015285799	0.023260627	0.036489181	0.058259441	0.098424321	0.196297582	0.810994152	0.313428696	0.165645235	0.114144694
8.458646617	0.010805783	0.009142004	0.008720095	0.01131156	0.017455921	0.027258514	0.042006448	0.065331183	0.10739283	0.207463539	0.783771163	0.353646971	0.178619996	0.120411389
8.533834586	0.007667787	0.006583142	0.008264375	0.013205772	0.020934112	0.031884945	0.047661704	0.072075125	0.115387308	0.216276198	0.753959358	0.394313827	0.190376179	0.125612941
8.609022556	0.004989911	0.005853735	0.009957878	0.016325266	0.024956145	0.036633531	0.053096597	0.078213671	0.122190749	0.22265722	0.721885866	0.434913536	0.200694618	0.12966282
8.684210526	0.003904739	0.007404892	0.012828058	0.019914404	0.029075574	0.041210932	0.058094075	0.083576381	0.12768133	0.226619547	0.687881819	0.475013679	0.20940091	0.132503411
8.759398496	0.005368503	0.010108451	0.016095508	0.023571532	0.033047462	0.045443219	0.062519932	0.08806051	0.131801154	0.228237455	0.652279344	0.514243446	0.216359468	0.134103201
8.834586466	0.00797308	0.01312961	0.019397433	0.027091294	0.036730798	0.049223273	0.066291133	0.091608758	0.134537539	0.2276278	0.615409009	0.552280701	0.221469957	0.134454932
8.909774436	0.010798128	0.01614745	0.022564119	0.030359579	0.040039513	0.052484047	0.069358635	0.094196262	0.135911218	0.224937639	0.577597777	0.588844119	0.224665244	0.133574449
8.984962406	0.013578691	0.019027296	0.025504797	0.03330744	0.042919397	0.055184727	0.071697633	0.095822521	0.13596844	0.220335684	0.53916757	0.623688246	0.225910423	0.131500156
9.060150376	0.016216366	0.021699506	0.028164989	0.035891206	0.045336785	0.057303143	0.073301651	0.096506052	0.134775381	0.214006172	0.500434534	0.656600246	0.225202747	0.128293106
9.135338346	0.018660822	0.024122109	0.030509866	0.038083292	0.047272569	0.058831284	0.07417869	0.096280624	0.132414001	0.206144426	0.461709202	0.687397608	0.222572502	0.124037911
9.210526316	0.020880828	0.026267756	0.032517013	0.039867523	0.048718756	0.059772417	0.074348519	0.095192439	0.128978879	0.196953673	0.423297778	0.715926398	0.218085076	0.118844776
9.285714286	0.022855274	0.028118412	0.034172904	0.041236507	0.049676279	0.060139071	0.073840651	0.093297948	0.124574792	0.186642967	0.385504926	0.742059789	0.21184469	0.112853177
9.360902256	0.024569753	0.029662861	0.035470953	0.042189991	0.050153483	0.059951533	0.072692758	0.090662129	0.119314908	0.175426153	0.348638619	0.765696721	0.204000561	0.106237869
9.436090226	0.026014989	0.030895352	0.036410309	0.042733711	0.050164974	0.059236649	0.070949397	0.087357156	0.113319597	0.163522004	0.313017864	0.78676061	0.194756688	0.099218131
9.511278195	0.027185982	0.031814742	0.036994995	0.042878519	0.049730704	0.05802685	0.068660986	0.083461429	0.106715893	0.151155755	0.27898446	0.805198046	0.184386999	0.09207097
9.586466165	0.028081449	0.03242388	0.037233251	0.042639671	0.048875204	0.056359344	0.065883027	0.079059019	0.099637757	0.138562451	0.24692019	0.82097747	0.173258065	0.08514776
9.661654135	0.028703389	0.032729113	0.037136979	0.042036218	0.047626937	0.054275478	0.062675588	0.074239601	0.092227381	0.125992657	0.217270556	0.834087807	0.161861493	0.078889494
9.736842105	0.029056729	0.032739859	0.036721257	0.041090481	0.046017757	0.05182026	0.059103106	0.069099033	0.084637877	0.113721201	0.190573645	0.844537058	0.150855296	0.07382595
9.812030075	0.02914899	0.032468221	0.036003912	0.039827597	0.044082489	0.04904211	0.055234607	0.063740835	0.077037842	0.102059171	0.167484414	0.852350871	0.141103634	0.070530155
9.887218045	0.028989986	0.031928633	0.035005134	0.038275137	0.041858643	0.045992869	0.051144522	0.058278902	0.069618259	0.091367689	0.148764475	0.857571079	0.133680718	0.06950116
9.962406015	0.028591528	0.031137536	0.033747139	0.036462824	0.039386316	0.042728215	0.046914351	0.052841947	0.06260177	0.082066805	0.135177839	0.860254238	0.129772333	0.071001749
10.03759398	0.027967153	0.030113085	0.032253896	0.034422358	0.036708337	0.039308646	0.042635562	0.047580081	0.056252397	0.074622217	0.127238437	0.860470157	0.130418652	0.074959284
10.11278195	0.027131868	0.028874889	0.03055092	0.032187412	0.03387081	0.035801334	0.038414246	0.042673347	0.050878769	0.069480823	0.124885391	0.858300449	0.136175575	0.081017213
10.18796992	0.026101911	0.027443797	0.028665172	0.02979387	0.030924228	0.032283297	0.034377956	0.03833965	0.046814652	0.066939048	0.127352394	0.853837106	0.14693963	0.088686155
10.26315789	0.024894547	0.025841748	0.026625107	0.027280437	0.027925525	0.028846497	0.030684326	0.034833551	0.044355186	0.066997218	0.13340243	0.847181106	0.162086468	0.097478358
10.33834586	0.023527895	0.024091707	0.02446095	0.024689862	0.024941597	0.025605386	0.027527849	0.032418404	0.043650962	0.069321304	0.141728949	0.838441075	0.180773434	0.106973826
10.41353383	0.022020803	0.02221773	0.022205351	0.022071184	0.022055083	0.02270621	0.025133596	0.0312957	0.044623606	0.073361932	0.151229567	0.827731993	0.202178583	0.116833864
10.4887218	0.020392797	0.02024525	0.01989467	0.01948369	0.019373126	0.02033284	0.02371787	0.031513517	0.046984644	0.07853059	0.161084444	0.815173967	0.225604987	0.126791324
10.56390977	0.018664142	0.018201716	0.017571403	0.017003673	0.017038107	0.018693515	0.023408148	0.032928763	0.050346265	0.084317277	0.170724477	0.800891073	0.250494986	0.136635448
10.63909774	0.01685609	0.016117898	0.01528865	0.014735122	0.015232464	0.017965657	0.024169337	0.035266985	0.054332278	0.090327854	0.179769901	0.785010264	0.27640886	0.146198327
10.71428571	0.014991456	0.014030428	0.013118226	0.012823047	0.014154853	0.018207203	0.025812531	0.03822395	0.058633767	0.096275341	0.187974896	0.767660365	0.302997266	0.155344579
10.78947368	0.013095843	0.011986821	0.011164417	0.011457009	0.013942987	0.0193116	0.028081064	0.041534527	0.063017895	0.101957034	0.19518644	0.748971133	0.329977774	0.163963951
10.86466165	0.011200182	0.010055376	0.009582001	0.010829868	0.014582241	0.021063263	0.030732974	0.044994001	0.06731618	0.107232377	0.201315833	0.729072414	0.357117398	0.171966133
10.93984962	0.009346187	0.008343866	0.008577826	0.011030432	0.015905916	0.023232176	0.033576563	0.048452999	0.071408938	0.112005759	0.206319439	0.708093368	0.384220242	0.179277137
11.01503759	0.007598468	0.00702653	0.008338595	0.011965005	0.017691196	0.025629116	0.036471668	0.051804963	0.075212058	0.11621415	0.210185638	0.686161787	0.411118934	0.185836732
11.09022556	0.006071206	0.006342208	0.008884224	0.013422034	0.019742369	0.028115716	0.039318905	0.054974474	0.078667217	0.119818451	0.212925874	0.663403496	0.437668697	0.191596604
11.16541353	0.004973802	0.006462136	0.010036796	0.015190579	0.021915909	0.030595186	0.042048311	0.057908431	0.081734998	0.122797445	0.214568397	0.639941828	0.463743205	0.19651901
11.2406015	0.004601495	0.007302484	0.011562262	0.017113755	0.024113459	0.033000412	0.044610621	0.06056987	0.084390092	0.125143513	0.215153789	0.615897196	0.489231647	0.200575764
11.31578947	0.005076329	0.008606543	0.013278675	0.019086961	0.02626849	0.035284621	0.04697121	0.062933718	0.08661795	0.126859541	0.214731699	0.591386737	0.514036605	0.203747461
11.39097744	0.006161256	0.010148178	0.015068768	0.021041995	0.028335584	0.037415026	0.049106034	0.064983883	0.088412381	0.127956637	0.213358411	0.566524046	0.538072481	0.206022878
11.46616541	0.007552911	0.011786908	0.016859998	0.022933773	0.030283294	0.039368666	0.050998896	0.066711205	0.089773805	0.128452397	0.211094986	0.541418992	0.561264292	0.207398509
11.54135338	0.009067079	0.013442206	0.018606646	0.024731786	0.032089655	0.041129703	0.052639581	0.068111999	0.090707944	0.128369569	0.208005844	0.516177621	0.583546727	0.207878204
11.61654135	0.010609566	0.01506676	0.020278852	0.026414974	0.033739359	0.042687622	0.054022555	0.069186975	0.091224812	0.127734994	0.204157655	0.49090215	0.604863373	0.207472925
11.69172932	0.012130608	0.016631235	0.021856444	0.027968664	0.035221961	0.044036023	0.055146026	0.069940422	0.091337924	0.126578759	0.199618469	0.465691054	0.625166064	0.20620059
11.76691729	0.013601604	0.018116465	0.023325492	0.029382697	0.036530694	0.045171755	0.056011245	0.070379572	0.091063655	0.124933504	0.19445705	0.44063926	0.644414314	0.204086044
11.84210526	0.015004724	0.019509429	0.024676304	0.030650257	0.037661672	0.046094306	0.056621973	0.070514095	0.090420718	0.122833863	0.188742366	0.415838447	0.662574808	0.201161159
11.91729323	0.01632814	0.020801091	0.025902238	0.031767095	0.038613314	0.046805329	0.056984055	0.070355681	0.089429736	0.120315999	0.182543213	0.391377485	0.679620933	0.197465094
11.9924812	0.017563694	0.021985179	0.026998949	0.032730999	0.039385937	0.047308287	0.057105084	0.069917698	0.088112876	0.11741724	0.175927974	0.367343014	0.695532349	0.193044771
12.06766917	0.018705677	0.023057458	0.02796389	0.033541422	0.039981431	0.047608156	0.056994113	0.069214908	0.086493558	0.114175781	0.168964484	0.3438202	0.710294568	0.187955608
12.14285714	0.019750142	0.024015269	0.028795974	0.034199197	0.040403014	0.047711193	0.056661424	0.068263216	0.084596201	0.110630466	0.161720019	0.320893701	0.723898562	0.182262593
12.21804511	0.020694486	0.024857216	0.029495321	0.03470632	0.040655026	0.047624733	0.056118318	0.067079474	0.082446034	0.106820639	0.154261394	0.298648865	0.736340385	0.176041786
12.29323308	0.021537187	0.025582955	0.03006307	0.035065775	0.04074276	0.047357022	0.055376955	0.065681307	0.080068936	0.102786068	0.146655189	0.277173227	0.7476208	0.169382377
12.36842105	0.022277617	0.026193027	0.030501227	0.035281387	0.04067232	0.04691707	0.054450199	0.064086978	0.077491334	0.098566932	0.138968108	0.256558305	0.757744926	0.162389402
12.44360902	0.022915909	0.02668873	0.030812541	0.035357704	0.040450491	0.046314528	0.053351499	0.062315274	0.074740139	0.0942039	0.131267486	0.236901724	0.766721893	0.155187233
12.51879699	0.02345285	0.027072016	0.031000405	0.035299885	0.04008464	0.045559578	0.05209479	0.060385438	0.071842731	0.08973828	0.123621936	0.218309595	0.774564506	0.147923863
12.59398496	0.023889798	0.027345403	0.031068756	0.035113613	0.039582614	0.044662841	0.050694413	0.058317115	0.068827002	0.085212268	0.116102163	0.200898949	0.781288924	0.140775761
12.66917293	0.024228609	0.027511901	0.031022005	0.034805007	0.038952664	0.043635307	0.049165054	0.056130344	0.065721447	0.080669292	0.108781897	0.184799765	0.786914348	0.133952613
12.7443609	0.024471573	0.027574941	0.030864962	0.034380558	0.038203372	0.042488268	0.047521715	0.053845585	0.062555325	0.076154454	0.101738886	0.170155683	0.791462719	0.127700391
12.81954887	0.024621361	0.027538319	0.030602773	0.033847058	0.037343594	0.041233275	0.045779698	0.051483784	0.05935889	0.071715066	0.095055786	0.157121899	0.794958436	0.122299891
12.89473684	0.02468097	0.027406138	0.030240867	0.033211553	0.03638241	0.039882114	0.043954626	0.049066487	0.056163693	0.067401244	0.088820652	0.145858069	0.797428071	0.11805659
12.96992481	0.024653685	0.027182765	0.029784906	0.03248129	0.035329092	0.038446788	0.04206249	0.046616007	0.053002955	0.063266469	0.083126526	0.136513928	0.798900118	0.115277687
13.04511278	0.024543028	0.026872782	0.029240739	0.031663683	0.034193075	0.036939534	0.040119732	0.044155653	0.049912003	0.059367986	0.078069391	0.129206671	0.799404733	0.11423562
13.12030075	0.024352727	0.026480948	0.028614367	0.030766278	0.032983951	0.035372856	0.038143375	0.041710014	0.046928714	0.055766745	0.073743608	0.123992862	0.798973502	0.115125165
13.19548872	0.024086675	0.026012166	0.027911909	0.029796736	0.031711468	0.033759582	0.036151191	0.039305306	0.044093887	0.052526506	0.07023422	0.120842915	0.797639215	0.118029444
13.27067669	0.023748905	0.025471449	0.027139577	0.02876282	0.030385558	0.032112962	0.034161929	0.036969749	0.041451379	0.049711566	0.067606365	0.119629309	0.795435655	0.122910331
13.34586466	0.023343555	0.024863895	0.026303659	0.027672394	0.029016375	0.030446802	0.032195602	0.034733938	0.039047746	0.047382648	0.065893705	0.120136005	0.792397401	0.12962733
13.42105263	0.022874847	0.024194664	0.025410501	0.026533435	0.027614366	0.028775636	0.030273811	0.032631094	0.036931018	0.045590853	0.065089438	0.1220868	0.788559641	0.137974398
13.4962406	0.02234706	0.023468959	0.024466507	0.025354062	0.026190369	0.027114962	0.028420105	0.030697033	0.035148231	0.044370429	0.065143699	0.12518163	0.783958001	0.147718569
13.57142857	0.021764515	0.022692018	0.023478144	0.024142583	0.02475575	0.025481523	0.026660307	0.028969578	0.033741472	0.043732169	0.06596907	0.129128696	0.778628379	0.158629228
13.64661654	0.021131554	0.0218691	0.022451954	0.022907564	0.023322585	0.02389364	0.025022691	0.027487085	0.032742723	0.043659817	0.067452479	0.133665672	0.772606806	0.170495054
13.72180451	0.020452532	0.021005488	0.02139459	0.02165793	0.021903892	0.02237156	0.023537829	0.026285781	0.032168539	0.0441112	0.06946939	0.138569498	0.765929301	0.183130979
13.79699248	0.019731805	0.020106496	0.020312857	0.020403103	0.020513926	0.020937776	0.022237828	0.025395909	0.032016257	0.045023946	0.071896264	0.143657799	0.758631748	0.196378914
13.87218045	0.018973725	0.019177486	0.019213782	0.019153184	0.019168521	0.019617166	0.021154626	0.024837235	0.032263333	0.046323806	0.074619124	0.148785568	0.750749783	0.210105392
13.94736842	0.018182645	0.018223892	0.018104714	0.017919193	0.01788546	0.018436759	0.020317153	0.024615138	0.032870283	0.04793302	0.077538041	0.153839854	0.74231869	0.22419809
14.02255639	0.017362919	0.017251269	0.016993455	0.016713375	0.016684807	0.017424826	0.019747533	0.024718795	0.033786251	0.049776839	0.080568475	0.158734143	0.733373304	0.238562267
14.09774436	0.01651892	0.016265353	0.015888445	0.015549564	0.015589058	0.016608956	0.019457142	0.025122351	0.034955329	0.051787566	0.083640678	0.163403213	0.723947933	0.253117592
14.17293233	0.015655065	0.015272148	0.014799002	0.014443597	0.014622873	0.016013021	0.019443865	0.025788741	0.036321965	0.053906386	0.086698126	0.167798785	0.714076277	0.267795476
14.2481203	0.01477585	0.014278061	0.013735644	0.013413702	0.013812034	0.015653374	0.019691782	0.026674794	0.037834648	0.056083655	0.089695624	0.17188596	0.703791366	0.282536919
14.32330827	0.013885902	0.013290068	0.01271049	0.012480704	0.013181313	0.015535375	0.020173558	0.027736052	0.039447846	0.058278305	0.092597454	0.175640396	0.693125498	0.29729079
14.39849624	0.012990062	0.012315965	0.011737731	0.01166778	0.012751151	0.015651641	0.020854633	0.028930329	0.041122613	0.060456839	0.095375699	0.179046071	0.682110194	0.312012478
14.47368421	0.012093495	0.011364688	0.01083412	0.010999342	0.012533771	0.01598295	0.021697721	0.030219773	0.042826382	0.062592227	0.09800883	0.182093535	0.670776154	0.326662823
14.54887218	0.01120185	0.010446761	0.010019314	0.010498637	0.012530057	0.016501485	0.022666445	0.031571694	0.044532338	0.064662857	0.100480526	0.184778529	0.659153217	0.341207279
14.62406015	0.010321489	0.009574843	0.009315738	0.010184035	0.012728697	0.017175115	0.023727634	0.032958579	0.046218639	0.066651607	0.102778715	0.18710091	0.647270338	0.355615239
14.69924812	0.009459818	0.008764369	0.00874746	0.010064868	0.013108149	0.017971268	0.024852381	0.034357664	0.047867641	0.068545057	0.104894802	0.189063792	0.635155561	0.369859513
14.77443609	0.008625745	0.008034121	0.008337483	0.010138528	0.013640558	0.018859611	0.026016253	0.035750333	0.0494652	0.070332834	0.106823036	0.190672868	0.622836001	0.38391589
14.84962406	0.007830325	0.007406372	0.008103424	0.010390473	0.014295984	0.019813444	0.027198999	0.037121485	0.051000064	0.072007083	0.108560003	0.191935867	0.610337834	0.397762791
14.92481203	0.007087578	0.006905882	0.008052744	0.01079725	0.015045676	0.020810112	0.028384044	0.038458946	0.052463368	0.073562027	0.110104219	0.192862119	0.597686288	0.411380984
15	0.006415428	0.006556884	0.008179896	0.011331021	0.015863969	0.021830849	0.029557938	0.039752963	0.053848225	0.074993613	0.111455789	0.193462197	0.584905642	0.424753343
15.07518797	0.005836363	0.006377772	0.008467256	0.0119637	0.016729002	0.022860327	0.030709824	0.040995777	0.055149378	0.076299227	0.112616135	0.193747635	0.572019223	0.437864646
15.15037594	0.00537692	0.006375127	0.008889386	0.012669653	0.017622696	0.023886139	0.031830984	0.042181275	0.056362933	0.077477451	0.113587764	0.19373069	0.559049413	0.450701405
15.22556391	0.005064492	0.006540592	0.009418253	0.013426905	0.018530359	0.024898298	0.03291445	0.043304701	0.057486127	0.078527872	0.114374086	0.193424147	0.546017661	0.46325172
15.30075188	0.004920445	0.006853004	0.010027249	0.014217342	0.01944017	0.025888791	0.033954691	0.044362429	0.058517149	0.07945092	0.114979248	0.192841161	0.532944488	0.475505144
15.37593985	0.004951719	0.007284391	0.010693299	0.015026356	0.020342669	0.026851211	0.034947357	0.04535177	0.059454987	0.080247735	0.115408008	0.191995127	0.519849505	0.48745258
15.45112782	0.005146744	0.007806096	0.01139744	0.015842312	0.021230303	0.027780459	0.035889073	0.046270824	0.060299303	0.08092005	0.115665618	0.190899563	0.506751432	0.499086168
15.52631579	0.005479491	0.008392635	0.012124555	0.016655989	0.022097055	0.028672501	0.036777273	0.047118352	0.06105033	0.0814701	0.115757731	0.18956803	0.493668114	0.510399205
15.60150376	0.005918299	0.009023103	0.012862782	0.017460094	0.02293814	0.029524175	0.037610066	0.047893676	0.061708784	0.081900538	0.11569032	0.188014044	0.480616544	0.521386055
15.67669173	0.006433301	0.0096811	0.013602862	0.018248862	0.023749769	0.03033304	0.03838613	0.048596589	0.062275789	0.082214367	0.115469604	0.186251023	0.467612888	0.53204208
15.7518797	0.006999886	0.010354027	0.014337581	0.019017731	0.024528956	0.03109725	0.039104616	0.049227289	0.06275282	0.082414882	0.115101995	0.18429223	0.454672511	0.542363565
15.82706767	0.007599149	0.011032281	0.015061305	0.019763099	0.025273375	0.031815459	0.039765085	0.049786315	0.063141644	0.082505616	0.11459404	0.182150735	0.441810002	0.552347659
15.90225564	0.008217032	0.011708539	0.015769625	0.020482128	0.025981239	0.032486738	0.040367436	0.050274501	0.063444275	0.082490297	0.113952378	0.179839374	0.429039208	0.561992311
15.97744361	0.008843182	0.012377196	0.016459083	0.021172597	0.026651211	0.03311051	0.040911867	0.050692927	0.063662938	0.082372808	0.113183707	0.177370729	0.416373257	0.571296219
16.05263158	0.009469964	0.013033934	0.017126969	0.021832787	0.027282325	0.0336865	0.041398822	0.051042888	0.06380003	0.082157156	0.112294741	0.174757098	0.4038246	0.580258775
16.12781955	0.0100917	0.013675414	0.017771162	0.022461386	0.027873931	0.034214687	0.041828961	0.051325857	0.063858092	0.08184744	0.111292193	0.172010487	0.391405036	0.588880016
16.20300752	0.010704128	0.014299042	0.018390015	0.023057426	0.028425644	0.034695266	0.042203128	0.05154346	0.063839784	0.081447826	0.110182741	0.169142592	0.379125754	0.59716058
16.27819549	0.011304018	0.014902802	0.018982262	0.023620218	0.028937302	0.035128624	0.042522323	0.051697451	0.063747861	0.080962526	0.108973014	0.166164792	0.366997363	0.605101659
16.35338346	0.011888899	0.015485129	0.019546951	0.024149313	0.029408939	0.035515302	0.042787678	0.051789692	0.06358515	0.080395776	0.10766957	0.163088145	0.355029934	0.612704963
16.42857143	0.012456876	0.01604482	0.020083386	0.024644464	0.02984075	0.035855983	0.043000442	0.051822132	0.063354535	0.079751823	0.106278885	0.159923387	0.343233038	0.619972674
16.5037594	0.013006487	0.016580961	0.020591088	0.025105591	0.030233075	0.036151467	0.043161957	0.051796793	0.063058944	0.079034903	0.10480734	0.156680932	0.331615786	0.626907416
16.57894737	0.013536613	0.017092872	0.021069756	0.025532765	0.030586371	0.036402652	0.043273646	0.051715754	0.062701329	0.078249236	0.103261207	0.153370877	0.320186872	0.633512215
16.65413534	0.0140464	0.017580071	0.021519243	0.025926179	0.030901203	0.036610526	0.043337001	0.051581138	0.062284657	0.077399012	0.101646649	0.150003005	0.308954617	0.639790469
16.72932331	0.01453521	0.018042236	0.021939532	0.026286134	0.031178225	0.036776147	0.043353566	0.051395101	0.061811901	0.076488379	0.099969709	0.146586797	0.297927012	0.645745914
16.80451128	0.015002582	0.01847918	0.022330719	0.026613026	0.031418166	0.036900635	0.04332493	0.051159823	0.061286027	0.075521439	0.098236305	0.143131441	0.287111768	0.651382597
16.87969925	0.015448197	0.018890833	0.022692991	0.026907328	0.031621824	0.036985162	0.043252719	0.050877499	0.060709988	0.074502239	0.096452232	0.13964584	0.276516364	0.656704844
16.95488722	0.015871855	0.019277225	0.023026623	0.027169584	0.031790049	0.037030941	0.043138582	0.050550329	0.06008672	0.073434768	0.094623158	0.136138631	0.266148099	0.661717237
17.03007519	0.01627346	0.019638466	0.023331956	0.027400395	0.031923742	0.03703922	0.042984188	0.050180513	0.059419128	0.072322951	0.092754624	0.132618194	0.256014144	0.666424588
17.10526316	0.016653001	0.019974743	0.023609397	0.027600417	0.032023842	0.037011275	0.042791218	0.049770243	0.058710089	0.071170645	0.090852048	0.129092674	0.246121596	0.670831912
17.18045113	0.01701054	0.020286303	0.023859401	0.027770344	0.03209132	0.0369484	0.042561361	0.049321703	0.057962444	0.069981639	0.088920726	0.125569994	0.23647754	0.674944409
17.2556391	0.017346204	0.020573449	0.024082474	0.02791091	0.032127174	0.036851905	0.042296304	0.048837056	0.057178995	0.068759653	0.086965834	0.122057875	0.227089101	0.678767438
17.33082707	0.017660171	0.02083653	0.024279157	0.028022878	0.032132425	0.036723112	0.041997732	0.048318448	0.0563625	0.067508335	0.084992437	0.118563858	0.217963509	0.6823065
17.40601504	0.01795267	0.021075936	0.024450027	0.028107038	0.032108107	0.036563346	0.041667322	0.047768	0.055515677	0.066231263	0.083005493	0.115095323	0.209108154	0.68556722
17.48120301	0.01822397	0.021292093	0.024595688	0.028164201	0.032055268	0.036373934	0.04130674	0.047187805	0.054641196	0.064931945	0.081009857	0.111659509	0.200530651	0.688555325
17.55639098	0.018474376	0.021485455	0.024716768	0.028195191	0.031974964	0.036156201	0.040917636	0.04657993	0.053741681	0.063613823	0.079010293	0.108263539	0.192238891	0.691276629
17.63157895	0.018704223	0.021656506	0.024813917	0.02820085	0.031868254	0.035911465	0.040501646	0.045946409	0.052819709	0.062280272	0.077011477	0.104914443	0.184241094	0.69373702
17.70676692	0.018913875	0.021805748	0.024887799	0.028182026	0.0317362	0.035641038	0.040060385	0.045289245	0.051877811	0.060934606	0.075018012	0.101619176	0.176545852	0.695942442
17.78195489	0.019103717	0.021933703	0.024939092	0.028139575	0.031579862	0.035346221	0.039595445	0.044610407	0.050918471	0.05958008	0.07303443	0.098384645	0.169162158	0.69789888
17.85714286	0.019274155	0.02204091	0.024968484	0.028074354	0.031400296	0.035028301	0.039108397	0.043911831	0.04994413	0.058219893	0.071065207	0.095217723	0.16209942	0.699612353
17.93233083	0.019425613	0.02212792	0.02497667	0.027987226	0.031198551	0.034688552	0.03860079	0.043195417	0.048957181	0.056857193	0.069114772	0.092125275	0.155367442	0.701088895
18.0075188	0.019558528	0.022195292	0.024964351	0.027879047	0.030975668	0.034328229	0.038074143	0.042463034	0.047959979	0.055495085	0.067187514	0.089114164	0.148976381	0.702334548
18.08270677	0.01967335	0.022243597	0.024932231	0.027750676	0.030732679	0.033948572	0.037529953	0.041716514	0.046954837	0.05413663	0.065287793	0.086191269	0.142936652	0.703355349
18.15789474	0.019770539	0.022273409	0.024881013	0.027602962	0.030470605	0.033550802	0.03696969	0.040957658	0.045944032	0.052784855	0.063419951	0.083363483	0.137258788	0.704157323
18.23308271	0.019850562	0.022285306	0.024811402	0.027436752	0.030190453	0.03313612	0.036394797	0.040188234	0.044929803	0.051442757	0.061588314	0.08063771	0.131953227	0.704746471
18.30827068	0.019913894	0.02227987	0.0247241	0.027252881	0.029893216	0.032705707	0.03580669	0.039409978	0.043914361	0.050113308	0.059797204	0.078020849	0.127030035	0.705128765
18.38345865	0.019961013	0.022257684	0.024619803	0.027052179	0.029579875	0.032260722	0.035206762	0.038624599	0.042899886	0.048799461	0.058050939	0.075519767	0.122498552	0.705310138
18.45864662	0.0199924	0.022219328	0.024499205	0.026835463	0.029251392	0.031802305	0.034596376	0.037833776	0.041888535	0.047504156	0.056353836	0.073141253	0.118366962	0.705296474
18.53383459	0.020008541	0.022165382	0.024362992	0.026603542	0.028908714	0.031331574	0.033976872	0.037039161	0.040882441	0.04623032	0.054710204	0.070891956	0.114641806	0.70509361
18.60902256	0.020009918	0.022096423	0.024211844	0.02635721	0.028552773	0.030849626	0.033349566	0.036242384	0.03988372	0.044980878	0.053124341	0.068778302	0.111327454	0.704707322
18.68421053	0.019997017	0.022013024	0.024046432	0.026097251	0.028184483	0.030357537	0.032715751	0.035445051	0.038894473	0.043758748	0.051600516	0.066806393	0.108425576	0.704143321
18.7593985	0.019970319	0.021915752	0.023867418	0.025824435	0.02780474	0.029856361	0.032076696	0.034648751	0.037916793	0.042566845	0.050142948	0.06498188	0.105934657	0.703407253
18.83458647	0.019930304	0.021805171	0.023675457	0.025539518	0.027414423	0.029347134	0.031433651	0.033855053	0.03695276	0.041408083	0.048755782	0.063309822	0.103849606	0.70250469
18.90977444	0.019877451	0.021681835	0.023471191	0.025243243	0.027014395	0.02883087	0.030787845	0.033065514	0.036004452	0.040285363	0.047443043	0.061794528	0.102161514	0.701441124
18.98496241	0.019812231	0.021546293	0.023255254	0.02493634	0.026605501	0.028308566	0.03014049	0.032281676	0.035073944	0.039201576	0.046208593	0.060439396	0.100857601	0.700221971
19.06015038	0.019735113	0.021399087	0.023028266	0.024619522	0.026188567	0.0277812	0.029492782	0.031505075	0.034163308	0.038159586	0.045056074	0.059246753	0.09992136	0.69885256
19.13533835	0.019646561	0.02124075	0.022790839	0.024293491	0.025764405	0.027249732	0.028845901	0.030737238	0.033274615	0.037162216	0.043988842	0.058217708	0.099332916	0.697338135
19.21052632	0.019547033	0.021071806	0.022543572	0.023958931	0.025333811	0.026715106	0.028201016	0.029979688	0.032409934	0.03621223	0.043009891	0.057352038	0.09906955	0.69568385
19.28571429	0.019436981	0.020892772	0.022287051	0.023616514	0.024897562	0.026178251	0.027559285	0.029233944	0.031571329	0.03531231	0.042121778	0.056648112	0.099106359	0.693894768
19.36090226	0.019316848	0.020704152	0.022021852	0.023266898	0.024456422	0.025640083	0.026921856	0.028501525	0.030760853	0.034465021	0.041326543	0.056102861	0.099416968	0.691975861
19.43609023	0.019187074	0.020506445	0.021748539	0.022910726	0.024011139	0.025101503	0.026289874	0.027783952	0.029980544	0.033672781	0.040625633	0.055711808	0.099974261	0.689932003
19.5112782	0.019048089	0.020300137	0.021467663	0.022548628	0.023562449	0.024563402	0.025664473	0.027082743	0.029232411	0.032937817	0.040019835	0.055469155	0.100751052	0.687767973
19.58646617	0.018900318	0.020085707	0.021179764	0.02218122	0.023111073	0.02402666	0.025046791	0.02639942	0.028518424	0.032262124	0.03950922	0.055367915	0.101720672	0.685488456
19.66165414	0.018744174	0.019863622	0.020885369	0.021809105	0.02265772	0.023492151	0.024437959	0.0257355	0.027840499	0.031647418	0.039093114	0.055400096	0.102857453	0.683098036
19.73684211	0.018580067	0.019634339	0.020584994	0.021432874	0.022203088	0.02296074	0.023839111	0.0250925	0.027200475	0.03109509	0.038770079	0.055556903	0.104137082	0.680601199
19.81203008	0.018408396	0.019398307	0.020279144	0.021053105	0.021747864	0.022433287	0.023251383	0.024471925	0.026600096	0.030606159	0.038537932	0.055828963	0.105536855	0.678002335
19.88721805	0.018229553	0.019155962	0.019968311	0.020670364	0.021292725	0.021910648	0.022675912	0.023875269	0.026040979	0.030181237	0.038393781	0.056206547	0.10703582	0.675305732
19.96240602	0.01804392	0.018907732	0.019652977	0.020285209	0.02083834	0.021393678	0.022113838	0.023304001	0.025524593	0.029820493	0.038334086	0.056679779	0.10861484	0.672515582
20.03759398	0.017851873	0.018654036	0.019333614	0.019898183	0.020385373	0.02088323	0.021566302	0.02275956	0.025052222	0.029523634	0.038354743	0.057238825	0.110256594	0.669635976
20.11278195	0.017653778	0.018395282	0.01901068	0.019509824	0.019934479	0.020380157	0.021034448	0.022243338	0.024624939	0.029289896	0.038451181	0.057874052	0.111945521	0.666670908
20.18796992	0.017449993	0.018131867	0.018684628	0.019120657	0.019486309	0.019885317	0.020519417	0.021756668	0.024243576	0.029118048	0.038618465	0.058576161	0.113667735	0.663624274
20.26315789	0.017240869	0.01786418	0.018355897	0.018731201	0.019041511	0.019399567	0.020022347	0.021300808	0.023908693	0.029006409	0.038851405	0.059336283	0.11541092	0.660499873
20.33834586	0.017026746	0.017592602	0.018024918	0.018341967	0.018600732	0.018923771	0.019544367	0.020876919	0.023620562	0.028952887	0.039144664	0.060146054	0.117164207	0.657301407
20.41353383	0.016807958	0.017317502	0.017692114	0.017953461	0.018164615	0.018458796	0.019086589	0.020486044	0.023379142	0.028955015	0.039492851	0.060997655	0.118918054	0.654032481
20.4887218	0.016584831	0.017039242	0.017357898	0.01756618	0.017733807	0.018005511	0.018650105	0.020129092	0.023184077	0.029010011	0.039890613	0.061883839	0.120664121	0.650696609
20.56390977	0.01635768	0.016758176	0.017022677	0.017180621	0.017308953	0.017564792	0.018235973	0.019806811	0.023034688	0.029114836	0.040332704	0.062797933	0.122395153	0.647297207
20.63909774	0.016126816	0.016474648	0.01668685	0.016797273	0.016890703	0.017137514	0.01784521	0.019519769	0.022929984	0.029266255	0.040814049	0.063733834	0.124104868	0.643837601
20.71428571	0.01589254	0.016188994	0.016350807	0.016416626	0.016479711	0.016724555	0.017478776	0.019268337	0.022868682	0.029460903	0.041329791	0.06468599	0.125787853	0.640321024
20.78947368	0.015655145	0.015901545	0.016014936	0.016039165	0.016076633	0.016326787	0.017137563	0.019052672	0.022849224	0.029695343	0.04187532	0.065649371	0.12743947	0.636750618
20.86466165	0.015414918	0.015612621	0.015679618	0.015665378	0.015682132	0.015945077	0.016822378	0.018872708	0.022869813	0.029966121	0.042446302	0.066619444	0.129055768	0.633129439
20.93984962	0.015172139	0.015322539	0.015345228	0.01529575	0.015296877	0.015580278	0.016533927	0.018728147	0.022928451	0.030269816	0.043038689	0.067592139	0.130633407	0.629460451
21.01503759	0.014927078	0.015031605	0.015012138	0.014930772	0.014921541	0.015233226	0.016272799	0.018618462	0.023022975	0.030603082	0.043648721	0.068563813	0.132169586	0.625746536
21.09022556	0.014680002	0.014740123	0.014680718	0.014570933	0.014556803	0.014904729	0.016039451	0.018542903	0.023151101	0.030962676	0.044272929	0.06953122	0.133661983	0.621990487
21.16541353	0.014431169	0.01444839	0.014351334	0.01421673	0.014203346	0.014595559	0.015834196	0.018500505	0.023310464	0.031345494	0.044908127	0.070491474	0.135108695	0.618195016
21.2406015	0.014180832	0.014156696	0.014024352	0.013868661	0.013861853	0.014306443	0.015657187	0.018490113	0.023498655	0.031748579	0.045551401	0.071442024	0.136508195	0.614362752
21.31578947	0.013929236	0.013865328	0.013700136	0.013527231	0.01353301	0.014038049	0.015508409	0.018510396	0.02371326	0.032169144	0.046200094	0.072380617	0.137859279	0.610496244
21.39097744	0.013676621	0.01357457	0.013379051	0.013192951	0.013217498	0.013790977	0.015387678	0.018559881	0.023951886	0.032604573	0.046851796	0.073305276	0.139161035	0.606597961
21.46616541	0.013423223	0.013284701	0.013061463	0.012866339	0.012915992	0.013565743	0.015294634	0.018636973	0.024212193	0.033052427	0.047504326	0.074214269	0.140412804	0.602670297
21.54135338	0.013169272	0.012995995	0.01274774	0.012547919	0.012629151	0.01336277	0.015228746	0.018739989	0.024491912	0.033510443	0.048155718	0.075106093	0.141614152	0.598715566
21.61654135	0.012914992	0.012708729	0.012438254	0.012238222	0.012357618	0.013182375	0.015189324	0.018867185	0.024788862	0.03397653	0.048804202	0.075979443	0.14276484	0.59473601
21.69172932	0.012660603	0.012423172	0.012133379	0.011937783	0.01210201	0.013024757	0.015175525	0.019016785	0.025100967	0.034448766	0.049448194	0.076833199	0.1438648	0.5907338
21.76691729	0.012406321	0.012139596	0.011833495	0.011647145	0.011862907	0.01288999	0.015186371	0.019187	0.025426257	0.034925386	0.050086275	0.077666406	0.144914117	0.586711032
21.84210526	0.012152359	0.011858272	0.011538987	0.011366852	0.011640847	0.012778018	0.015220767	0.019376058	0.025762882	0.03540478	0.050717183	0.078478257	0.145913008	0.582669735
21.91729323	0.011898925	0.01157947	0.011250248	0.011097451	0.011436316	0.012688648	0.015277521	0.019582219	0.026109107	0.03588548	0.051339797	0.079268079	0.146861803	0.578611868
21.9924812	0.011646225	0.011303462	0.010967675	0.010839486	0.011249733	0.012621555	0.015355365	0.019803791	0.026463318	0.036366154	0.051953125	0.080035317	0.147760935	0.574539326
22.06766917	0.011394461	0.011030522	0.010691675	0.010593497	0.011081446	0.012576281	0.015452976	0.020039142	0.026824017	0.036845592	0.052556293	0.080779526	0.148610922	0.570453936
22.14285714	0.011143836	0.010760927	0.010422661	0.010360011	0.010931721	0.012552245	0.015568998	0.020286713	0.027189819	0.037322705	0.053148535	0.081500358	0.149412357	0.566357464
22.21804511	0.010894548	0.010494955	0.010161054	0.010139544	0.010800729	0.012548751	0.01570206	0.02054502	0.027559448	0.037796509	0.053729182	0.082197552	0.150165901	0.562251612
22.29323308	0.010646795	0.01023289	0.009907283	0.009932584	0.010688543	0.012565001	0.015850791	0.020812664	0.027931733	0.038266121	0.054297655	0.082870925	0.150872267	0.558138024
22.36842105	0.010400776	0.009975023	0.009661783	0.009739596	0.010595133	0.01260011	0.01601384	0.021088327	0.028305602	0.038730749	0.054853456	0.083520362	0.151532218	0.554018282
22.44360902	0.010156687	0.009721647	0.009424995	0.009561005	0.010520361	0.01265312	0.016189887	0.021370779	0.028680075	0.039189686	0.055396158	0.084145814	0.152146555	0.549893914
22.51879699	0.009914727	0.009473065	0.009197363	0.009397189	0.010463978	0.012723017	0.016377652	0.021658873	0.029054261	0.039642303	0.055925403	0.084747287	0.152716115	0.545766389
22.59398496	0.009675094	0.009229584	0.008979333	0.009248475	0.010425634	0.012808751	0.016575904	0.021951545	0.029427349	0.040088041	0.056440895	0.085324837	0.153241759	0.541637124
22.66917293	0.00943799	0.008991522	0.008771351	0.009115127	0.010404874	0.012909244	0.016783467	0.022247809	0.029798603	0.040526408	0.056942388	0.085878565	0.153724376	0.53750748
22.7443609	0.009203619	0.008759202	0.008573854	0.008997339	0.010401151	0.013023411	0.016999227	0.022546757	0.03016736	0.040956968	0.057429691	0.086408611	0.154164867	0.53337877
22.81954887	0.008972186	0.008532959	0.008387274	0.008895226	0.010413834	0.013150171	0.01722213	0.022847556	0.03053302	0.041379343	0.057902654	0.086915152	0.15456415	0.529252254
22.89473684	0.008743902	0.008313135	0.008212023	0.008808821	0.01044222	0.013288458	0.017451188	0.023149438	0.030895044	0.041793203	0.05836117	0.087398397	0.154923154	0.525129144
22.96992481	0.008518982	0.008100079	0.008048497	0.008738071	0.010485544	0.01343723	0.017685474	0.023451703	0.031252947	0.042198265	0.058805168	0.08785858	0.155242813	0.521010603
23.04511278	0.008297647	0.007894151	0.00789706	0.008682832	0.010542994	0.01359548	0.017924127	0.02375371	0.031606298	0.042594284	0.059234612	0.088295963	0.155524065	0.516897751
23.12030075	0.008080123	0.007695715	0.007758042	0.008642872	0.010613724	0.013762238	0.018166344	0.024054877	0.031954709	0.042981058	0.059649493	0.088710828	0.155767851	0.51279166
23.19548872	0.007866644	0.007505143	0.007631734	0.008617872	0.010696865	0.013936579	0.018411384	0.024354672	0.032297838	0.043358414	0.060049832	0.089103477	0.15597511	0.50869336
23.27067669	0.00765745	0.007322809	0.007518371	0.008607433	0.01079154	0.014117623	0.018658561	0.024652616	0.032635381	0.043726215	0.060435674	0.089474227	0.15614678	0.504603837
23.34586466	0.007452791	0.007149089	0.007418136	0.008611078	0.010896872	0.014304541	0.018907244	0.024948271	0.032967073	0.04408435	0.060807084	0.089823412	0.156283791	0.500524038
23.42105263	0.007252924	0.006984355	0.007331146	0.008628266	0.011011992	0.01449655	0.019156852	0.025241247	0.033292679	0.044432735	0.06116415	0.090151375	0.156387069	0.496454868
23.4962406	0.007058117	0.006828975	0.007257448	0.008658397	0.011136052	0.01469292	0.019406853	0.025531187	0.033611995	0.044771309	0.061506976	0.090458473	0.156457534	0.492397194
23.57142857	0.006868647	0.006683303	0.007197019	0.008700824	0.011268227	0.014892968	0.019656761	0.025817775	0.033924848	0.045100033	0.061835682	0.09074507	0.156496095	0.488351846
23.64661654	0.006684801	0.006547678	0.007149756	0.008754866	0.011407725	0.01509606	0.01990613	0.026100725	0.034231087	0.045418889	0.062150402	0.091011537	0.15650365	0.484319616
23.72180451	0.006506876	0.006422417	0.007115483	0.008819815	0.011553784	0.015301606	0.020154555	0.026379783	0.034530586	0.045727875	0.062451285	0.091258252	0.15648109	0.480301262
23.79699248	0.006335176	0.006307804	0.007093948	0.00889495	0.011705682	0.015509062	0.020401666	0.026654723	0.034823241	0.046027005	0.062738487	0.091485599	0.156429291	0.476297507
23.87218045	0.006170016	0.006204091	0.00708483	0.008979543	0.011862734	0.015717924	0.020647129	0.026925344	0.035108966	0.046316309	0.063012179	0.091693962	0.156349119	0.472309041
23.94736842	0.006011717	0.006111483	0.00708774	0.009072869	0.012024295	0.015927731	0.020890641	0.02719147	0.035387694	0.04659583	0.063272537	0.091883732	0.156241425	0.46833652
24.02255639	0.005860606	0.006030137	0.007102232	0.009174217	0.01218976	0.016138056	0.021131926	0.027452947	0.035659375	0.046865623	0.063519746	0.092055299	0.156107049	0.464380572
24.09774436	0.005717011	0.005960152	0.007127807	0.009282888	0.012358564	0.016348509	0.021370737	0.02770964	0.035923973	0.047125752	0.063753999	0.092209055	0.155946815	0.460441791
24.17293233	0.00558126	0.005901569	0.007163926	0.00939821	0.012530178	0.016558734	0.021606852	0.027961432	0.036181466	0.047376293	0.063975493	0.092345391	0.155761535	0.456520746
24.2481203	0.005453678	0.00585436	0.007210019	0.009519533	0.012704114	0.016768402	0.021840071	0.028208225	0.036431844	0.047617331	0.064184431	0.092464699	0.155552004	0.452617974
24.32330827	0.005334579	0.005818433	0.007265489	0.009646238	0.012879916	0.016977216	0.022070215	0.028449935	0.036675109	0.047848957	0.064381019	0.09256737	0.155319005	0.448733986
24.39849624	0.005224263	0.005793628	0.007329727	0.009777737	0.013057165	0.017184906	0.022297125	0.028686492	0.036911273	0.048071271	0.06456547	0.092653791	0.155063303	0.444869266
24.47368421	0.005123008	0.005779717	0.00740212	0.009913475	0.013235474	0.017391223	0.022520661	0.028917841	0.037140358	0.048284377	0.064737996	0.09272435	0.154785652	0.441024273
24.54887218	0.005031066	0.005776414	0.007482054	0.010052927	0.013414485	0.017595945	0.022740698	0.029143937	0.037362393	0.048488387	0.064898813	0.09277943	0.154486786	0.43719944
24.62406015	0.004948656	0.005783372	0.007568923	0.010195603	0.013593871	0.017798869	0.022957125	0.029364746	0.037577416	0.048683417	0.065048138	0.092819411	0.154167429	0.433395178
24.69924812	0.004875952	0.005800194	0.007662138	0.010341046	0.01377333	0.017999811	0.023169849	0.029580246	0.037785473	0.048869586	0.065186192	0.092844671	0.153828286	0.429611872
24.77443609	0.004813084	0.00582644	0.007761126	0.010488827	0.013952587	0.018198607	0.023378786	0.029790423	0.037986614	0.049047019	0.065313194	0.092855584	0.153470049	0.425849887
24.84962406	0.004760126	0.005861636	0.007865336	0.010638551	0.014131389	0.018395109	0.023583866	0.02999527	0.038180897	0.049215843	0.065429364	0.092852518	0.153093393	0.422109565
24.92481203	0.004717096	0.00590528	0.007974242	0.01078985	0.014309506	0.018589183	0.023785029	0.030194789	0.038368384	0.049376189	0.065534923	0.09283584	0.15269898	0.418391228
25	0.00468395	0.005956853	0.008087344	0.010942385	0.014486727	0.018780712	0.023982226	0.030388991	0.038549141	0.04952819	0.065630091	0.092805911	0.152287456	0.414695176


==> data/beam_width_DEIM.dat <==
-5	0.957053281	0.917887411	0.217414112	0.237081247	0.077495075	0.034612548	0.051120947	0.036752451	0.025414439	0.044231344	0.028318096	0.022727171	0.012482806	0.014611889	0.005624977	0.00727874	0.010877544	0.024962768
-4.92481203	0.954489173	0.941238924	0.281933378	0.242377291	0.058921621	0.026347876	0.040419258	0.027447821	0.017047299	0.048598033	0.021673218	0.016672226	0.006567589	0.009654366	0.009975494	0.011118715	0.014393515	0.024413136
-4.84962406	0.942471604	0.955621628	0.351031515	0.241617519	0.045438138	0.030410245	0.028914335	0.017686353	0.008668413	0.051690701	0.014267983	0.00999464	0.001581241	0.004786507	0.014625182	0.015155354	0.017790533	0.023205467
-4.77443609	0.92100839	0.960567476	0.422728924	0.234289424	0.046952559	0.044382059	0.018488973	0.009930653	0.006137471	0.053364033	0.00640638	0.002868512	0.006611175	0.003781458	0.019090728	0.019001795	0.020857486	0.021366963
-4.69924812	0.890289332	0.955773383	0.495400359	0.220060303	0.064806045	0.061827358	0.015759257	0.012625423	0.014076112	0.053509263	0.003177794	0.004513723	0.012939918	0.008511941	0.02314998	0.022451816	0.023446824	0.018956543
-4.62406015	0.850690657	0.94111545	0.567548848	0.198863671	0.090511694	0.07987416	0.024778473	0.02268727	0.023540382	0.052059645	0.011173984	0.011933131	0.019091509	0.013954467	0.026638099	0.025354303	0.025443375	0.016076861
-4.54887218	0.802775635	0.916659876	0.637727766	0.171089169	0.118801615	0.097166362	0.038036754	0.033908601	0.032851612	0.048995235	0.019561286	0.01916688	0.024820995	0.019248154	0.029417135	0.027587076	0.026756578	0.012906153
-4.473684211	0.747291391	0.882670068	0.704521575	0.138110652	0.147171196	0.112792551	0.051943151	0.044878152	0.0415204	0.0443467	0.027620576	0.025983663	0.02992538	0.024121684	0.031371884	0.029051951	0.02731977	0.009795422
-4.398496241	0.6851623	0.839609598	0.76655245	0.104102374	0.174027261	0.126008112	0.065285865	0.054990359	0.04919455	0.038198071	0.035046535	0.032154333	0.034219056	0.028379332	0.032411623	0.029675516	0.027091876	0.007545561
-4.323308271	0.617480986	0.78814084	0.822499428	0.082182971	0.198082738	0.136165176	0.077356566	0.063800287	0.055568111	0.030688876	0.041568695	0.037459403	0.037535968	0.031854249	0.032473365	0.029411654	0.026060063	0.00751219
-4.248120301	0.545499181	0.729119413	0.871123857	0.095867402	0.218182872	0.142701894	0.087597618	0.070928744	0.060372244	0.022018617	0.046938757	0.041696999	0.039735099	0.034403853	0.031525382	0.028244611	0.024243177	0.009839225
-4.172932331	0.470623395	0.663585029	0.911297766	0.143186433	0.233262134	0.145151815	0.095531357	0.076048754	0.063380159	0.012477067	0.050935998	0.044690781	0.04070636	0.0359126	0.029570658	0.02619247	0.02169693	0.013239298
-4.097744361	0.394427003	0.592750156	0.942033	0.20693859	0.242346685	0.143161364	0.100750377	0.07889001	0.064415192	0.003200585	0.053375294	0.046297558	0.040376117	0.036296338	0.026650574	0.023311861	0.018524354	0.01684989
-4.022556391	0.318708602	0.517989629	0.962509507	0.279002971	0.244576237	0.136511774	0.102924683	0.079248055	0.06335915	0.009175313	0.054115268	0.046414253	0.038712003	0.035506752	0.022850365	0.019707131	0.014903425	0.020258247
-3.947368421	0.245683844	0.440838209	0.972101441	0.355786589	0.239237511	0.125146544	0.101814105	0.07699435	0.060159822	0.019656806	0.05306572	0.044983955	0.035726848	0.033535441	0.018312234	0.015555706	0.011176153	0.023223756
-3.872180451	0.178599123	0.363013277	0.97039994	0.434992179	0.225810654	0.109213036	0.097282212	0.072085779	0.054837053	0.029923748	0.050193826	0.042000766	0.03148185	0.030417679	0.01328222	0.011200205	0.008156167	0.025578366
-3.796992481	0.123745212	0.286510039	0.957231544	0.514704254	0.204042551	0.089152011	0.089310843	0.064573265	0.047487175	0.0394961	0.04552872	0.037513273	0.026089947	0.026236832	0.008347354	0.007552651	0.007579793	0.027197247
-3.721804511	0.094938491	0.213919603	0.932671414	0.593127706	0.174098279	0.065985706	0.078017162	0.054610702	0.038286309	0.047992152	0.039164133	0.031626693	0.019723995	0.021133399	0.005797116	0.007029378	0.010096399	0.027991207
-3.646616541	0.104239578	0.149512458	0.897050631	0.668517219	0.136997414	0.042694301	0.063682927	0.042470875	0.027496437	0.055064048	0.031258817	0.024504669	0.012657548	0.015336871	0.008824414	0.010363382	0.014034465	0.02790635
-3.571428571	0.135703682	0.102834835	0.850957114	0.739172516	0.096390897	0.031486546	0.04684179	0.028606607	0.015506267	0.060401686	0.022034584	0.016376889	0.005671271	0.009339141	0.014189703	0.015061878	0.018227716	0.026926557
-3.496240602	0.170648408	0.091947384	0.795229971	0.80345994	0.067565287	0.048602639	0.028729638	0.014140916	0.003913849	0.063743801	0.011772055	0.007620388	0.005550924	0.005345886	0.019788014	0.019866324	0.022163829	0.025077808
-3.421052632	0.20145822	0.116439252	0.730947454	0.859845483	0.08647823	0.078809536	0.015435848	0.009268116	0.011950872	0.064889729	0.000826318	0.003277468	0.012862139	0.008596686	0.02501512	0.024291133	0.025556207	0.022435685
-3.345864662	0.225300322	0.152435334	0.659409325	0.906932504	0.144456579	0.111855757	0.02533337	0.023511475	0.025273412	0.063710176	0.01050689	0.012076952	0.020642009	0.014950999	0.029555326	0.028056353	0.028206933	0.019141635
-3.270676692	0.24104064	0.186754911	0.582115412	0.943500384	0.217315898	0.144541434	0.046092042	0.039989985	0.038288524	0.06015614	0.021740354	0.021389742	0.027995457	0.021506357	0.033178457	0.030959874	0.029970491	0.015446243
-3.195488722	0.248316624	0.214803443	0.500744279	0.968541569	0.297329052	0.175016092	0.068019583	0.056016681	0.050353842	0.054265383	0.03248473	0.0302211	0.034543282	0.027601747	0.035704426	0.03284925	0.03074538	0.011838791
-3.120300752	0.247230493	0.234840718	0.417141072	0.98129505	0.38122325	0.201747232	0.089057645	0.070711742	0.060950015	0.046165948	0.042318393	0.038172879	0.039987233	0.032891803	0.036998776	0.033617143	0.030474279	0.009379657
-3.045112782	0.238226981	0.246226027	0.333338514	0.98127464	0.466675088	0.223330548	0.108061458	0.083386882	0.069605659	0.036076364	0.050835383	0.044901744	0.044075709	0.037115889	0.036975603	0.033203346	0.029147349	0.009632261
-2.969924812	0.222033011	0.248897907	0.251686225	0.968290697	0.551593522	0.238466787	0.12408468	0.093434582	0.075905015	0.024302263	0.057661753	0.050104848	0.046605348	0.040065751	0.035602311	0.031598965	0.026807745	0.012536727
-2.894736842	0.199622838	0.243189097	0.175378806	0.942464162	0.633955777	0.24598361	0.136289062	0.100327632	0.079504208	0.011229358	0.062472026	0.053528494	0.047428435	0.041583896	0.032905023	0.028852229	0.023561763	0.016575926
-2.819548872	0.172203069	0.229744086	0.110770232	0.904232098	0.711785112	0.244872931	0.143946902	0.103636363	0.080147919	0.002689759	0.065004758	0.054979355	0.046460781	0.041568429	0.028975879	0.025078593	0.019603129	0.020752591
-2.744360902	0.141236787	0.209473148	0.076492022	0.85434421	0.783174648	0.234335785	0.146464202	0.103048722	0.077684238	0.016940105	0.065076502	0.054334998	0.043688686	0.039979059	0.023988379	0.020485866	0.015285051	0.024563528
-2.669172932	0.108586265	0.183525777	0.093707602	0.793850224	0.846328435	0.2138364	0.143408564	0.098388986	0.072076518	0.030978762	0.062593474	0.051552687	0.039175007	0.036843159	0.018246087	0.015456449	0.011356706	0.027707622
-2.593984962	0.0770897	0.153290983	0.134043666	0.724078514	0.899608739	0.183183603	0.134536983	0.089633337	0.063411384	0.044239917	0.0575604	0.046676175	0.033066285	0.032263066	0.012391278	0.010867261	0.009489263	0.029979262
-2.518796992	0.052788731	0.120471412	0.173998854	0.646606989	0.941584076	0.142725262	0.119822509	0.076921545	0.051902236	0.056163344	0.050086251	0.039841175	0.025610073	0.026430822	0.008423406	0.008985928	0.011272217	0.031236874
-2.443609023	0.048058093	0.087419373	0.206972507	0.563228425	0.971074614	0.094188066	0.099483817	0.060565874	0.037887769	0.066216549	0.040387442	0.031283673	0.017232274	0.019677677	0.010247911	0.011752471	0.015445264	0.031395492
-2.368421053	0.064323286	0.058558234	0.230895806	0.475914672	0.987192418	0.048151386	0.074042376	0.041067581	0.021825249	0.073918131	0.02879311	0.02137423	0.009119045	0.012714445	0.016056256	0.016933849	0.020272756	0.030427682
-2.293233083	0.087273568	0.044794791	0.245086003	0.386790196	0.989374521	0.065212763	0.044589149	0.019260284	0.004279606	0.078860434	0.015792263	0.010896022	0.007833827	0.008114853	0.022631512	0.022543429	0.024905987	0.02836863
-2.218045113	0.109216901	0.055789081	0.249518772	0.298144702	0.977407182	0.134693254	0.016670466	0.007463654	0.014102178	0.080730459	0.003696132	0.006106741	0.015804199	0.011173844	0.028871778	0.02777163	0.028903168	0.025326715
-2.142857143	0.127349345	0.078486972	0.244605466	0.212593622	0.95144007	0.216759413	0.032594155	0.030787186	0.03259328	0.079328032	0.013982028	0.01574736	0.025159228	0.018427754	0.034273438	0.032193626	0.031981204	0.021508271
-2.067669173	0.14042838	0.101734015	0.231099091	0.133930077	0.911989469	0.304800535	0.069016671	0.055485631	0.050436606	0.07458037	0.028367089	0.027203509	0.034094991	0.026176448	0.038504197	0.035525438	0.03394438	0.017285451
-1.992481203	0.147861867	0.121654441	0.210039123	0.072584976	0.859930053	0.395964838	0.106776651	0.07923692	0.066860534	0.066552384	0.04219608	0.038145861	0.041982673	0.033373756	0.041320809	0.037566093	0.034666079	0.013391297
-1.917293233	0.149453407	0.13668076	0.182712932	0.066171343	0.796475249	0.487877419	0.143285979	0.100907729	0.081114303	0.055452762	0.054739624	0.047893916	0.048388726	0.039510827	0.042554275	0.038185657	0.034086679	0.01128699
-1.842105263	0.145313264	0.146069527	0.15063842	0.108905458	0.723146726	0.578232543	0.176750284	0.11945301	0.092500667	0.041638451	0.065394847	0.055944758	0.052971533	0.044231378	0.042111037	0.037326025	0.032217481	0.01248123
-1.766917293	0.13581637	0.149525252	0.115611021	0.155289327	0.641734247	0.664747485	0.205494293	0.133907113	0.100408315	0.025637914	0.073630808	0.061882336	0.055472052	0.047268709	0.039978609	0.035006295	0.029149556	0.016254919
-1.691729323	0.121576637	0.14708157	0.080014911	0.194271124	0.554248007	0.745194767	0.227923622	0.143418212	0.104342535	0.008572694	0.079002742	0.065377196	0.055720589	0.048438012	0.036233866	0.031332612	0.02507372	0.020948876
-1.616541353	0.103435153	0.139050243	0.048566474	0.223320255	0.462867443	0.817457194	0.242560744	0.147287543	0.103952684	0.01203864	0.081172566	0.06619875	0.053646188	0.04764084	0.031058616	0.02652042	0.020335007	0.025572837
-1.541353383	0.082485616	0.125990725	0.036274275	0.24169016	0.369895071	0.879589395	0.248095704	0.145006668	0.099055179	0.030581669	0.079928048	0.064228388	0.049285905	0.044872494	0.024782788	0.020959853	0.015599923	0.029595808
-1.466165414	0.060241598	0.108691162	0.053971204	0.249359181	0.277739962	0.929878918	0.243438625	0.136289902	0.089650941	0.04888234	0.075198607	0.059470852	0.042795751	0.040231544	0.01804285	0.015442787	0.012300358	0.032688831
-1.390977444	0.039464979	0.088174027	0.080267274	0.246770632	0.189029872	0.966902823	0.227769302	0.121099939	0.075936943	0.065829338	0.067067418	0.052064671	0.034474179	0.033937678	0.0124531	0.011867639	0.012579838	0.0346338
-1.315789474	0.027785324	0.065792751	0.104834919	0.234732189	0.107474936	0.989576796	0.200581919	0.099665098	0.058313928	0.080585767	0.055782115	0.042298433	0.024850271	0.026385195	0.011886025	0.013046914	0.016394638	0.035296543
-1.240601504	0.035209137	0.04374704	0.124855123	0.214354384	0.047086259	0.99719446	0.161727016	0.072487006	0.037407591	0.092402866	0.041777015	0.030666918	0.015177936	0.018363908	0.017236084	0.018147084	0.021670067	0.034621529
-1.165413534	0.05226278	0.027808064	0.139180384	0.187000484	0.066335146	0.989455022	0.11147372	0.040337976	0.014368026	0.100633818	0.025794409	0.018206693	0.010623335	0.012156033	0.024624044	0.024458921	0.027038332	0.032635273
-1.090225564	0.069798985	0.030502653	0.147286519	0.1542464	0.119427886	0.96647793	0.050887898	0.004256372	0.013026223	0.104762149	0.010435643	0.00989436	0.017559478	0.013209789	0.032019242	0.030610526	0.031809545	0.029457086
-1.015037594	0.084911615	0.046903653	0.149038903	0.117873608	0.167097529	0.928803682	0.025272074	0.034529976	0.038342707	0.104429591	0.015480179	0.017833014	0.028414722	0.02069643	0.038583157	0.03594036	0.035575297	0.025325517
-0.939849624	0.096419463	0.065057511	0.144615633	0.080012105	0.204617097	0.877380505	0.102941673	0.074525387	0.063822196	0.09945998	0.033357923	0.031543637	0.039324758	0.029675175	0.043827237	0.040043586	0.038066974	0.020669515
-0.864661654	0.103722753	0.081131353	0.134466971	0.04428103	0.230881598	0.813537167	0.18982984	0.11413299	0.087821512	0.089878333	0.051540877	0.045290915	0.049151212	0.038289598	0.047415389	0.04264719	0.039115002	0.016303239
-0.789473684	0.106549797	0.093737037	0.119283846	0.026299498	0.24569868	0.738942767	0.282102164	0.15164096	0.109147724	0.075927097	0.068371289	0.057766455	0.057244379	0.04574702	0.049120862	0.043579035	0.038639779	0.013773775
-0.714285714	0.104883312	0.102188662	0.099973143	0.047208746	0.24938769	0.65555489	0.377468273	0.185296655	0.126704964	0.058092288	0.082896904	0.068205773	0.063127555	0.051546922	0.048820247	0.042763366	0.036653947	0.014751241
-0.639097744	0.098929023	0.106155359	0.077658073	0.076330315	0.242662048	0.565558091	0.473577936	0.21336967	0.139512442	0.037221788	0.094332699	0.076018421	0.066449474	0.055333025	0.046498046	0.040225508	0.033272347	0.018712862
-0.563909774	0.089095153	0.105569865	0.053796348	0.102533435	0.226564044	0.47129533	0.568004373	0.234217139	0.146745708	0.015842325	0.102027437	0.080746929	0.066983746	0.05686591	0.042256888	0.03610397	0.02873688	0.023864333
-0.488721805	0.075978308	0.100593099	0.031045441	0.123549312	0.202408969	0.375196019	0.658304322	0.246348597	0.147778531	0.017818269	0.105481334	0.082073286	0.06463825	0.056023082	0.03633967	0.030680319	0.023484704	0.029009999
-0.413533835	0.060369305	0.091591942	0.019848486	0.138444426	0.171730109	0.27970743	0.742091873	0.248487904	0.142220609	0.04185051	0.104370477	0.079833731	0.0594672	0.052806642	0.029192917	0.024466844	0.018346108	0.03349373
-0.338345865	0.043346974	0.079121821	0.033245821	0.146796989	0.136228213	0.187250268	0.817114698	0.239629992	0.129949775	0.067027054	0.098569651	0.074034202	0.051688981	0.047356297	0.021688063	0.018489051	0.014984071	0.036916429
-0.263157895	0.026858749	0.063921572	0.053071803	0.148540584	0.097748775	0.100332132	0.881327891	0.219090858	0.111140959	0.090790421	0.088173108	0.064868163	0.04173023	0.039977922	0.015910405	0.014979591	0.015555287	0.039021916
-0.187969925	0.017319745	0.04696334	0.071460798	0.143910222	0.058429386	0.025198991	0.932962043	0.18655145	0.086307278	0.111788816	0.073520925	0.052752388	0.030390502	0.031232011	0.015887581	0.016634147	0.019828431	0.039660594
-0.112781955	0.024729569	0.029799054	0.086568791	0.133406688	0.022987245	0.056213078	0.970582758	0.142106217	0.05645172	0.128885406	0.055269638	0.038455792	0.019662404	0.022277423	0.021984748	0.022356698	0.02566103	0.038780815
-0.037593985	0.039118042	0.0170562	0.097581511	0.117762043	0.027457907	0.11635018	0.993139234	0.086405902	0.024606822	0.141099246	0.034755865	0.023804027	0.016060126	0.016212249	0.030331303	0.02939658	0.031577818	0.036431882
0.037593985	0.053255778	0.021003749	0.104075631	0.097904999	0.059101871	0.166343606	1	0.023340068	0.024424332	0.147629481	0.017478795	0.016292168	0.024468751	0.018378821	0.038709805	0.036244403	0.036795835	0.032777359
0.112781955	0.065258826	0.035191494	0.105897463	0.074936177	0.08853191	0.204730028	0.990974407	0.060000324	0.06106876	0.147891619	0.025691692	0.026458904	0.037271775	0.027041618	0.04611646	0.042130823	0.04084866	0.028130006
0.187969925	0.074331842	0.049803776	0.103124875	0.050165632	0.112895609	0.231129943	0.966319032	0.143389896	0.100554543	0.141553253	0.048880199	0.043266715	0.050275766	0.03737087	0.05196439	0.046586197	0.043436799	0.023044921
0.263157895	0.080047043	0.062476837	0.096044314	0.025658108	0.131202474	0.245647672	0.926728754	0.233675096	0.13895346	0.128567877	0.073330262	0.060421478	0.062003748	0.047288265	0.055861274	0.04930332	0.044381116	0.018550146
0.338345865	0.082206138	0.072323385	0.085128882	0.013302226	0.142953652	0.248782524	0.873312856	0.328145737	0.174206236	0.109215114	0.09630578	0.076082138	0.071616411	0.055828657	0.057554426	0.050099866	0.043611222	0.016406432
0.413533835	0.080801554	0.078870462	0.071016804	0.031196878	0.147990778	0.241381269	0.807557111	0.424416054	0.204485981	0.084189732	0.116361729	0.089200686	0.078517686	0.062387519	0.056920654	0.048911441	0.041167457	0.018056281
0.488721805	0.075997748	0.081882001	0.054500738	0.052430793	0.146453305	0.224590406	0.731273344	0.520054874	0.228101237	0.054998184	0.132357083	0.098995577	0.082281704	0.066547518	0.053970347	0.045796483	0.03721339	0.022614281
0.563909774	0.068115862	0.081314141	0.036582884	0.071223059	0.138748525	0.199802285	0.646538496	0.612611162	0.243527853	0.027479745	0.143347695	0.104872533	0.082645535	0.068040776	0.048860815	0.040952303	0.032069357	0.028265909
0.639097744	0.057620038	0.077295818	0.01905631	0.086382095	0.125518753	0.168595313	0.555625633	0.699680696	0.249461981	0.033482071	0.148593759	0.106423348	0.07951824	0.066745809	0.041929466	0.034757655	0.026303795	0.033814697
0.714285714	0.04511464	0.070113253	0.011683064	0.097294606	0.107603332	0.132670137	0.460929846	0.778979756	0.244875782	0.068003757	0.147588797	0.103441749	0.072996672	0.06269575	0.033790589	0.027895571	0.020974156	0.038578088
0.789473684	0.03139981	0.060194685	0.024885695	0.103630675	0.085997101	0.093784491	0.36489267	0.848417291	0.229073348	0.106302753	0.140092622	0.095944411	0.063394861	0.056096513	0.025649572	0.021706399	0.018002315	0.042136163
0.864661654	0.01791969	0.048100405	0.040712919	0.105292448	0.061811769	0.053691548	0.269930799	0.906161444	0.201755869	0.143710402	0.126168532	0.08420188	0.051323623	0.047371851	0.020173205	0.018759965	0.019319529	0.044224832
0.939849624	0.010804759	0.034544914	0.054918931	0.102393767	0.03627491	0.014138483	0.178385325	0.950697511	0.163141399	0.177970831	0.106243758	0.06881079	0.037976655	0.037302393	0.021265607	0.021310752	0.024245242	0.044699474
1.015037594	0.019160868	0.020623713	0.066510099	0.09524139	0.011394181	0.023702894	0.092597625	0.980875102	0.114392218	0.20723839	0.081281249	0.050948574	0.026338035	0.027514224	0.028408939	0.027810973	0.030644567	0.043525475
1.090225564	0.031479698	0.010193736	0.074968002	0.084312362	0.016676963	0.057916388	0.018748279	0.995942793	0.060776279	0.229865224	0.053574666	0.033587053	0.024002312	0.021869736	0.037826703	0.035596919	0.037060224	0.04078121
1.165413534	0.043006645	0.015599377	0.079999352	0.070227592	0.03952371	0.087630307	0.059226672	0.995569122	0.048626214	0.244400375	0.032240114	0.026608157	0.034318948	0.025231321	0.047268447	0.043135027	0.042678516	0.036673334
1.240601504	0.052665793	0.02793742	0.081491382	0.053725274	0.060171699	0.111910564	0.118378234	0.979849325	0.113752374	0.249629993	0.0432976	0.03950486	0.049667526	0.035223583	0.055619272	0.049595247	0.047005451	0.031577686
1.315789474	0.059946859	0.039878381	0.079495945	0.035650337	0.077477028	0.130114917	0.167115325	0.949297796	0.196750369	0.244627687	0.076067243	0.060910515	0.065500735	0.047137909	0.062213392	0.054464945	0.049727161	0.026143748
1.390977444	0.064556493	0.05010323	0.074216199	0.017106591	0.090818427	0.141879836	0.204458551	0.904826808	0.286307244	0.228811768	0.112810694	0.083428346	0.079963887	0.058681734	0.066610557	0.057413574	0.050662408	0.021523119
1.466165414	0.066356755	0.058054214	0.065990768	0.00633706	0.099806557	0.147116014	0.230183506	0.84771257	0.379007978	0.20202585	0.14881111	0.104461841	0.091989377	0.068710714	0.068533117	0.058251324	0.049749136	0.019514833
1.541353383	0.065347006	0.063407119	0.05527541	0.021876722	0.104259153	0.145995251	0.244482149	0.779550228	0.472273618	0.164717522	0.181719388	0.12254499	0.100827812	0.076506953	0.067851549	0.056919563	0.047045368	0.0213983
1.616541353	0.061652767	0.065993359	0.042625977	0.038270768	0.104191793	0.138928428	0.247898039	0.702199867	0.563699967	0.118597208	0.20971378	0.13659759	0.105943192	0.081579841	0.064587054	0.053494753	0.042741782	0.026251807
1.691729323	0.055514084	0.065780244	0.028700644	0.052708884	0.099805405	0.12653572	0.241282505	0.617726165	0.650980635	0.070705866	0.231222404	0.145783222	0.106995385	0.083615111	0.058925914	0.048205251	0.03719652	0.032294646
1.766917293	0.047272717	0.062860328	0.014436109	0.064526863	0.091468038	0.109610701	0.225748908	0.528335075	0.731933171	0.06016362	0.244893963	0.149492332	0.103847387	0.082466561	0.051256853	0.04147636	0.031025809	0.038290007
1.842105263	0.037361739	0.057440452	0.005871591	0.073305725	0.079691158	0.089080482	0.202622748	0.436312621	0.804548758	0.116264508	0.249624364	0.147357659	0.096584038	0.078163107	0.042274345	0.034052302	0.025321634	0.043506969
1.917293233	0.026314762	0.049828915	0.017050607	0.078790395	0.065101518	0.065965273	0.173389686	0.343975828	0.86704496	0.194335833	0.244600484	0.139282	0.085549356	0.070928626	0.033278028	0.027309104	0.021945472	0.047492393
1.992481203	0.014915605	0.040422445	0.029970163	0.080877805	0.048409927	0.04134835	0.139646857	0.253664462	0.917914054	0.280218457	0.229357503	0.125482575	0.071441267	0.061231039	0.026884161	0.02369755	0.022812636	0.049960977
2.067669173	0.006407047	0.029701022	0.041564577	0.07961	0.030378521	0.016476504	0.103073485	0.167896213	0.955963368	0.369719873	0.203871924	0.106586859	0.055608268	0.049920667	0.026899021	0.02556603	0.027603564	0.050753646
2.142857143	0.012421789	0.018277423	0.051217892	0.075164178	0.0117901	0.009574729	0.065499246	0.09054392	0.980345592	0.460128343	0.168783202	0.083917556	0.041083898	0.038652414	0.033761484	0.03200346	0.034309265	0.049824158
2.218045113	0.022836028	0.007609641	0.058562929	0.067838518	0.006624147	0.032113632	0.029870748	0.040758348	0.990577923	0.54908489	0.126168433	0.060570289	0.034984633	0.030959089	0.04398292	0.040372865	0.04132451	0.047238743
2.293233083	0.032625989	0.008670547	0.063368758	0.058034154	0.024077905	0.052894651	0.019148961	0.072151926	0.986549534	0.634389113	0.083401317	0.045481109	0.043643961	0.031986736	0.054840793	0.048867006	0.04770286	0.043186693
2.368421053	0.041016578	0.018983269	0.065524346	0.046234185	0.039966157	0.070743619	0.04756649	0.123350478	0.968517383	0.713983725	0.070491375	0.053709472	0.061364798	0.041655549	0.064888328	0.056468382	0.052868147	0.038010315
2.443609023	0.047632533	0.029120512	0.06503231	0.032981177	0.053722551	0.085076202	0.076523329	0.167975071	0.937090865	0.785983803	0.115108525	0.080369629	0.08158948	0.0551367	0.073276152	0.062554018	0.056452111	0.03227871
2.518796992	0.052239719	0.038019441	0.06200176	0.018857438	0.064898275	0.095504579	0.101417075	0.202968646	0.893206237	0.848716614	0.1861311	0.112927087	0.101276774	0.069184823	0.079446855	0.066719261	0.058230726	0.026948099
2.593984962	0.054708891	0.045266747	0.056638315	0.004554336	0.073166508	0.101817449	0.121205459	0.227679094	0.838092154	0.900760558	0.266845071	0.145989794	0.118799704	0.082141017	0.083033401	0.068715008	0.058101848	0.023549585
2.669172932	0.055006204	0.050602601	0.049231261	0.009875095	0.078328314	0.103973384	0.13539177	0.242143004	0.773227999	0.940978369	0.352002775	0.176934842	0.13306051	0.093011966	0.083828265	0.068427664	0.056080085	0.023708783
2.744360902	0.053186973	0.053870319	0.040138555	0.023190593	0.080313495	0.102091311	0.143778073	0.24678903	0.700297132	0.968542222	0.438679269	0.203960657	0.143247915	0.101122829	0.081777945	0.065876326	0.052302089	0.027499866
2.819548872	0.049388262	0.055006037	0.029771214	0.035255594	0.079176433	0.096436466	0.146408381	0.242337301	0.621137674	0.982949533	0.524547344	0.225620735	0.148775428	0.106010082	0.076990155	0.061221071	0.04704571	0.033399914
2.894736842	0.043819564	0.054033289	0.01858297	0.045632417	0.075087378	0.08740237	0.143538587	0.229740203	0.537694476	0.984028975	0.607518582	0.240715518	0.149274156	0.10739184	0.069756094	0.054787877	0.040778823	0.039910604
2.969924812	0.036752023	0.051056684	0.00713739	0.053989991	0.068319869	0.075490221	0.135609585	0.210134564	0.451978273	0.971936728	0.685670134	0.248281302	0.144606073	0.105165243	0.06060678	0.047131897	0.034274786	0.046068924
3.045112782	0.028507955	0.046253592	0.005099701	0.060090853	0.059235136	0.061288432	0.123219663	0.184800042	0.3660447	0.947143426	0.75724727	0.247611904	0.134892844	0.099417402	0.050458555	0.039192695	0.02883338	0.051279216
3.120300752	0.019457696	0.039863976	0.015902344	0.063793145	0.048264685	0.045460195	0.107097301	0.155128067	0.282027839	0.910412621	0.820687736	0.238299376	0.120575252	0.090453079	0.040974098	0.032611864	0.026359356	0.055159749
3.195488722	0.010079844	0.032179167	0.026056263	0.065050471	0.035893312	0.028778853	0.088079678	0.12261993	0.20235017	0.862771883	0.874650374	0.220304507	0.102557982	0.078861377	0.035134005	0.029880015	0.028237309	0.057471103
3.270676692	0.00304338	0.023531838	0.035022412	0.063908449	0.022651564	0.012655587	0.067114556	0.088986168	0.130670512	0.805477969	0.918041149	0.19410644	0.082615845	0.065688595	0.03631861	0.032717811	0.033709793	0.058086999
3.345864662	0.01006466	0.014298702	0.042498977	0.060498099	0.009222066	0.009642086	0.04536645	0.056721051	0.07681052	0.739977763	0.950033509	0.161102104	0.064577052	0.052893009	0.044338436	0.039914263	0.04092172	0.056983886
3.421052632	0.018749342	0.005091229	0.048265203	0.055026491	0.005604348	0.023925971	0.025020968	0.032727583	0.069215779	0.667867061	0.970081619	0.124900887	0.056436873	0.044246093	0.055930266	0.049067361	0.04842974	0.054240276
3.496240602	0.026709204	0.005509665	0.052174591	0.047765225	0.01805478	0.038404262	0.016139319	0.03588616	0.10403988	0.590849891	0.977925862	0.095775907	0.065821757	0.044778532	0.068440893	0.058460637	0.055339087	0.050045
3.571428571	0.033581196	0.014282449	0.05415426	0.039037467	0.029951321	0.051285263	0.029482053	0.058422451	0.145181021	0.510702367	0.973590557	0.096561851	0.088484055	0.055105095	0.080328024	0.06706299	0.061085538	0.044720618
3.646616541	0.039138831	0.022600579	0.054203072	0.029204672	0.040510333	0.062040293	0.047362921	0.082598382	0.181332536	0.429248319	0.95737419	0.136203087	0.116622195	0.070835341	0.090648104	0.074222699	0.065300715	0.038778148
3.721804511	0.043226128	0.029982473	0.05238762	0.018656589	0.04938606	0.070355008	0.064006031	0.104020273	0.209795863	0.348363029	0.929832801	0.197352322	0.145833697	0.088218311	0.098769224	0.079507081	0.067752683	0.033029359
3.796992481	0.045749225	0.036180445	0.048836146	0.007841069	0.056334451	0.076041246	0.078180277	0.121385221	0.229836273	0.270050042	0.891757403	0.268289545	0.17370588	0.10512525	0.104258881	0.082636789	0.068321859	0.028734479
3.872180451	0.046673778	0.041017268	0.043730667	0.003597968	0.061195081	0.079018724	0.089353872	0.13414549	0.241419599	0.196741458	0.844146491	0.343954144	0.198621361	0.120266276	0.1068435	0.083460782	0.066992598	0.027431059
3.947368421	0.046022106	0.04437437	0.037297728	0.013778373	0.063887938	0.07930629	0.097247902	0.142090383	0.244883101	0.132423893	0.788174935	0.421501966	0.219339517	0.132758262	0.106396271	0.081948659	0.063853406	0.029836563
4.022556391	0.043869017	0.046189822	0.029798237	0.023480334	0.064410395	0.077013644	0.101747049	0.145232203	0.240812466	0.086942307	0.725160744	0.498841018	0.234863558	0.141962769	0.102938164	0.078192541	0.059105751	0.035068286
4.097744361	0.04033627	0.046456477	0.021516957	0.032183583	0.062832461	0.072331908	0.10286945	0.143758504	0.229977471	0.080420312	0.656531455	0.574204771	0.244404495	0.147430103	0.096649537	0.072418882	0.053087769	0.04165667
4.172932331	0.035585829	0.04521888	0.012753032	0.039627535	0.059290213	0.065523191	0.100749385	0.138002417	0.213288892	0.108371855	0.583792526	0.646023083	0.247381781	0.14888372	0.087899056	0.065018378	0.046328573	0.048466024
4.248120301	0.029812243	0.042568774	0.003830491	0.045617544	0.053977774	0.056910334	0.095622803	0.128419168	0.191767051	0.144543962	0.508501223	0.712887731	0.243442726	0.146222174	0.07731063	0.056614725	0.039659714	0.054761593
4.323308271	0.02323452	0.038639361	0.005111479	0.050017778	0.047138531	0.046869809	0.08781366	0.115566673	0.166523071	0.177848477	0.432252457	0.773550592	0.232501008	0.139533117	0.065917033	0.048211529	0.034377146	0.060066798
4.398496241	0.016088097	0.033598577	0.013566033	0.052750458	0.039056929	0.035837469	0.077721869	0.100092921	0.138764494	0.205024966	0.356690441	0.82693271	0.21481169	0.129124513	0.055480234	0.041430987	0.032167005	0.064066558
4.473684211	0.008619505	0.027641662	0.021413331	0.053794468	0.03005461	0.024371578	0.06581647	0.082740144	0.109862955	0.225045099	0.283581541	0.872135588	0.191135154	0.115592721	0.048870342	0.038501953	0.034111516	0.066559997
4.54887218	0.001205197	0.020983341	0.02842075	0.053182533	0.020507365	0.013596528	0.052645171	0.064398376	0.081612882	0.237689531	0.215051737	0.908450905	0.163138351	0.099977911	0.049259021	0.040974513	0.039581875	0.067438971
4.62406015	0.00642549	0.013849892	0.034405373	0.050996986	0.01101098	0.008870766	0.038901471	0.046333199	0.057152955	0.243137707	0.154325673	0.935366944	0.134443701	0.084120688	0.057113048	0.048084365	0.047001354	0.066678916
4.69924812	0.013472607	0.0064714	0.039225572	0.047364375	0.004986453	0.016139504	0.0257477	0.031125344	0.043434429	0.241815272	0.107965586	0.952570964	0.113029227	0.071346429	0.069805925	0.057759374	0.055017476	0.064336374
4.77443609	0.019974646	0.00092606	0.042781937	0.042449263	0.011235148	0.026146002	0.016460628	0.025187418	0.048110771	0.234320519	0.088928623	0.959947298	0.112279384	0.066733781	0.084539575	0.06825301	0.062730244	0.060552114
4.84962406	0.025752913	0.008125122	0.045017582	0.036447793	0.019951943	0.035748077	0.018236498	0.032731704	0.064721371	0.221380046	0.102508728	0.957571286	0.139066692	0.073897585	0.099459229	0.07842473	0.069552507	0.055562275
4.92481203	0.03066539	0.014926738	0.045917242	0.029582157	0.028214079	0.044269057	0.028172273	0.046178137	0.083966127	0.203818407	0.131769522	0.945699337	0.185685878	0.090826772	0.113389181	0.087532816	0.075089612	0.049724294
5	0.034603029	0.021151807	0.0455052	0.022099536	0.035566531	0.051404577	0.039517759	0.060163683	0.101995945	0.182538397	0.162801911	0.924755586	0.24317568	0.113028499	0.125531356	0.095072157	0.079076319	0.043569955
5.07518797	0.037490257	0.026646704	0.043842182	0.014293738	0.041785962	0.056974796	0.050192175	0.072878719	0.117344456	0.158515496	0.190279716	0.895315711	0.306454345	0.137149977	0.135314045	0.100693311	0.081346985	0.037895547
5.15037594	0.039284989	0.031285975	0.041021424	0.006732592	0.046727548	0.060875945	0.059494837	0.083592222	0.129366615	0.13281989	0.212300672	0.858088534	0.372639781	0.161106653	0.142326286	0.104165836	0.081821929	0.033835243
5.22556391	0.039977736	0.034974214	0.037164139	0.004360461	0.050300213	0.063065449	0.067087651	0.091944492	0.137778841	0.106704289	0.228204379	0.813896133	0.439793527	0.183510465	0.146291035	0.105362371	0.080501878	0.03263588
5.30075188	0.039589863	0.037646936	0.032414687	0.010883772	0.052459495	0.063554616	0.072785127	0.097758884	0.142506081	0.081868504	0.237877551	0.763653197	0.506409218	0.203341669	0.147055966	0.104252784	0.077467482	0.034851859
5.37593985	0.038171072	0.039270467	0.026935937	0.018004616	0.053203682	0.062403065	0.076496735	0.10097876	0.143618504	0.06118654	0.241503961	0.708346496	0.571215714	0.219805659	0.144593557	0.100904452	0.072884097	0.039835853
5.45112782	0.035796278	0.039840958	0.020906023	0.024639921	0.052570325	0.059713447	0.078205239	0.101639851	0.141298262	0.049864563	0.239456043	0.649015426	0.633100825	0.232274804	0.139008642	0.095488672	0.067014839	0.046389314
5.526315789	0.032562009	0.039382634	0.014521392	0.030537579	0.050632461	0.055626205	0.077955269	0.099854255	0.135817965	0.052515613	0.23223805	0.58673489	0.691082886	0.240267501	0.1305563	0.088296755	0.06024887	0.053480744
5.601503759	0.028582511	0.037945374	0.008041511	0.035550571	0.047494515	0.05031476	0.07584518	0.095798869	0.1275249	0.065365486	0.220451013	0.522602337	0.744301964	0.24344478	0.119678981	0.07977428	0.053156597	0.060394179
5.676691729	0.023985764	0.035601792	0.002663845	0.039578409	0.043288114	0.043982138	0.072020161	0.089706139	0.116829685	0.081693676	0.204769209	0.457731983	0.79201894	0.241617411	0.107082252	0.070589336	0.046580305	0.066647927
5.751879699	0.01890975	0.032443938	0.006135283	0.042556139	0.038168338	0.036861741	0.06666626	0.081857112	0.104200728	0.097850663	0.185925344	0.393261916	0.833617172	0.234763278	0.093884979	0.061753759	0.041710717	0.071912315
5.827067669	0.013499987	0.02857981	0.012141032	0.044450687	0.032311614	0.029230363	0.060005971	0.0725784	0.090169437	0.112235821	0.164706105	0.330385923	0.868604281	0.223060798	0.081879835	0.054767528	0.039898271	0.075961245
5.902255639	0.007914421	0.024129898	0.01790633	0.045258542	0.025918681	0.021464005	0.052297275	0.062247509	0.075359063	0.124104825	0.141965076	0.27043655	0.896612858	0.206953623	0.073773004	0.051514017	0.041898174	0.078646803
5.977443609	0.002452073	0.019224242	0.02316847	0.045003486	0.019235279	0.014280339	0.043841198	0.05131849	0.060571237	0.133101204	0.118670794	0.215081047	0.917399544	0.187280979	0.072627961	0.053366791	0.04723299	0.07988619
6.052631579	0.00366172	0.014001538	0.027798493	0.043734068	0.012653905	0.009797325	0.035012601	0.040402245	0.047018111	0.139080312	0.096033172	0.166764332	0.930842299	0.165546824	0.079775134	0.060054635	0.054681554	0.079655054
6.127819549	0.008945854	0.008619108	0.031706449	0.041520825	0.007336582	0.011602372	0.026363161	0.030502229	0.036832433	0.142034528	0.075801192	0.129547193	0.93693584	0.144453608	0.093666295	0.070025149	0.063077562	0.077984474
6.203007519	0.014005173	0.003392952	0.034828775	0.038453383	0.007267278	0.017459916	0.018963954	0.023580305	0.033208042	0.142055803	0.060792752	0.109438153	0.9357854	0.128703277	0.111617601	0.08164231	0.071571876	0.074960768
6.278195489	0.018664339	0.003048594	0.037125099	0.034637649	0.01222823	0.024114058	0.01518832	0.022523246	0.037364135	0.139313445	0.054766653	0.109959259	0.927598982	0.124918327	0.13141043	0.093689703	0.079581279	0.070728603
6.353383459	0.022826748	0.007994479	0.038576669	0.030193562	0.018127692	0.030531905	0.017343848	0.02748133	0.046307974	0.134038995	0.059077954	0.125722034	0.912678366	0.137929898	0.151513714	0.10533012	0.086699659	0.065499288
6.428571429	0.026418976	0.012926303	0.039184964	0.025254442	0.023851345	0.03634431	0.02338144	0.035342558	0.056822136	0.12651522	0.070241489	0.147846482	0.891409146	0.166526529	0.170863851	0.115976442	0.092639094	0.059567903
6.503759398	0.029385727	0.017523374	0.038970142	0.019971164	0.029079963	0.04136652	0.030537719	0.043850768	0.067199705	0.117068504	0.083996754	0.170591882	0.864250069	0.206017605	0.188679236	0.12520319	0.097197161	0.053344805
6.578947368	0.031688746	0.021676562	0.037969279	0.014533642	0.03366018	0.045489391	0.037606886	0.051982953	0.076618555	0.106065433	0.097805119	0.191175329	0.831721986	0.252286786	0.204357319	0.132697988	0.100239493	0.047405064
6.654135338	0.033306169	0.025310791	0.036234432	0.009276923	0.037498548	0.04864802	0.044088471	0.05925546	0.084654416	0.093916184	0.110386861	0.208324244	0.794396714	0.302606723	0.21742302	0.138236398	0.101690473	0.042536766
6.729323308	0.034231758	0.028370244	0.03383061	0.005364721	0.040535855	0.050810091	0.049731991	0.065410749	0.091078301	0.081090772	0.121089751	0.221487908	0.7528861	0.355179171	0.227503919	0.141669104	0.10152834	0.039690255
6.804511278	0.034473916	0.030815407	0.030833772	0.006257977	0.042738538	0.051970224	0.054395382	0.070304503	0.09577395	0.068161617	0.129578276	0.230487817	0.70783161	0.408719247	0.234319164	0.142915659	0.099783008	0.039649733
6.879699248	0.034054479	0.032621954	0.02732905	0.010575238	0.044094748	0.052146396	0.05799722	0.073861498	0.0987006	0.055900557	0.135696094	0.235358527	0.659894782	0.462228286	0.237675854	0.141962063	0.09653613	0.042530712
6.954887218	0.033007346	0.033779897	0.023409606	0.01539905	0.04461185	0.051377115	0.060497631	0.076055687	0.099873716	0.045468734	0.139401512	0.236268613	0.609748944	0.514881199	0.237470289	0.138861242	0.091923856	0.047713242
7.030075188	0.031376976	0.034292667	0.019177216	0.020054361	0.04431437	0.04971893	0.061889074	0.076899575	0.099353416	0.038608239	0.140733804	0.233477105	0.558072713	0.565971226	0.233693691	0.133736713	0.086143665	0.054305508
7.105263158	0.029216825	0.034176061	0.014748161	0.024333799	0.043242089	0.047244157	0.062190884	0.076437496	0.09723653	0.037102171	0.139793362	0.227306937	0.505546022	0.614882639	0.226443805	0.126790904	0.079467931	0.061527893
7.180451128	0.026587792	0.033457046	0.010280216	0.028132496	0.041448191	0.044038922	0.061445409	0.074740728	0.093650663	0.040962255	0.13672861	0.218127423	0.452849854	0.661077169	0.215946077	0.118321192	0.072268292	0.068805388
7.255639098	0.023556797	0.032172463	0.006120316	0.03138442	0.038997522	0.040201754	0.059714904	0.071903629	0.088749679	0.04821121	0.131726636	0.206342251	0.400671654	0.704087187	0.202591711	0.108748897	0.065055072	0.075730239
7.330827068	0.020195671	0.030367682	0.00382643	0.03404616	0.035965061	0.035843298	0.057078922	0.068040596	0.08271062	0.056833836	0.125006341	0.192381661	0.349719975	0.743512164	0.187006111	0.098668786	0.058527687	0.08201103
7.406015038	0.016580915	0.028095244	0.005986584	0.036091317	0.032434875	0.031088379	0.053632197	0.063283939	0.075732583	0.065585971	0.116813792	0.176698716	0.300754749	0.779016568	0.170170229	0.088924165	0.053595028	0.087436925
7.481203008	0.012796007	0.025413599	0.009839989	0.037507902	0.02850007	0.026083552	0.049483232	0.057783178	0.06803875	0.073783871	0.107420156	0.159770697	0.254644804	0.810328259	0.153621525	0.080686725	0.051245262	0.091856061
7.556390977	0.008943736	0.022386052	0.013822709	0.038296685	0.024265041	0.021018689	0.044754124	0.051706791	0.059884136	0.081046049	0.097123367	0.142108124	0.212471619	0.837236869	0.139715328	0.075430163	0.052151425	0.095162928
7.631578947	0.005218033	0.01908023	0.017616819	0.038469878	0.019853472	0.016188186	0.039582701	0.045248654	0.051574205	0.087154293	0.08625589	0.124276219	0.175699096	0.859591894	0.131696898	0.074564613	0.056261287	0.097290925
7.706766917	0.00260717	0.015568859	0.021105992	0.038049911	0.015432936	0.012161863	0.034129454	0.038643996	0.043504425	0.091986754	0.075203141	0.106937136	0.146370816	0.877300402	0.132914756	0.078720584	0.062871078	0.098207851
7.781954887	0.004236829	0.011934562	0.024224942	0.037068252	0.011294482	0.010077094	0.028594983	0.032205171	0.036235457	0.095484692	0.06444054	0.090923518	0.12701958	0.890324302	0.145012321	0.08737422	0.071072934	0.09791314
7.857142857	0.007620328	0.00829066	0.026930394	0.035564257	0.008113125	0.010995706	0.023261607	0.026395704	0.030595049	0.097634568	0.054599123	0.077338899	0.119526181	0.898677197	0.167016967	0.099301061	0.080074515	0.096436281
7.932330827	0.011089817	0.004895037	0.029192963	0.033584081	0.007299321	0.014148201	0.018586653	0.021945834	0.027635287	0.098457397	0.046550897	0.06759005	0.123137746	0.90242086	0.196548673	0.113230933	0.089275785	0.093836254
8.007518797	0.014399922	0.002983717	0.030994106	0.031179726	0.009347161	0.018178945	0.015349576	0.019834183	0.028036633	0.098001766	0.041399147	0.063041485	0.134408071	0.901661406	0.231286123	0.128140859	0.098238021	0.090202133
8.082706767	0.017467147	0.00475229	0.032324608	0.028408338	0.012768424	0.022375945	0.014530153	0.020647193	0.031355371	0.096338813	0.040065338	0.064101742	0.149470864	0.896545203	0.269466998	0.143268472	0.106638039	0.085655321
8.157894737	0.020243282	0.007904175	0.033183579	0.025331984	0.016529852	0.026424609	0.016335631	0.023839945	0.036431733	0.093558435	0.042516231	0.069692749	0.16553238	0.887254629	0.309828164	0.158046424	0.114233871	0.080354237
8.233082707	0.022694963	0.011170007	0.03357762	0.022018434	0.020237248	0.030167849	0.019840148	0.028328939	0.042251361	0.089766356	0.047693157	0.078013333	0.180913258	0.874003723	0.351444337	0.172041894	0.120842839	0.074502773
8.308270677	0.024798394	0.014307326	0.033520063	0.018544229	0.02372185	0.033515799	0.024066303	0.033291987	0.048172712	0.085082013	0.054320778	0.087499711	0.194671255	0.857033807	0.393604995	0.184915966	0.126328176	0.068364175
8.383458647	0.026537447	0.017230567	0.03303022	0.01500359	0.026894482	0.036412882	0.028444621	0.038252446	0.053819338	0.079637336	0.061444084	0.097098535	0.206299048	0.836609163	0.435738324	0.196398804	0.130590882	0.062281481
8.458646617	0.027902717	0.019892303	0.032132644	0.011534519	0.029700974	0.03882445	0.032676675	0.04294151	0.058967174	0.073576765	0.068458741	0.106160033	0.215544989	0.813012798	0.477366906	0.206274905	0.133564666	0.056701321
8.533834586	0.028890888	0.022260783	0.030856423	0.008401391	0.03210656	0.040730619	0.036597234	0.047200803	0.063479467	0.06705908	0.074996528	0.114292163	0.222313245	0.78654239	0.518082135	0.214374388	0.135212752	0.052183631
8.609022556	0.029504195	0.024313706	0.029234503	0.006237957	0.034089459	0.042123008	0.040107835	0.050933206	0.067272876	0.060262155	0.080832255	0.121261646	0.226607462	0.757506437	0.557529308	0.220567855	0.135525844	0.049351771
8.684210526	0.02974991	0.026035933	0.027303101	0.006133276	0.035637796	0.043002731	0.043147285	0.054078883	0.070299545	0.053392454	0.085828464	0.126935863	0.228497639	0.726220687	0.595398747	0.224763442	0.134520931	0.048728967
8.759398496	0.029639828	0.027418387	0.025101232	0.008052501	0.036747839	0.043379003	0.045677905	0.056603036	0.072537076	0.046702089	0.089904504	0.131249313	0.228099613	0.693004869	0.631420352	0.226905319	0.132240808	0.050506948
8.834586466	0.029189757	0.028457377	0.022670478	0.010840255	0.037422834	0.043268035	0.047678552	0.05848916	0.07398248	0.040516018	0.093018933	0.134183654	0.22556165	0.658179799	0.665360086	0.226973298	0.128754401	0.054450226
8.909774436	0.028419007	0.029154063	0.020055178	0.013841174	0.037672107	0.04269211	0.049140704	0.059734983	0.074648211	0.035264691	0.095158986	0.135755202	0.22105524	0.622064894	0.697017553	0.224983509	0.124158109	0.060043788
8.984962406	0.027349887	0.02951399	0.017303506	0.016802088	0.037510306	0.041678771	0.050066019	0.06034978	0.074559368	0.031486317	0.096333861	0.136006634	0.214768541	0.584976152	0.726224159	0.220990346	0.118578629	0.066718938
9.060150376	0.026007238	0.029546633	0.014470595	0.019610329	0.036956729	0.040260115	0.050464643	0.06035244	0.073751572	0.029704224	0.096570139	0.135001157	0.206901636	0.547224682	0.75284157	0.215090144	0.112177919	0.073985145
9.135338346	0.024417989	0.029264962	0.011626945	0.022204989	0.036034709	0.038472191	0.050353932	0.05976997	0.072269296	0.030132624	0.09590847	0.132818211	0.197663139	0.509115872	0.77676029	0.207427405	0.105161279	0.081460419
9.210526316	0.022610792	0.028685002	0.008882538	0.024548474	0.034771066	0.036354539	0.049757413	0.058636286	0.070164519	0.03247914	0.09440104	0.129550198	0.187267959	0.47094933	0.797898268	0.198204869	0.097789684	0.08885662
9.285714286	0.020615752	0.027825422	0.006462114	0.026616097	0.033195619	0.033949928	0.048703917	0.056991217	0.067495675	0.036136967	0.092109589	0.125299973	0.175936176	0.433019816	0.816199478	0.187699355	0.090397065	0.095956333
9.360902256	0.018464344	0.026707131	0.004909816	0.028391668	0.031340797	0.031304399	0.047226844	0.054879703	0.064326893	0.040509477	0.08910386	0.120178955	0.16389315	0.395619442	0.831632448	0.176286055	0.083410689	0.102593759
9.436090226	0.016189666	0.02535291	0.005046669	0.029865342	0.029241395	0.028467811	0.045363565	0.052351201	0.060727593	0.045153116	0.08546042	0.114305852	0.151371108	0.359041611	0.844188727	0.164474097	0.077365104	0.108641287
9.511278195	0.013827433	0.023787088	0.006682093	0.031032413	0.026934525	0.025495253	0.043154968	0.049459329	0.056772535	0.049771366	0.081261883	0.107806008	0.138612659	0.323587341	0.853881301	0.152953851	0.072884303	0.114000586
9.586466165	0.011418701	0.022035284	0.008935505	0.031892531	0.024459943	0.02245006	0.04064521	0.046261853	0.052542524	0.054171158	0.076596584	0.10081153	0.125876864	0.289574915	0.860742958	0.142646182	0.070592115	0.118596734
9.661654135	0.009017379	0.020124264	0.011347003	0.032449127	0.021860983	0.019409871	0.037881739	0.042821154	0.048126058	0.058226477	0.071558841	0.09346238	0.11344855	0.257354054	0.864824622	0.134716898	0.070937554	0.122374306
9.736842105	0.006713103	0.018081971	0.013738183	0.032708941	0.01918669	0.016478554	0.034915738	0.039205425	0.043622426	0.061854833	0.066250001	0.085908791	0.101651206	0.227325766	0.866193674	0.130477947	0.074020915	0.125294705
9.812030075	0.004710331	0.015937904	0.016028896	0.032681619	0.016496298	0.013808579	0.031803228	0.035491009	0.039146922	0.065002991	0.060780604	0.078315425	0.090861785	0.199967644	0.86493226	0.131098865	0.07956729	0.127334274
9.887218045	0.003563918	0.013724204	0.018175717	0.032379341	0.013868663	0.011635293	0.028607256	0.031766552	0.034838998	0.067638309	0.055274084	0.070867802	0.08152002	0.175859281	0.861135624	0.137208338	0.087069915	0.128482931
9.962406015	0.004019761	0.011478323	0.020151753	0.031816486	0.011421988	0.010290687	0.025401897	0.028139895	0.030873403	0.069743325	0.049872543	0.063781103	0.074112815	0.15568889	0.85491046	0.148683654	0.095970774	0.128743152
10.03759398	0.005629521	0.009249803	0.021939095	0.031009323	0.009351589	0.010078177	0.02227924	0.024748604	0.027470857	0.071312212	0.044744837	0.057309999	0.069101609	0.140197593	0.846373311	0.164816997	0.105770465	0.128129225
10.11278195	0.007621326	0.007118784	0.023525586	0.029975729	0.007972655	0.010996857	0.019360835	0.021773041	0.024894659	0.072348359	0.040095743	0.051753757	0.06677754	0.130002746	0.835649021	0.184671335	0.116061974	0.126666733
10.18796992	0.009687376	0.005250857	0.024903244	0.028734951	0.007641686	0.012721654	0.016813517	0.019442802	0.023405031	0.072862612	0.036170681	0.047442463	0.067109479	0.125305952	0.822869248	0.207349708	0.126524926	0.124392277
10.26315789	0.01171662	0.004036338	0.026067393	0.0273074	0.00842434	0.01488669	0.014860297	0.018009447	0.023155488	0.072871949	0.033241654	0.04468281	0.069718461	0.125664448	0.808171053	0.232103467	0.136908261	0.121353464
10.33834586	0.013658868	0.004063035	0.02701612	0.025714519	0.009990568	0.01723834	0.013752216	0.017653798	0.024095148	0.072398443	0.03155357	0.043658163	0.074018054	0.130062065	0.79169557	0.258340235	0.147013421	0.11760924
10.41353383	0.015486227	0.00524915	0.027749887	0.02397873	0.011960115	0.019624585	0.013657621	0.01836967	0.025986589	0.071468414	0.031231175	0.044334339	0.079400393	0.137246799	0.773586764	0.285595972	0.156681313	0.113230673
10.4887218	0.017180942	0.00696247	0.028271239	0.022123507	0.014088472	0.021954808	0.014532461	0.019955045	0.028523704	0.070111746	0.032206116	0.046456776	0.085350301	0.146059399	0.753990276	0.313503014	0.165782999	0.108302355
10.56390977	0.018730873	0.008837024	0.028584545	0.020173666	0.016240073	0.024172777	0.01614237	0.022128285	0.031431987	0.068361318	0.034239093	0.049649293	0.091475667	0.155586849	0.733052374	0.341764105	0.17421324	0.102924634
10.63909774	0.020127553	0.010726055	0.028695784	0.018156003	0.018338423	0.026242025	0.018210265	0.024636883	0.03450303	0.066252559	0.037019238	0.053530139	0.097493995	0.165172358	0.710918995	0.370133608	0.181886057	0.097216957
10.71428571	0.021365225	0.012564546	0.028612344	0.016100562	0.020337544	0.028138177	0.020514497	0.027293603	0.037589342	0.063823109	0.040254735	0.057778077	0.103207339	0.174366638	0.687734888	0.398404493	0.188731634	0.091322584
10.78947368	0.022440306	0.014318312	0.02834283	0.014043095	0.02220806	0.029844803	0.022903135	0.029969452	0.040588795	0.06111261	0.043712343	0.062147865	0.108479459	0.182872108	0.663642866	0.426399441	0.194694141	0.085414808
10.86466165	0.023351049	0.015966712	0.0278969	0.012029846	0.023930391	0.031351062	0.025276526	0.032577056	0.043430761	0.058162629	0.047219568	0.066460919	0.113218495	0.190497775	0.638783156	0.453964764	0.199730157	0.079704191
10.93984962	0.024097301	0.017496122	0.027285106	0.010126863	0.025491269	0.032650295	0.027569038	0.035056883	0.046066274	0.055016755	0.050652961	0.070589948	0.117364699	0.197126828	0.613292856	0.480966199	0.20380751	0.074444859
11.01503759	0.024680311	0.018897135	0.026518746	0.008437258	0.026881822	0.033739118	0.029736602	0.03736796	0.048461508	0.05172092	0.053925184	0.074445251	0.120881904	0.202694364	0.587305495	0.507285938	0.206904414	0.069934894
11.09022556	0.025102573	0.020163227	0.025609742	0.007125777	0.028096464	0.03461681	0.031749115	0.039481989	0.050593535	0.048323983	0.056974748	0.07796438	0.123751577	0.207172233	0.560950708	0.532820494	0.2090088	0.066501752
11.16541353	0.025367682	0.021290039	0.024570528	0.006417918	0.029132192	0.035284869	0.033585877	0.041379644	0.052447523	0.044878692	0.059758713	0.08110482	0.125968621	0.21055866	0.534354014	0.55747912	0.210117831	0.064462287
11.2406015	0.025480207	0.022274954	0.023413967	0.006483364	0.029988113	0.035746668	0.03523283	0.043048193	0.054014848	0.041443085	0.062247678	0.083838885	0.127538329	0.212871033	0.507636715	0.581182591	0.210237545	0.064057018
11.31578947	0.025445567	0.023116816	0.022153288	0.007258794	0.030665107	0.036007186	0.036680817	0.044479931	0.055291773	0.038082437	0.06442236	0.086150146	0.128474136	0.21414079	0.48091592	0.603862247	0.209382645	0.065382945
11.39097744	0.025269921	0.023815732	0.02080207	0.008505682	0.031165565	0.036072774	0.037924448	0.045671103	0.056278494	0.034871664	0.066271217	0.088030897	0.128795908	0.214409721	0.454304692	0.625459193	0.20757642	0.068366382
11.46616541	0.024960063	0.024372914	0.019374277	0.010001884	0.031493176	0.035950966	0.038961321	0.046621141	0.05697843	0.031897817	0.067788775	0.08948031	0.128528618	0.213727233	0.427912361	0.645923625	0.204850849	0.072795534
11.54135338	0.024523323	0.024790546	0.017884374	0.01160516	0.031652754	0.0356503	0.039791473	0.047332093	0.057397671	0.029261427	0.068974396	0.090503054	0.127701294	0.212148291	0.401844987	0.665214225	0.201246894	0.078388217
11.61654135	0.02396748	0.025071668	0.016347569	0.013232833	0.031650081	0.035180176	0.040416964	0.047808188	0.057544533	0.027074065	0.069831368	0.091108245	0.126346171	0.209731839	0.376206039	0.683297619	0.196815065	0.084854251
11.69172932	0.023300673	0.025220077	0.014780266	0.014836112	0.031491773	0.034550715	0.040841553	0.048055485	0.057429201	0.025448054	0.070366194	0.091308624	0.124498009	0.206539581	0.351097293	0.700147867	0.191616309	0.091931988
11.76691729	0.022531337	0.025240229	0.013200883	0.016384747	0.031185158	0.033772654	0.04107044	0.048081589	0.057063428	0.02447543	0.070588037	0.091119888	0.122193527	0.202635021	0.32662002	0.715745982	0.185723343	0.099401178
11.84210526	0.021668131	0.02513715	0.011631321	0.017859004	0.030738169	0.032857241	0.041110049	0.04789541	0.056460281	0.024200434	0.07050826	0.090560155	0.119470954	0.198082721	0.302876511	0.73007947	0.179222551	0.107082312
11.91729323	0.020719891	0.024916361	0.010099631	0.019245494	0.030159247	0.031816159	0.040967845	0.047506961	0.055633924	0.024600447	0.07014006	0.08964952	0.116369659	0.192947715	0.279972002	0.743141887	0.172216605	0.114830691
11.9924812	0.019695591	0.024583796	0.008644883	0.020534922	0.029457257	0.030661466	0.040652176	0.046927183	0.054599438	0.025590222	0.069498149	0.088409679	0.112929875	0.187295074	0.258017058	0.754932406	0.164828002	0.122529578
12.06766917	0.018604322	0.024145737	0.007325737	0.021720811	0.028641412	0.029405559	0.040172137	0.046167795	0.053372671	0.027047397	0.068598495	0.086863627	0.109192492	0.181189585	0.237130432	0.7654554	0.157203648	0.130084187
12.14285714	0.017455295	0.023608751	0.006233063	0.02279875	0.027721216	0.028061166	0.039537447	0.045241168	0.051970113	0.028842275	0.067458101	0.085035398	0.105198932	0.174695546	0.217442318	0.774720035	0.149520536	0.137416924
12.21804511	0.016257879	0.022979632	0.005496951	0.023765908	0.02670642	0.026641376	0.038758353	0.044160219	0.050408803	0.030857876	0.066094817	0.082949863	0.100991101	0.167876655	0.19909769	0.782739874	0.141992186	0.144463784
12.29323308	0.015021683	0.022265349	0.005251711	0.024620722	0.025606985	0.025159707	0.03784554	0.042938327	0.048706271	0.032997963	0.064527193	0.080632567	0.09661142	0.160796009	0.182258986	0.789532495	0.134874748	0.151171676
12.36842105	0.013756719	0.021473008	0.005537444	0.025362671	0.024433082	0.023630246	0.036810061	0.041589269	0.046880501	0.035187258	0.062774358	0.078109609	0.09210295	0.153516203	0.167106632	0.795119118	0.128470282	0.15749645
12.44360902	0.012473682	0.020609815	0.006253108	0.02599211	0.0231951	0.022067865	0.035663284	0.040127182	0.044949944	0.037368371	0.060855934	0.075407578	0.087509613	0.146099533	0.153834872	0.799524249	0.123122709	0.163401423
12.51879699	0.011184451	0.019683054	0.007243022	0.026510141	0.021903699	0.020488555	0.034416859	0.038566554	0.04293357	0.039498075	0.058791981	0.072553518	0.082876515	0.138608325	0.142639365	0.802775336	0.119200194	0.168856277
12.59398496	0.009902958	0.018700069	0.00838178	0.026918512	0.020569901	0.018909924	0.033082698	0.036922234	0.040850963	0.041544	0.056602977	0.06957496	0.078250391	0.131105376	0.133693301	0.804902433	0.117058865	0.173836212
12.66917293	0.008646745	0.017668275	0.009588996	0.027219528	0.019205245	0.01735192	0.03167299	0.035209495	0.03872249	0.043482022	0.054309841	0.066499995	0.073680149	0.123654536	0.127112195	0.805937892	0.116990163	0.178321295
12.7443609	0.007439811	0.016595176	0.010815964	0.027415976	0.017822028	0.015837848	0.030200236	0.033444128	0.036569531	0.045294302	0.05193399	0.063357422	0.06921751	0.116321414	0.122915023	0.805916057	0.11916707	0.182295935
12.81954887	0.006317782	0.015488421	0.01203271	0.02751106	0.016433672	0.014395727	0.028677327	0.031642596	0.0344148	0.046967841	0.049497455	0.060176947	0.064917665	0.109174193	0.120997334	0.804872979	0.123613191	0.185748464
12.89473684	0.005336645	0.014355896	0.013220049	0.027508342	0.01505528	0.01305992	0.02711766	0.029822251	0.032282748	0.048493414	0.047023049	0.056989467	0.060839825	0.102284501	0.121131885	0.802846146	0.130210442	0.188670795
12.96992481	0.004583234	0.013205885	0.014365186	0.027411688	0.013704443	0.011872603	0.025535318	0.028001637	0.030200066	0.049864788	0.044534589	0.053827421	0.057047413	0.095728204	0.122999862	0.799874228	0.138739483	0.191058128
13.04511278	0.004170667	0.012047329	0.01545928	0.027225226	0.012402418	0.010883865	0.023945319	0.026200874	0.028196235	0.051078128	0.042057197	0.0507252	0.053607482	0.08958588	0.126239423	0.795996839	0.148931266	0.192908707
13.12030075	0.004182721	0.010890254	0.01649608	0.026953295	0.011175724	0.010148047	0.022363957	0.024442152	0.026304047	0.052131549	0.039617656	0.047719588	0.050588816	0.083942597	0.130492195	0.791254309	0.160509995	0.194223609
13.19548872	0.004594956	0.009746466	0.017471116	0.026600415	0.010058071	0.00971371	0.02080925	0.022750287	0.024559901	0.053024773	0.037244809	0.044850159	0.048058104	0.078886383	0.135435027	0.785687479	0.173219549	0.195006563
13.27067669	0.005293169	0.008630719	0.018381204	0.026171247	0.009091965	0.009608143	0.019301504	0.021153297	0.023003525	0.053758847	0.034969961	0.042159492	0.046073859	0.074504689	0.140794872	0.779337506	0.186835134	0.195263797
13.34586466	0.006159863	0.007562659	0.019224135	0.025670564	0.008328122	0.009824801	0.017863971	0.019682802	0.021676608	0.054335927	0.032827172	0.039692984	0.044678617	0.070878242	0.146351107	0.772245685	0.201165407	0.195003905
13.42105263	0.007113697	0.006569994	0.01999846	0.025103225	0.007819253	0.010324078	0.016523499	0.018373926	0.020619771	0.054759099	0.030853274	0.037497917	0.043891123	0.068072292	0.151930899	0.764453282	0.216049788	0.194237743
13.4962406	0.008105182	0.005693168	0.02070335	0.024474152	0.007605646	0.011047329	0.01531094	0.017264152	0.019867629	0.055032229	0.029087332	0.03562141	0.043701223	0.066126492	0.157401846	0.756001385	0.231354028	0.192978345
13.57142857	0.00910459	0.004990154	0.021338482	0.023788311	0.007697511	0.011933298	0.014260824	0.016390509	0.019442646	0.055159835	0.027569178	0.034106952	0.044069769	0.065046074	0.162664346	0.746930767	0.246965598	0.191240865
13.64661654	0.010093488	0.004534221	0.021903967	0.023050699	0.008067859	0.012928365	0.013409564	0.015784734	0.019349733	0.055146984	0.026336704	0.032989609	0.044933973	0.064797622	0.167644785	0.737281761	0.26278959	0.189042551
13.72180451	0.011059939	0.004390342	0.022400282	0.022266334	0.008663448	0.013989834	0.012791421	0.015467117	0.019574092	0.054999199	0.025421838	0.032290692	0.046216298	0.065311605	0.17228989	0.727094148	0.27874532	0.186402748
13.79699248	0.011995885	0.004572611	0.02282822	0.021440252	0.009423837	0.015085274	0.012432248	0.015441145	0.0200836	0.054722381	0.024845781	0.032013414	0.047833929	0.066491174	0.17656223	0.716407057	0.294763609	0.183342937
13.87218045	0.012895696	0.005029198	0.023188851	0.020577509	0.010295067	0.016190526	0.012342718	0.015691618	0.020834747	0.054322741	0.02461478	0.032141207	0.049706416	0.068224286	0.180436698	0.705258879	0.310784656	0.179886822
13.94736842	0.013755347	0.005677829	0.023483479	0.01968319	0.011234548	0.017287667	0.012514363	0.016187517	0.021779557	0.053806738	0.024718089	0.032639599	0.051760552	0.070395553	0.183897784	0.693687185	0.326756372	0.176060465
14.02255639	0.014571925	0.006444846	0.023713618	0.018762433	0.01221058	0.018363354	0.012920971	0.016888219	0.022871243	0.053181033	0.025129121	0.033461071	0.053932655	0.072895295	0.186937471	0.681728662	0.342633099	0.171892485
14.09774436	0.015343319	0.007277805	0.02388096	0.017820453	0.013200094	0.0194076	0.013524701	0.01775024	0.024067647	0.052452439	0.025809475	0.034551236	0.056169032	0.075625011	0.1895536	0.669419052	0.358374596	0.167414335
14.17293233	0.01606803	0.008142342	0.023987351	0.016862598	0.014186349	0.020412894	0.014283641	0.018732315	0.025332677	0.051627888	0.026714358	0.035854561	0.058425363	0.078499732	0.191748611	0.656793107	0.373945252	0.162660661
14.2481203	0.016745034	0.009016232	0.02403477	0.015894405	0.015157114	0.021373578	0.015157715	0.019798149	0.026636428	0.050714396	0.027797687	0.037318547	0.060665613	0.081448223	0.193528542	0.643884547	0.389313461	0.157669774
14.32330827	0.01737369	0.009884844	0.024025305	0.014921704	0.01610337	0.0222854	0.016111899	0.020917311	0.027954611	0.049719039	0.02901584	0.038896147	0.062860804	0.084411964	0.194902252	0.630726024	0.40445112	0.152484242
14.39849624	0.017953677	0.010738279	0.02396114	0.01395074	0.017018402	0.023145203	0.017117197	0.022065015	0.029267733	0.048648932	0.030329792	0.040546724	0.064987851	0.087343596	0.195880802	0.617349106	0.419333226	0.147151634
14.47368421	0.01848494	0.011569643	0.023844535	0.012988354	0.017897181	0.023950688	0.018150345	0.023221407	0.030560264	0.047511213	0.03170595	0.042236059	0.067028534	0.090205247	0.196476952	0.60378425	0.433937542	0.141725403
14.54887218	0.018967653	0.012374016	0.023677811	0.012042222	0.018735935	0.02470025	0.019192991	0.024370728	0.031819894	0.046313032	0.033116131	0.043935831	0.068968631	0.092966961	0.196704771	0.590060795	0.448244324	0.136265941
14.62406015	0.019402186	0.01314782	0.023463338	0.011121182	0.019531847	0.025392844	0.020230765	0.025500529	0.033036909	0.045061548	0.034537087	0.045622884	0.070797201	0.095605309	0.196579305	0.576206959	0.462236089	0.130841748
14.69924812	0.019789078	0.013888428	0.023203521	0.010235651	0.020282849	0.02602789	0.021252449	0.026601004	0.034203686	0.043763927	0.035949863	0.047278452	0.072505998	0.098102222	0.196116318	0.562249835	0.475897417	0.125530664
14.77443609	0.02012902	0.014593907	0.022900789	0.009398144	0.020987457	0.026605197	0.022249295	0.027664452	0.035314294	0.04242735	0.037339124	0.048887443	0.074089002	0.100444023	0.195332075	0.548215395	0.48921478	0.120420981
14.84962406	0.020422832	0.015262847	0.022557587	0.008623828	0.021644668	0.027124897	0.023214482	0.028684854	0.036364179	0.041059025	0.03869254	0.05043781	0.07554203	0.102620633	0.194243163	0.534128509	0.502176395	0.115612171
14.92481203	0.020671446	0.015894247	0.022176363	0.007930957	0.022253866	0.027587402	0.024142706	0.029657536	0.037349909	0.039666201	0.040000263	0.051920022	0.076862427	0.104624933	0.192866347	0.520012949	0.51477209	0.111214758
15	0.020875894	0.016487433	0.021759566	0.007340802	0.022814761	0.027993357	0.025029863	0.030578913	0.038268981	0.038256197	0.041254478	0.053326628	0.078048813	0.106452234	0.191218445	0.505891415	0.526993188	0.107348729
15.07518797	0.021037294	0.017041997	0.021309637	0.006876424	0.023327335	0.028343613	0.025872807	0.031446291	0.039119661	0.036836426	0.042449053	0.0546519	0.079100869	0.10809986	0.189316234	0.491785553	0.538832398	0.104139747
15.15037594	0.021156836	0.017557752	0.020829	0.006559593	0.0237918	0.02863919	0.026669167	0.032257703	0.039900859	0.03541444	0.043579234	0.055891539	0.080019171	0.109566793	0.187176363	0.477715985	0.550283716	0.101712608
15.22556391	0.021235774	0.018034701	0.020320065	0.006405864	0.024208567	0.028881259	0.027417206	0.033011788	0.040612022	0.033997966	0.044641417	0.057042439	0.08080504	0.110853392	0.184815288	0.463702333	0.561342342	0.100181963
15.30075188	0.021275415	0.018473002	0.01978522	0.006419514	0.024578214	0.029071116	0.028115703	0.033707691	0.041253057	0.032594961	0.045632953	0.05810249	0.081460428	0.111961161	0.182249219	0.449763258	0.572004589	0.099641348
15.37593985	0.021277111	0.018872954	0.019226829	0.006591349	0.024901464	0.029210165	0.028763874	0.034344981	0.041824254	0.031213659	0.04655199	0.059070425	0.08198781	0.112892545	0.179494073	0.435916488	0.58226781	0.100152782
15.45112782	0.021242246	0.019234972	0.018647236	0.006901055	0.025179166	0.029299904	0.029361297	0.034923585	0.042326235	0.029862628	0.04739735	0.059945681	0.082390104	0.113650779	0.176565441	0.422178861	0.592130326	0.101739772
15.52631579	0.021172238	0.019559579	0.01804876	0.007322583	0.025412275	0.029341903	0.029907855	0.035443734	0.0427599	0.02855082	0.048168421	0.060728293	0.082670594	0.114239739	0.173478565	0.408566364	0.601591358	0.104385912
15.60150376	0.021068522	0.019847383	0.017433702	0.007829461	0.025601841	0.0293378	0.030403691	0.035905921	0.043126388	0.027287603	0.04886507	0.061418803	0.082832867	0.114663839	0.170248311	0.395094177	0.610650959	0.108039463
15.67669173	0.020932549	0.020099073	0.016804348	0.008398098	0.02574899	0.029289282	0.030849171	0.036310858	0.04342704	0.026082777	0.049487575	0.062018184	0.082880759	0.114927924	0.166889162	0.381776717	0.61930996	0.112622244
15.7518797	0.020765782	0.020315406	0.016162975	0.009009022	0.025854914	0.029198078	0.031244847	0.036659449	0.043663372	0.024946546	0.050036558	0.062527772	0.08281831	0.115037189	0.163415209	0.368627688	0.62756991	0.118040163
15.82706767	0.020569686	0.020497198	0.01551186	0.009646838	0.025920865	0.029065948	0.031591436	0.036952758	0.043837044	0.023889426	0.05051294	0.06294921	0.08264972	0.11499711	0.159840148	0.355660133	0.63543302	0.124192898
15.90225564	0.020345726	0.020645316	0.014853296	0.010299624	0.025948139	0.028894678	0.031889792	0.037191986	0.043949838	0.022922069	0.050917891	0.063284405	0.082379313	0.114813382	0.156177281	0.342886484	0.642902114	0.130981315
15.97744361	0.020095363	0.020760669	0.014189599	0.010958227	0.025938069	0.028686069	0.03214089	0.037378453	0.044003641	0.02205498	0.051252798	0.06353548	0.082011512	0.114491862	0.152439522	0.330318625	0.649980581	0.138312267
16.05263158	0.01982005	0.020844205	0.01352314	0.011615621	0.025892021	0.028441929	0.032345804	0.037513578	0.044000422	0.021298113	0.051519226	0.063704745	0.081550802	0.11403853	0.14863941	0.317967945	0.656672328	0.146101132
16.12781955	0.019521229	0.020896899	0.012856362	0.012266396	0.025811382	0.028164073	0.032505694	0.037598861	0.04394222	0.02066034	0.051718898	0.063794662	0.081001715	0.113459447	0.144789115	0.305845408	0.662981735	0.154272709
16.20300752	0.019200327	0.020919755	0.012191818	0.012906367	0.02569756	0.027854313	0.032621794	0.037635874	0.043831129	0.020148852	0.051853662	0.063807815	0.080368805	0.112760717	0.140900461	0.293961615	0.668913615	0.162761084
16.27819549	0.018858755	0.020913795	0.011532213	0.013532281	0.025551969	0.027514455	0.032695399	0.037626243	0.043669283	0.019768534	0.051925475	0.063746895	0.079656632	0.111948466	0.136984945	0.282326875	0.674473176	0.171508934
16.35338346	0.018497905	0.020880055	0.010880459	0.014141601	0.025376034	0.027146293	0.032727853	0.037571641	0.043458852	0.019521444	0.051936382	0.06361467	0.078869746	0.11102881	0.133053755	0.270951282	0.679665979	0.180466584
16.42857143	0.018119149	0.020819584	0.010239741	0.014732346	0.025171181	0.026751609	0.032720542	0.037473776	0.043202022	0.019406491	0.051888501	0.063413971	0.078012672	0.110007835	0.129117797	0.259844789	0.684497908	0.189591013
16.5037594	0.017723839	0.020733439	0.009613608	0.015302973	0.024938834	0.02633217	0.032674885	0.037334383	0.042900995	0.01941939	0.051784003	0.063147674	0.077089901	0.108891582	0.125187727	0.249017295	0.688975133	0.198844913
16.57894737	0.017313302	0.020622679	0.009006067	0.015852288	0.02468041	0.025889722	0.032592324	0.037155217	0.04255798	0.019552939	0.051625107	0.06281869	0.07610588	0.107686026	0.121273975	0.238478728	0.693104081	0.208195837
16.65413534	0.016888845	0.020488363	0.008421716	0.016379377	0.024397319	0.025425993	0.032474323	0.036938044	0.042175182	0.019797548	0.051414061	0.062429944	0.075065002	0.106397066	0.117386782	0.228239134	0.696891402	0.21761547
16.72932331	0.016451751	0.020331549	0.007865872	0.016883556	0.024090959	0.024942686	0.032322355	0.036684637	0.041754799	0.020141937	0.051153136	0.061984373	0.073971602	0.105030514	0.11353623	0.218308771	0.700343947	0.227079003
16.80451128	0.016003281	0.020153291	0.00734471	0.017364329	0.023762716	0.024441486	0.032137904	0.036396769	0.04129902	0.020573873	0.050844617	0.06148491	0.07282995	0.103592086	0.109732285	0.208698197	0.703468734	0.23656461
16.87969925	0.015544675	0.019954635	0.006865357	0.017821359	0.023413957	0.023924052	0.031922453	0.036076209	0.040810014	0.021080848	0.050490793	0.06093448	0.07164425	0.102087392	0.105984826	0.199418365	0.706272932	0.246053016
16.95488722	0.015077154	0.019736616	0.006435894	0.01825444	0.023046035	0.023392024	0.031677487	0.035724718	0.040289932	0.021650625	0.050093949	0.06033599	0.070418631	0.100521936	0.102303687	0.190480703	0.708763828	0.255527128
17.03007519	0.014601918	0.019500261	0.006065156	0.018663479	0.022660282	0.022847018	0.031404482	0.035344046	0.039740903	0.022271635	0.049656366	0.059692321	0.069157154	0.098901106	0.098698688	0.181897192	0.710948812	0.264971744
17.10526316	0.014120156	0.019246583	0.005762222	0.019048476	0.022258012	0.02229063	0.031104909	0.034935926	0.039165027	0.02293322	0.049180308	0.059006327	0.067863801	0.097230175	0.095179675	0.173680416	0.712835352	0.274373295
17.18045113	0.013633042	0.01897658	0.005535503	0.019409517	0.02184052	0.02172444	0.030780226	0.034502074	0.038564381	0.023625763	0.048668022	0.058280829	0.066542485	0.095514299	0.091756539	0.16584359	0.714430978	0.283719644
17.2556391	0.013141743	0.018691238	0.005391481	0.019746756	0.021409077	0.02115001	0.030431877	0.034044189	0.037941009	0.024340715	0.048121733	0.057518609	0.065197045	0.093758516	0.088439245	0.158400547	0.715743262	0.292999907
17.33082707	0.012647424	0.018391523	0.005333389	0.020060408	0.020964936	0.02056889	0.030061291	0.033563943	0.037296928	0.025070566	0.047543641	0.05672241	0.063831249	0.091967746	0.085237833	0.151365664	0.716779801	0.302204311
17.40601504	0.012151253	0.018078388	0.00536032	0.02035074	0.02050933	0.01998262	0.029669879	0.033062989	0.036634124	0.025808785	0.046935918	0.055894931	0.062448799	0.090146796	0.082162416	0.144753714	0.717548202	0.311324066
17.48120301	0.01165441	0.017752766	0.005467184	0.020618068	0.020043472	0.019392736	0.029259033	0.032542955	0.035954552	0.026549724	0.046300705	0.055038827	0.06105333	0.088300357	0.079223155	0.138579627	0.718056068	0.320351265
17.55639098	0.011158096	0.017415573	0.005645567	0.020862743	0.019568556	0.018800774	0.028830126	0.032005444	0.035260139	0.027288535	0.045640109	0.054156708	0.059648418	0.086433014	0.076430197	0.132858131	0.718310982	0.329278794
17.63157895	0.010663546	0.017067708	0.005885127	0.021085154	0.01908576	0.018208275	0.028384509	0.031452033	0.03455278	0.02802107	0.044956208	0.053251136	0.058237582	0.084549244	0.073793598	0.127603271	0.718320499	0.33810025
17.70676692	0.010172039	0.016710051	0.006174998	0.021285717	0.018596244	0.017616795	0.027923511	0.030884276	0.033834345	0.028743799	0.044251042	0.052324629	0.056824291	0.082653426	0.071323193	0.122827784	0.718092128	0.346809882
17.78195489	0.009684922	0.016343464	0.006504834	0.021464875	0.018101156	0.017027907	0.027448442	0.030303701	0.033106677	0.029453733	0.043526618	0.051379657	0.055411969	0.080749843	0.069028432	0.118542363	0.717633328	0.355402527
17.85714286	0.009203628	0.015968792	0.006865413	0.021623091	0.017601634	0.016443216	0.026960586	0.02971181	0.032371592	0.030148345	0.042784906	0.050418644	0.054003999	0.07884269	0.066918168	0.114754823	0.716951495	0.363873564
17.93233083	0.0087297	0.015586864	0.007248851	0.021760848	0.017098806	0.015864361	0.026461211	0.029110086	0.031630888	0.030825518	0.042027843	0.049443972	0.052603734	0.076936079	0.065000407	0.111469228	0.716053953	0.372218865
18.0075188	0.008264828	0.01519849	0.007648595	0.021878643	0.016593796	0.015293032	0.025951559	0.028499985	0.03088634	0.031483485	0.041257333	0.048457979	0.051214498	0.07503405	0.063282019	0.108685083	0.714947946	0.380434759
18.08270677	0.007810882	0.014804468	0.008059277	0.021976987	0.016087726	0.014730978	0.025432853	0.027882946	0.030139709	0.032120786	0.040475243	0.047462961	0.049839595	0.073140573	0.061768437	0.106396657	0.713640631	0.388517997
18.15789474	0.007369961	0.014405579	0.008476545	0.022056401	0.015581723	0.014180016	0.024906299	0.027260387	0.029392741	0.032736222	0.039683412	0.046461177	0.048482318	0.071259558	0.060463352	0.104592562	0.712139072	0.396465715
18.23308271	0.006944442	0.014002594	0.00889688	0.022117412	0.015076921	0.013642048	0.024373082	0.026633709	0.028647173	0.033328829	0.038883646	0.045454849	0.047145949	0.069394867	0.059368446	0.103255658	0.710450233	0.404275413
18.30827068	0.00653704	0.01359627	0.009317443	0.022160556	0.014574471	0.013119065	0.023834371	0.026004301	0.027904735	0.033897838	0.038077722	0.044446167	0.045833768	0.067550315	0.058483177	0.102363319	0.708580972	0.411944923
18.38345865	0.006150859	0.013187357	0.009735938	0.022186372	0.014075541	0.012613162	0.02329132	0.025373536	0.027167157	0.034442659	0.037267391	0.043437289	0.044549054	0.065729681	0.057804658	0.10188806	0.706538038	0.419472389
18.45864662	0.005789447	0.012776597	0.010150506	0.022195403	0.01358133	0.012126541	0.022745068	0.024742779	0.026436169	0.03496285	0.036454378	0.042430348	0.043295092	0.063936719	0.057327638	0.10179845	0.704328067	0.426856243
18.53383459	0.005456812	0.012364729	0.010559639	0.022188191	0.013093071	0.011661516	0.022196745	0.02411339	0.025713507	0.035458105	0.035640388	0.04142745	0.042075166	0.062175156	0.057044609	0.102060219	0.701957575	0.434095189
18.60902256	0.005157393	0.01195249	0.010962115	0.02216528	0.012612044	0.011220502	0.02164747	0.023486725	0.025000918	0.035928231	0.034827102	0.040430683	0.040892561	0.060448705	0.056946018	0.102637429	0.699432958	0.441188179
18.68421053	0.004895944	0.01154062	0.011356938	0.022127211	0.012139582	0.010806006	0.021098357	0.022864139	0.024300162	0.036373139	0.034016188	0.039442119	0.039750555	0.058761066	0.057020576	0.103493608	0.696760488	0.448134403
18.7593985	0.004677281	0.011129867	0.0117433	0.022074525	0.011677081	0.010420592	0.020550514	0.022246991	0.023613013	0.036792829	0.033209298	0.038463815	0.038652408	0.05711593	0.057255633	0.10459276	0.693946312	0.454933267
18.83458647	0.004505894	0.01072099	0.012120549	0.022007759	0.011226013	0.010066841	0.020005049	0.021636648	0.022941267	0.037187376	0.032408071	0.037497819	0.037601344	0.055516975	0.057637586	0.105900177	0.690996448	0.461584383
18.90977444	0.004385421	0.010314764	0.012488157	0.021927443	0.010787932	0.009747287	0.019463075	0.021034487	0.022286738	0.037556926	0.031614139	0.03654617	0.036600533	0.053967865	0.058152285	0.107383066	0.687916783	0.468087551
18.98496241	0.004318083	0.009911993	0.012845704	0.021834107	0.010364487	0.00946433	0.018925706	0.0204419	0.021651261	0.037901684	0.030829127	0.035610905	0.03565306	0.052472244	0.058785413	0.109010955	0.684713078	0.47444275
19.06015038	0.004304238	0.009513508	0.013192857	0.021728271	0.009957423	0.009220135	0.018394068	0.019860293	0.021036687	0.038221905	0.030054658	0.034694054	0.034761889	0.051033721	0.059522815	0.110755937	0.681390957	0.480650127
19.13533835	0.004342211	0.009120186	0.013529357	0.021610452	0.009568588	0.009016521	0.017869298	0.019291096	0.02044488	0.038517893	0.029292351	0.033797649	0.033929825	0.049655854	0.060350768	0.112592758	0.677955916	0.486709981
19.21052632	0.004428467	0.008732951	0.013855011	0.021481157	0.009199931	0.008854844	0.01735255	0.018735756	0.019877711	0.038789988	0.02854383	0.032923718	0.033159461	0.048342127	0.061256186	0.114498803	0.674413316	0.492622755
19.28571429	0.004558086	0.008352796	0.014169677	0.021340889	0.008853485	0.008735888	0.016844995	0.018195746	0.019337042	0.039038567	0.027810716	0.032074285	0.032453127	0.047095921	0.06222677	0.116453991	0.670768388	0.498389028
19.36090226	0.004725367	0.007980785	0.014473262	0.021190141	0.008531351	0.00865979	0.016347829	0.017672558	0.018824718	0.039264035	0.027094637	0.031251366	0.031812832	0.045920475	0.063251091	0.118440629	0.667026228	0.504009502
19.43609023	0.004924408	0.00761808	0.01476571	0.021029398	0.00823566	0.008625997	0.015862271	0.017167704	0.018342539	0.039466824	0.02639722	0.030456966	0.031240209	0.044818844	0.064318643	0.120443228	0.663191804	0.509484996
19.5112782	0.005149543	0.007265947	0.015047002	0.020859139	0.007968518	0.008633273	0.015389566	0.016682712	0.017892242	0.039647385	0.025720095	0.029693069	0.030736456	0.043793848	0.065419852	0.122448313	0.659269951	0.514816435
19.58646617	0.005395612	0.006925779	0.015317148	0.020679831	0.007731943	0.008679758	0.014930987	0.016219116	0.017475471	0.039806191	0.025064886	0.028961628	0.030302287	0.042848018	0.066546054	0.12444422	0.655265373	0.520004847
19.66165414	0.005658084	0.006599112	0.015576183	0.020491935	0.007527771	0.008763057	0.014487835	0.015778448	0.01709374	0.039943728	0.024433213	0.028264554	0.029937896	0.041983537	0.067689462	0.126420913	0.651182647	0.525051348
19.73684211	0.005933075	0.006287635	0.015824165	0.020295901	0.007357565	0.008880372	0.014061432	0.015362222	0.016748401	0.040060495	0.023826678	0.027603693	0.029642927	0.041202179	0.068843116	0.128369801	0.647026221	0.529957143
19.81203008	0.006217314	0.005993207	0.016061175	0.020092171	0.007222508	0.009028633	0.013653123	0.014971917	0.016440605	0.040157002	0.023246862	0.026980814	0.029416467	0.04050525	0.070000829	0.130283569	0.642800416	0.534723512
19.88721805	0.00650807	0.005717848	0.016287305	0.019881177	0.007123314	0.009204631	0.013264261	0.014608956	0.016171261	0.040233767	0.022695309	0.02639758	0.029257051	0.03989354	0.071157121	0.132156035	0.638509429	0.539351811
19.96240602	0.006803077	0.005463732	0.016502669	0.019663342	0.007060152	0.009405133	0.012896202	0.014274675	0.015941005	0.040291314	0.022173512	0.025855528	0.029162693	0.039367272	0.072307164	0.133982006	0.634157334	0.543843459
20.03759398	0.007100462	0.005233145	0.016707389	0.01943908	0.007032609	0.009626983	0.012550289	0.013970301	0.015750165	0.040330172	0.021682898	0.025356034	0.029130923	0.038926078	0.073446721	0.13575716	0.629748081	0.548199937
20.11278195	0.007398676	0.00502842	0.016901602	0.019208795	0.007039691	0.009867166	0.012227831	0.013696912	0.015598744	0.040350872	0.021224807	0.02490029	0.029158848	0.038568978	0.074572088	0.137477939	0.625285502	0.552422782
20.18796992	0.007696437	0.004851839	0.017085453	0.018972883	0.007079867	0.010122862	0.01193008	0.013455409	0.015486406	0.040353948	0.020800469	0.024489272	0.029243222	0.038294384	0.075680045	0.13914145	0.620773309	0.556513578
20.26315789	0.007992686	0.004705497	0.017259096	0.01873173	0.007151151	0.010391468	0.011658208	0.013246481	0.015412472	0.040339931	0.020410985	0.02412371	0.029380519	0.038100121	0.076767801	0.140745386	0.616215099	0.560473957
20.33834586	0.008286544	0.004591138	0.017422694	0.018485712	0.007251206	0.010670615	0.011413273	0.013070577	0.015375938	0.040309355	0.020057294	0.02380407	0.029567009	0.037983466	0.077832955	0.142287945	0.611614356	0.564305592
20.41353383	0.008577282	0.004509989	0.017576416	0.018235197	0.007377464	0.010958167	0.011196187	0.012927882	0.015375494	0.04026275	0.019740158	0.023530524	0.02979884	0.0379412	0.078873449	0.143767774	0.606974448	0.568010191
20.4887218	0.008864295	0.00446261	0.017720434	0.017980545	0.007527235	0.011252209	0.011007686	0.012818299	0.01540956	0.040200642	0.019460135	0.023302943	0.030072104	0.037969678	0.079887539	0.145183902	0.602298636	0.571589494
20.56390977	0.009147081	0.004448798	0.01785493	0.017722105	0.007697809	0.011551041	0.010848295	0.012741441	0.015476328	0.040123556	0.019217557	0.023120887	0.030382902	0.038064903	0.080873753	0.146535697	0.597590071	0.575045272
20.63909774	0.009425224	0.004467565	0.017980085	0.01746022	0.007886543	0.011853154	0.010718305	0.012696639	0.015573805	0.040032009	0.019012518	0.022983607	0.030727401	0.038222611	0.081830867	0.147822822	0.5928518	0.578379319
20.71428571	0.009698378	0.004517206	0.018096085	0.017195222	0.008090913	0.012157219	0.01061775	0.012682952	0.015699866	0.039926517	0.018844861	0.022890053	0.031101877	0.038438354	0.082757875	0.149045191	0.588086765	0.581593449
20.78947368	0.00996626	0.004595433	0.01820312	0.016927437	0.00830856	0.012462066	0.010546397	0.012699188	0.015852302	0.039807586	0.018714176	0.022838894	0.031502754	0.038707575	0.083653967	0.150202942	0.583297807	0.584689499
20.86466165	0.010228637	0.004699557	0.018301381	0.016657184	0.008537314	0.01276667	0.010503742	0.012743943	0.016028862	0.039675719	0.018619799	0.022828544	0.031926625	0.039025686	0.084518506	0.151296402	0.578487666	0.587669316
20.93984962	0.010485319	0.004826668	0.018391061	0.01638477	0.0087752	0.013070133	0.010489023	0.012815633	0.016227296	0.03953141	0.018560825	0.022857191	0.032370278	0.039388134	0.085351008	0.152326066	0.573658989	0.590534762
21.01503759	0.010736155	0.004973811	0.018472352	0.016110501	0.009020438	0.013371669	0.010501236	0.012912533	0.01644539	0.039375147	0.018536124	0.022922839	0.032830699	0.039790456	0.086151129	0.153292568	0.568814323	0.593287709
21.09022556	0.010981023	0.005138118	0.01854545	0.01583467	0.00927144	0.013670595	0.010539165	0.013032828	0.016680991	0.039207412	0.018544363	0.023023338	0.033305082	0.040228326	0.086918645	0.154196668	0.563956127	0.595930036
21.16541353	0.011219831	0.005316892	0.01861055	0.015557566	0.009526792	0.013966316	0.010601417	0.013174642	0.016932034	0.039028675	0.018584031	0.023156432	0.033790829	0.040697591	0.087653439	0.155039227	0.559086767	0.598463624
21.2406015	0.011452511	0.005507673	0.018667845	0.015279473	0.009785245	0.014258315	0.010686458	0.013336082	0.017196554	0.038839403	0.018653473	0.023319794	0.034285544	0.041194299	0.088355491	0.155821199	0.554208521	0.600890359
21.31578947	0.011679013	0.005708252	0.01871753	0.015000666	0.010045696	0.014546144	0.010792659	0.013515269	0.0174727	0.038640051	0.018750922	0.023511063	0.03478703	0.041714715	0.089024867	0.15654361	0.549323581	0.603212128
21.39097744	0.011899307	0.005916676	0.0187598	0.014721417	0.010307179	0.014829419	0.010918328	0.013710365	0.017758739	0.038431068	0.018874527	0.023727879	0.035293276	0.042255338	0.089661706	0.15720755	0.544434057	0.605430814
21.46616541	0.012113379	0.006131238	0.018794846	0.014441991	0.010568843	0.015107806	0.011061755	0.013919593	0.018053058	0.038212892	0.01902239	0.023967909	0.035802453	0.0428129	0.090266214	0.157814164	0.539541976	0.607548298
21.54135338	0.012321227	0.006350456	0.01882286	0.014162647	0.010829944	0.015381022	0.011221234	0.014141255	0.018354169	0.037985954	0.019192591	0.024228874	0.036312899	0.043384369	0.090838656	0.158364637	0.534649284	0.609566454
21.61654135	0.012522863	0.00657305	0.018844032	0.013883643	0.011089834	0.015648827	0.0113951	0.014373744	0.018660699	0.037750677	0.019383219	0.02450857	0.036823108	0.043966945	0.091379349	0.158860189	0.529757853	0.611487153
21.69172932	0.012718308	0.006797919	0.018858551	0.013605231	0.011347946	0.015911015	0.01158174	0.014615551	0.018971393	0.037507473	0.019592389	0.02480488	0.037331723	0.044558052	0.091888653	0.159302069	0.524869476	0.613312253
21.76691729	0.012907593	0.007024116	0.018866604	0.013327658	0.011603784	0.016167417	0.011779618	0.014865269	0.019285103	0.037256747	0.019818264	0.025115789	0.037837522	0.04515533	0.092366969	0.159691547	0.519985878	0.615043604
21.84210526	0.013090758	0.00725083	0.018868375	0.01305117	0.01185692	0.016417893	0.01198728	0.015121591	0.019600784	0.036998895	0.020059073	0.02543939	0.038339407	0.045756625	0.092814731	0.160029905	0.515108707	0.616683047
21.91729323	0.013267849	0.007477366	0.018864048	0.012776009	0.01210698	0.016662328	0.012203365	0.015383315	0.019917489	0.036734301	0.020313118	0.02577389	0.038836398	0.046359973	0.093232404	0.160318439	0.510239545	0.618232407
21.9924812	0.013438918	0.007703126	0.018853802	0.012502416	0.012353641	0.016900631	0.012426603	0.015649334	0.020234361	0.036463346	0.020578784	0.026117611	0.039327618	0.046963594	0.093620479	0.160558448	0.505379908	0.619693499
22.06766917	0.013604026	0.007927602	0.018837817	0.01223063	0.012596626	0.017132732	0.012655823	0.015918636	0.020550625	0.036186396	0.020854547	0.026468988	0.039812288	0.047565878	0.093979466	0.160751234	0.500531245	0.621068121
22.14285714	0.013763234	0.008150356	0.018816268	0.011960889	0.012835693	0.017358582	0.012889945	0.0161903	0.020865584	0.035903814	0.021138973	0.026826573	0.040289718	0.048165369	0.094309897	0.160898096	0.495694941	0.622358056
22.21804511	0.013916611	0.008371014	0.018789328	0.011693429	0.013070639	0.017578145	0.013127982	0.016463487	0.021178612	0.035615949	0.021430724	0.027189023	0.0407593	0.048760759	0.094612318	0.161000329	0.490872321	0.623565073
22.29323308	0.014064229	0.008589256	0.018757168	0.01142849	0.013301287	0.017791403	0.013369031	0.016737438	0.021489148	0.035323145	0.021728553	0.027555106	0.041220497	0.049350873	0.094887287	0.16105922	0.486064652	0.62469092
22.36842105	0.014206162	0.008804809	0.018719957	0.011166307	0.013527491	0.017998349	0.013612273	0.017011464	0.021796689	0.035025737	0.022031304	0.027923687	0.041672843	0.04993466	0.095135374	0.161076046	0.48127314	0.62573733
22.44360902	0.014342489	0.009017441	0.018677859	0.010907122	0.013749127	0.018198989	0.013856963	0.017284947	0.02210079	0.034724051	0.02233791	0.028293727	0.042115932	0.050511183	0.095357155	0.161052072	0.476498938	0.626706017
22.51879699	0.01447329	0.009226952	0.018631038	0.010651176	0.013966094	0.01839334	0.014102429	0.017557326	0.022401051	0.034418404	0.022647387	0.028664278	0.042549412	0.051079609	0.095553215	0.160988551	0.471743142	0.627598675
22.59398496	0.014598647	0.009433176	0.018579653	0.010398712	0.014178306	0.018581428	0.014348063	0.017828102	0.022697121	0.034109106	0.022958833	0.029034475	0.042972987	0.0516392	0.095724142	0.160886717	0.467006799	0.628416979
22.66917293	0.014718646	0.00963597	0.018523862	0.010149978	0.0143857	0.018763288	0.01459332	0.018096824	0.022988688	0.033796459	0.02327142	0.029403533	0.043386401	0.052189306	0.095870525	0.16074779	0.462290902	0.629162583
22.7443609	0.014833372	0.009835217	0.018463818	0.009905225	0.014588223	0.018938961	0.014837707	0.018363091	0.02327548	0.033480757	0.023584393	0.02977074	0.043789446	0.052729355	0.095992958	0.160572973	0.457596397	0.629837121
22.81954887	0.014942913	0.010030819	0.018399672	0.009664709	0.014785839	0.019108497	0.015080785	0.018626543	0.023557256	0.033162285	0.023897064	0.03013545	0.044181948	0.05325885	0.096092032	0.160363447	0.452924181	0.630442205
22.89473684	0.015047356	0.010222693	0.018331574	0.00942869	0.014978521	0.019271951	0.015322158	0.018886861	0.023833809	0.032841323	0.024208806	0.030497082	0.044563771	0.053777359	0.096168338	0.160120376	0.448275106	0.630979429
22.96992481	0.015146792	0.010410776	0.018259668	0.009197433	0.015166255	0.019429383	0.015561475	0.019143763	0.02410496	0.032518141	0.024519052	0.030855113	0.044934809	0.054284512	0.096222466	0.159844903	0.443649979	0.631450359
23.04511278	0.01524131	0.010595015	0.018184098	0.008971212	0.015349037	0.019580858	0.015798422	0.019396999	0.024370553	0.032193003	0.024827285	0.031209073	0.045294985	0.054779993	0.096255001	0.15953815	0.439049565	0.631856546
23.12030075	0.015331001	0.01077537	0.018105002	0.008750303	0.015526869	0.019726446	0.016032719	0.019646348	0.024630459	0.031866166	0.025133043	0.03155854	0.045644247	0.055263538	0.096266524	0.159201218	0.434474586	0.632199513
23.19548872	0.015415955	0.010951814	0.018022518	0.00853499	0.015699763	0.019866219	0.01626412	0.019891616	0.024884568	0.031537879	0.025435906	0.031903141	0.045982569	0.055734926	0.096257613	0.158835184	0.429925726	0.632480764
23.27067669	0.015496264	0.011124326	0.017936779	0.008325566	0.015867738	0.020000254	0.016492406	0.020132636	0.025132791	0.031208385	0.025735497	0.032242541	0.046309945	0.05619398	0.096228841	0.158441108	0.425403627	0.632701779
23.34586466	0.015572017	0.011292894	0.017847917	0.008122326	0.016030819	0.020128631	0.016717383	0.020369262	0.025375055	0.03087792	0.026031481	0.032576445	0.046626388	0.056640561	0.096180771	0.158020022	0.420908896	0.632864016
23.42105263	0.015643307	0.011457516	0.017756058	0.007925574	0.016189034	0.020251429	0.016938884	0.020601368	0.025611305	0.030546715	0.026323555	0.032904595	0.046931929	0.057074562	0.096113965	0.15757294	0.416442105	0.63296891
23.4962406	0.015710223	0.011618194	0.01766133	0.007735616	0.016342419	0.020368734	0.017156762	0.020828848	0.025841499	0.030214992	0.026611451	0.033226761	0.047226615	0.05749591	0.096028975	0.157100852	0.412003788	0.633017874
23.57142857	0.015772855	0.011774936	0.017563853	0.007552764	0.016491015	0.020480631	0.017370887	0.021051612	0.026065608	0.029882969	0.026894931	0.033542746	0.047510507	0.05790456	0.095926345	0.156604725	0.407594447	0.633012296
23.64661654	0.015831295	0.011927757	0.017463749	0.007377333	0.016634863	0.020587207	0.017581151	0.021269585	0.026283617	0.029550857	0.027173786	0.033852381	0.047783678	0.058300491	0.095806614	0.156085504	0.403214553	0.632953544
23.72180451	0.01588563	0.012076674	0.017361132	0.007209637	0.016774011	0.020688551	0.01778746	0.021482707	0.02649552	0.029218862	0.027447831	0.034155517	0.048046216	0.058683708	0.09567031	0.155544114	0.398864543	0.63284296
23.79699248	0.015935949	0.012221712	0.017256119	0.007049988	0.01690851	0.020784751	0.017989734	0.021690931	0.026701321	0.028887182	0.027716905	0.034452033	0.048298214	0.059054234	0.095517956	0.154981454	0.394544827	0.632681867
23.87218045	0.015982342	0.012362895	0.017148819	0.006898693	0.017038411	0.020875899	0.018187906	0.02189422	0.026901035	0.028556014	0.027980869	0.034741827	0.04853978	0.059412114	0.095350063	0.154398404	0.390255784	0.632471561
23.94736842	0.016024895	0.012500254	0.017039343	0.006756052	0.01716377	0.020962084	0.018381925	0.022092549	0.027094683	0.028225545	0.028239602	0.035024814	0.048771025	0.059757408	0.095167137	0.153795821	0.385997766	0.632213319
24.02255639	0.016063694	0.012633821	0.016927795	0.006622352	0.017284645	0.021043399	0.018571745	0.022285902	0.027282294	0.02789596	0.028493004	0.03530093	0.048992071	0.060090194	0.094969672	0.15317454	0.381771098	0.631908393
24.09774436	0.016098826	0.012763632	0.01681428	0.006497862	0.017401095	0.021119935	0.018757335	0.022474273	0.027463904	0.027567436	0.02874099	0.035570125	0.049203045	0.060410563	0.094758155	0.152535375	0.377576078	0.631558015
24.17293233	0.016130375	0.012889725	0.016698898	0.006382831	0.017513181	0.021191784	0.018938671	0.022657661	0.027639555	0.027240149	0.028983489	0.035832362	0.049404081	0.060718617	0.094533063	0.151879121	0.373412981	0.631163392
24.2481203	0.016158426	0.013012137	0.016581747	0.006277481	0.017620964	0.021259038	0.019115736	0.022836075	0.027809294	0.026914267	0.029220445	0.036087622	0.049595316	0.061014471	0.094294865	0.151206549	0.369282058	0.630725711
24.32330827	0.016183062	0.013130912	0.016462925	0.006182	0.017724509	0.021321788	0.019288523	0.02300953	0.027973173	0.026589956	0.029451816	0.036335893	0.049776894	0.06129825	0.094044019	0.150518411	0.365183537	0.630246135
24.39849624	0.016204363	0.013246091	0.016342523	0.006096542	0.01782388	0.021380126	0.019457031	0.023178046	0.028131248	0.026267374	0.02967757	0.036577177	0.04994896	0.061570088	0.093780977	0.149815439	0.361117622	0.629725807
24.47368421	0.016222413	0.01335772	0.016220634	0.006021216	0.017919142	0.021434142	0.019621263	0.023341648	0.02828358	0.025946679	0.029897686	0.036811486	0.050111665	0.061830126	0.093506178	0.149098344	0.357084499	0.629165848
24.54887218	0.016237289	0.013465844	0.016097346	0.005956087	0.018010362	0.021483928	0.019781231	0.023500368	0.028430233	0.025628022	0.030112152	0.03703884	0.05026516	0.062078514	0.093220055	0.14836782	0.353084332	0.628567357
24.62406015	0.016249072	0.013570509	0.015972745	0.005901169	0.018097605	0.021529574	0.01993695	0.02365424	0.028571274	0.02531155	0.030320967	0.037259268	0.050409602	0.062315406	0.092923029	0.147624539	0.349117264	0.627931412
24.69924812	0.016257839	0.013671763	0.015846915	0.005856426	0.01818094	0.021571169	0.020088439	0.023803303	0.028706772	0.024997409	0.030524136	0.037472807	0.050545146	0.062540964	0.092615514	0.146869156	0.345183424	0.62725907
24.77443609	0.016263667	0.013769653	0.015719939	0.005821764	0.018260433	0.021608803	0.020235724	0.0239476	0.0288368	0.024685737	0.030721671	0.0376795	0.05067195	0.062755352	0.092297914	0.146102306	0.341282918	0.626551368
24.84962406	0.016266631	0.01386423	0.015591896	0.00579704	0.018336151	0.021642562	0.020378832	0.024087177	0.028961433	0.024376672	0.030913594	0.037879398	0.050790175	0.06295874	0.091970625	0.145324608	0.337415838	0.625809321
24.92481203	0.016266806	0.013955542	0.015462863	0.005782057	0.018408163	0.021672535	0.020517794	0.024222082	0.029080745	0.024070346	0.03109993	0.038072555	0.050899981	0.0631513	0.091634033	0.14453666	0.333582258	0.625033924
25	0.016264264	0.01404364	0.015332917	0.005776568	0.018476535	0.021698808	0.020652644	0.024352366	0.029194816	0.02376689	0.03128071	0.038259032	0.051001528	0.06333321	0.091288514	0.143739046	0.329782238	0.624226153


==> data/beam_width_ZF.dat <==
-5	0.66759194	0.275628108	0.196873183	0.162122838	0.141708572	0.127568178	0.116648101	0.107580987	0.099706413	0.092709028	0.08646254	0.080955058	0.076261109	0.072700548
-4.92481203	0.729884434	0.274989257	0.19217173	0.156488834	0.135796493	0.121606143	0.110745008	0.101799968	0.094086962	0.087274245	0.081221188	0.075901492	0.071373429	0.06792587
-4.84962406	0.787034235	0.266927041	0.182446091	0.146944433	0.126624419	0.112823872	0.102349567	0.093787922	0.086454098	0.080012029	0.074313091	0.069319633	0.065074538	0.06183194
-4.77443609	0.837903211	0.250963988	0.167674227	0.133582384	0.114326574	0.101372571	0.091619391	0.083703472	0.076964423	0.071075219	0.065886438	0.061352789	0.057503249	0.054554431
-4.69924812	0.881440571	0.226770548	0.147976432	0.11661077	0.099133351	0.087485883	0.078784101	0.07176893	0.065831337	0.060667623	0.056135389	0.052185965	0.048836464	0.046264237
-4.62406015	0.916706509	0.194182733	0.123623073	0.09635468	0.081370295	0.071477547	0.064142297	0.058266903	0.053321478	0.049040388	0.045296457	0.042042293	0.039285659	0.037163993
-4.54887218	0.942895877	0.153217089	0.095038774	0.07325445	0.061454048	0.053736382	0.048056158	0.043534787	0.039749259	0.036486677	0.033643362	0.031178068	0.029092104	0.027483419
-4.473684211	0.959360673	0.104082233	0.062802549	0.047860181	0.039885099	0.034718527	0.030943653	0.027957175	0.025469569	0.023334704	0.02148041	0.019876465	0.018520874	0.017473576
-4.398496241	0.965630294	0.047186243	0.027643454	0.020822354	0.017237299	0.014936966	0.013268439	0.011956255	0.010868717	0.00993923	0.009134515	0.008440054	0.007853794	0.007400134
-4.323308271	0.961428658	0.016860687	0.009568522	0.007121519	0.0058558	0.005051545	0.004472402	0.004019618	0.003646182	0.003328295	0.003053948	0.002817725	0.002618534	0.002464172
-4.248120301	0.946687382	0.087248813	0.047836477	0.035164131	0.028717572	0.024661883	0.021762519	0.019508908	0.017659136	0.016090687	0.014741243	0.013581892	0.012605408	0.011847693
-4.172932331	0.921554334	0.162976953	0.086055536	0.062449276	0.050647615	0.043297964	0.038081999	0.034051121	0.030758186	0.0279768	0.025591023	0.023545792	0.021825138	0.020488387
-4.097744361	0.886396996	0.242866348	0.123036524	0.088096014	0.070943229	0.060371693	0.052924178	0.047201828	0.042548919	0.038633723	0.035285401	0.032421195	0.030014313	0.028142435
-4.022556391	0.841800207	0.325580269	0.157534037	0.111225591	0.08892254	0.075322878	0.065813038	0.058548026	0.052668132	0.047739016	0.043535967	0.039948265	0.036936905	0.034592642
-3.947368421	0.788558041	0.4096492	0.18827837	0.13099041	0.103948544	0.087639497	0.076320601	0.067723284	0.060797164	0.05501254	0.050094343	0.045905055	0.04239286	0.03965632
-3.872180451	0.727659722	0.493501211	0.214010597	0.146604241	0.115453309	0.096877579	0.08408368	0.074422118	0.066674396	0.060227418	0.054761881	0.050116137	0.046225852	0.043192336
-3.796992481	0.660269711	0.575496963	0.233519926	0.157372731	0.12296145	0.10267995	0.08881933	0.078413015	0.070106381	0.06321967	0.05739807	0.052460004	0.048329852	0.045107023
-3.721804511	0.58770225	0.653968555	0.24568229	0.162723164	0.126111973	0.104793059	0.090338323	0.079549503	0.070977128	0.063896084	0.057927283	0.0528749	0.048654214	0.045358665
-3.646616541	0.511390908	0.727261276	0.249499025	0.162232374	0.124677546	0.103081116	0.088555997	0.077778749	0.069255046	0.062239918	0.0563435	0.051362769	0.047206995	0.043960316
-3.571428571	0.432853819	0.793777144	0.24413437	0.155651688	0.118580284	0.0975368	0.083499897	0.07314718	0.064997156	0.058314076	0.052712713	0.04799106	0.044056295	0.040980766
-3.496240602	0.353655513	0.852018973	0.228950475	0.142927756	0.107903182	0.088287894	0.075313692	0.065802721	0.058350233	0.052261505	0.047172794	0.042892215	0.039329455	0.036543501
-3.421052632	0.275366396	0.900633629	0.203538589	0.124218226	0.092896435	0.075599284	0.064256957	0.055993349	0.049548645	0.044302619	0.039930679	0.036260722	0.033210036	0.030823625
-3.345864662	0.199521079	0.938453065	0.167745141	0.099901299	0.07397801	0.059869935	0.050700574	0.044061795	0.038908792	0.034729691	0.031256842	0.028347723	0.025932578	0.024042732
-3.270676692	0.127576817	0.964531716	0.121691486	0.070578348	0.051728017	0.041624589	0.035117624	0.030436359	0.026820146	0.023898267	0.021477127	0.019453268	0.017775237	0.016461844
-3.195488722	0.060873422	0.978178885	0.065786265	0.037068995	0.026876622	0.021500161	0.018069867	0.01561797	0.013733071	0.012215771	0.010962116	0.00991639	0.00905049	0.008372612
-3.120300752	0.000595987	0.978984835	0.000729477	0.000398258	0.000285499	0.000227004	0.000190042	0.000163796	0.000143718	0.000127617	0.000114352	0.000103311	9.418E-05	8.7031E-05
-3.045112782	0.052258271	0.966839464	0.072492363	0.038224325	0.027076945	0.02139456	0.017839532	0.015332152	0.013423538	0.011898742	0.010646197	0.009605859	0.008746727	0.008073974
-2.969924812	0.096907846	0.941942626	0.152620373	0.077433434	0.054166061	0.042521818	0.035311437	0.030260784	0.026435558	0.023391291	0.020897912	0.018831438	0.017127242	0.015792672
-2.894736842	0.13280838	0.904805426	0.238146794	0.115744042	0.079896382	0.062300506	0.051519891	0.044021315	0.038371073	0.033891803	0.030233948	0.027208982	0.024717798	0.022766909
-2.819548872	0.159666833	0.856242077	0.327347557	0.151594033	0.103180953	0.079897876	0.065788773	0.056045386	0.048741708	0.042974343	0.038278661	0.034403974	0.031217517	0.028722228
-2.744360902	0.177447752	0.797352259	0.418323311	0.18339224	0.122973281	0.094536772	0.077499847	0.065820952	0.057112535	0.050263175	0.044703352	0.040125798	0.036366717	0.033423236
-2.669172932	0.186371263	0.729494228	0.509047919	0.209570494	0.138310455	0.105529394	0.086120028	0.072914921	0.063121262	0.05544926	0.049240628	0.044140358	0.039958126	0.036683693
-2.593984962	0.186902718	0.654249282	0.597423157	0.228638039	0.148355802	0.112309313	0.091226465	0.076993516	0.06649517	0.058304604	0.051696711	0.046280763	0.041846247	0.038374852
-2.518796992	0.179734226	0.573378521	0.681338011	0.239236465	0.152439359	0.11446031	0.092528278	0.077839377	0.067064978	0.058693728	0.051961082	0.046455533	0.041954435	0.038431632
-2.443609023	0.165758617	0.488773162	0.758730731	0.240193173	0.15009443	0.111740624	0.089883809	0.075364481	0.064774869	0.056581642	0.050012925	0.044653885	0.040279265	0.036856283
-2.368421053	0.146036679	0.402399944	0.827651614	0.230571331	0.141088504	0.104101329	0.083312417	0.06961814	0.059688081	0.052037819	0.04592397	0.040947738	0.036891922	0.033719291
-2.293233083	0.121758794	0.31624339	0.88632436	0.209714277	0.125446973	0.091697681	0.072999998	0.060789447	0.051987602	0.045235826	0.039857451	0.035490246	0.031936436	0.029157392
-2.218045113	0.094202318	0.232246866	0.933203798	0.177282443	0.103468234	0.074892551	0.059297652	0.049203821	0.041971729	0.036448452	0.032063092	0.02851078	0.025624736	0.023368695
-2.142857143	0.064686263	0.152254489	0.96702784	0.133281056	0.075729074	0.054251332	0.042713193	0.035313492	0.030044445	0.026038356	0.022868172	0.020306465	0.018228631	0.016605025
-2.067669173	0.03452495	0.077955928	0.986861621	0.078077113	0.043079529	0.030528014	0.023895494	0.019682087	0.016700835	0.014444474	0.012664939	0.011230519	0.010068977	0.009161755
-1.992481203	0.004982366	0.010836114	0.992132035	0.012404507	0.006626818	0.004642532	0.003611982	0.0029637	0.002507966	0.002164641	0.001894795	0.001677827	0.001502432	0.001365504
-1.917293233	0.022771022	0.047868273	0.982651142	0.062643438	0.03229163	0.022350158	0.017280075	0.014122852	0.011918076	0.01026495	0.008970142	0.007931708	0.00709369	0.006439807
-1.842105263	0.047697368	0.097203918	0.958627326	0.14563431	0.07214558	0.049298413	0.037867516	0.030823642	0.02593813	0.022292614	0.019447347	0.017171336	0.015337808	0.013907949
-1.766917293	0.068924946	0.136526232	0.920663488	0.234829601	0.111258901	0.074998416	0.057219243	0.046381968	0.038917804	0.033375432	0.029065209	0.025626373	0.022861025	0.020705772
-1.691729323	0.085774766	0.16551396	0.869742041	0.328229645	0.147864613	0.098243305	0.07442666	0.060072031	0.050256027	0.043003802	0.037384413	0.032913009	0.029323843	0.026528289
-1.616541353	0.097779301	0.184172481	0.807196993	0.423629277	0.18016628	0.117875045	0.088644917	0.071232502	0.059413024	0.050725192	0.044018386	0.038696132	0.034431888	0.031112744
-1.541353383	0.104692637	0.192825616	0.734673872	0.518682527	0.206403643	0.132836969	0.099133137	0.079298417	0.065936389	0.056165944	0.048651845	0.042705324	0.037949872	0.034251004
-1.466165414	0.106491717	0.192096297	0.654078775	0.610974258	0.224920064	0.14222478	0.105291762	0.083829862	0.069483986	0.05905005	0.051056505	0.044748206	0.039713099	0.035799628
-1.390977444	0.103368721	0.1828768	0.567518237	0.698096287	0.234229212	0.145333728	0.106695197	0.08453601	0.069842487	0.059213934	0.051103138	0.04472046	0.03963592	0.035687123
-1.315789474	0.095715005	0.166289751	0.477232021	0.777725299	0.233078297	0.141699765	0.103118054	0.081293179	0.066940525	0.056616403	0.048769312	0.042611959	0.037716657	0.033917951
-1.240601504	0.084097355	0.143641438	0.385521243	0.847699687	0.220505231	0.131132619	0.09455351	0.074155866	0.060855662	0.051343155	0.044142305	0.038508607	0.034038688	0.030573058
-1.165413534	0.069227691	0.116369285	0.294674453	0.906092441	0.1958872	0.113738998	0.081222597	0.063359935	0.051814627	0.043605467	0.037416957	0.032589723	0.028767565	0.025806822
-1.090225564	0.051927558	0.085985603	0.2068944	0.951277263	0.158978412	0.089934463	0.06357359	0.049317543	0.040186585	0.03373296	0.0288884	0.025120964	0.022144204	0.019840492
-1.015037594	0.033089024	0.054019844	0.124228218	0.981985317	0.109935157	0.060442963	0.042271099	0.032603698	0.026469544	0.022160595	0.018939913	0.016443048	0.01447442	0.01295239
-0.939849624	0.013633708	0.021961665	0.048503659	0.997350311	0.049326734	0.02628352	0.018174896	0.013934782	0.011270303	0.0094104	0.008026342	0.006956714	0.006115214	0.005465276
-0.864661654	0.005528263	0.008792939	0.018726268	0.996940065	0.021868601	0.011255945	0.007690974	0.005860233	0.004721281	0.003931378	0.003346204	0.002895418	0.002541563	0.002268549
-0.789473684	0.023537587	0.036990354	0.076228165	0.980773173	0.102282991	0.050657032	0.034177829	0.025874825	0.020762675	0.017240689	0.014643492	0.012649286	0.011087425	0.009883708
-0.714285714	0.039621737	0.061561024	0.123121007	0.949320009	0.190193292	0.090220437	0.060059277	0.04516474	0.036092363	0.029884489	0.025328078	0.021841162	0.019116509	0.017019023
-0.639097744	0.053126006	0.081652557	0.158895641	0.903487878	0.283569403	0.128124989	0.084083626	0.062790925	0.04996536	0.041250619	0.034884827	0.030029742	0.026244928	0.023334746
-0.563909774	0.063538414	0.096653083	0.183420421	0.844590785	0.380135074	0.162494072	0.10502962	0.077863636	0.061688869	0.050777315	0.042845806	0.036817469	0.032129297	0.028528913
-0.488721805	0.070507491	0.10620414	0.196932943	0.774304899	0.477439087	0.191466888	0.121763142	0.089585688	0.070656397	0.057980933	0.048813328	0.041870037	0.036483504	0.032352019
-0.413533835	0.073852344	0.11020281	0.200018411	0.694611374	0.572934277	0.213271806	0.133292361	0.097292789	0.076378628	0.062480486	0.052479994	0.044933102	0.039092882	0.034619259
-0.338345865	0.073564729	0.108793315	0.1935757	0.607728685	0.664061465	0.226298815	0.138818832	0.100488971	0.078509505	0.064017736	0.05364469	0.045845328	0.039825061	0.035219731
-0.263157895	0.069803268	0.102348702	0.178772688	0.516037087	0.748335139	0.229168093	0.137782125	0.098875295	0.076866129	0.062471779	0.052223691	0.044547088	0.03863692	0.034122099
-0.187969925	0.062880281	0.091443704	0.156992833	0.421998092	0.823427622	0.220791778	0.12989578	0.092370272	0.071441366	0.057867294	0.048256259	0.041084321	0.035577275	0.031376433
-0.112781955	0.053242039	0.076820194	0.129775315	0.328072062	0.887248465	0.200426259	0.115172745	0.081120807	0.062408387	0.05037594	0.04190436	0.035607322	0.030785101	0.02711209
-0.037593985	0.041443547	0.059346946	0.098751287	0.236637076	0.938015997	0.167712629	0.093938813	0.065502868	0.050116722	0.040310686	0.033446436	0.028364434	0.024483371	0.021531729
0.037593985	0.028119163	0.039975641	0.065578873	0.149912145	0.974318236	0.122703427	0.066833146	0.046111545	0.035079827	0.028113253	0.023265459	0.019690929	0.016968757	0.014901726
0.112781955	0.013950552	0.019695141	0.031879574	0.06988765	0.995160803	0.065874309	0.034795444	0.023740673	0.017954567	0.014335132	0.011831764	0.009993558	0.008597681	0.007539459
0.187969925	0.000366464	0.000513913	0.000821404	0.001734467	1	0.001880081	0.000960015	0.000647337	0.000486575	0.000386994	0.000318548	0.000268502	0.000230609	0.00020193
0.263157895	0.01415458	0.019722183	0.031148602	0.06358862	0.988759788	0.079266135	0.038982739	0.025960328	0.019389395	0.015360317	0.012608646	0.010605389	0.009093134	0.007950546
0.338345865	0.02678571	0.037090617	0.057921573	0.114680048	0.961832098	0.164626621	0.07763543	0.051022334	0.037856474	0.029868122	0.024448238	0.020519951	0.017563505	0.015333682
0.413533835	0.03770833	0.051903727	0.080190397	0.154404782	0.920060532	0.25599013	0.11515263	0.074624711	0.054988561	0.043203648	0.03526178	0.029531637	0.025232484	0.021995814
0.488721805	0.046470311	0.063595938	0.097260348	0.182554727	0.864708221	0.351132833	0.149706312	0.095580265	0.069926916	0.054703959	0.044516244	0.037199732	0.031727754	0.027615754
0.563909774	0.052736319	0.071770089	0.108705105	0.199308061	0.797411198	0.447650225	0.179475843	0.112778008	0.081894638	0.063782213	0.051747101	0.043144781	0.036731953	0.031922121
0.639097744	0.056299158	0.076207592	0.114368426	0.20520575	0.720119253	0.54303613	0.202719474	0.125236106	0.090235013	0.069956742	0.056581224	0.047067158	0.039998053	0.034706368
0.714285714	0.057084736	0.076870127	0.114354691	0.201115534	0.635026663	0.634765937	0.217844444	0.132150609	0.094445021	0.072875514	0.058755588	0.048761844	0.041361354	0.035832736
0.789473684	0.05515066	0.073893156	0.109009182	0.188185204	0.544495595	0.720380874	0.223472808	0.132937737	0.094202372	0.07233476	0.058130844	0.048128711	0.0407475	0.035244654
0.864661654	0.050678738	0.067571908	0.098889388	0.167787367	0.450975215	0.797570085	0.218500256	0.127267731	0.0893847	0.068290807	0.05469906	0.045177781	0.038176122	0.032967283
0.939849624	0.043962004	0.058340791	0.084728953	0.141458192	0.356919629	0.864247401	0.202145472	0.115088642	0.08007991	0.060864511	0.048585248	0.040029216	0.033759962	0.029106111
1.015037594	0.035387041	0.046747444	0.067396133	0.110832774	0.264707772	0.918619924	0.173987955	0.096638861	0.066587081	0.050337989	0.040042581	0.032908034	0.027699518	0.023841689
1.090225564	0.025412653	0.033422871	0.047848797	0.077579788	0.176568226	0.95924589	0.133992728	0.072447687	0.049407749	0.037143771	0.029441497	0.02413381	0.0202735	0.017420782
1.165413534	0.014546	0.019049167	0.027088052	0.043338066	0.094511623	0.985079761	0.082520879	0.043323722	0.029227842	0.021846813	0.017253209	0.014105884	0.011825583	0.010144412
1.240601504	0.003317432	0.004326423	0.006112545	0.009657504	0.020272978	0.995503	0.020325459	0.010331445	0.006890989	0.005120164	0.004028396	0.003284767	0.002748102	0.002353389
1.315789474	0.007744757	0.010059646	0.014124626	0.022053556	0.044734241	0.990339615	0.051467106	0.025243183	0.016635724	0.012284591	0.009627918	0.007829313	0.00653648	0.00558795
1.390977444	0.018138467	0.023467914	0.032754683	0.050572669	0.09945095	0.969856126	0.131389381	0.061936781	0.040302063	0.029570799	0.02308411	0.018719723	0.01559544	0.013308977
1.466165414	0.027409754	0.03532864	0.049026179	0.074898017	0.143191474	0.934746284	0.217677784	0.098160514	0.063019326	0.045932552	0.035711018	0.028877452	0.024006037	0.020450157
1.541353383	0.035171675	0.04516578	0.062331123	0.09427261	0.175648548	0.886101406	0.308328175	0.132257914	0.083707444	0.060591248	0.046910952	0.037824727	0.031375156	0.026679745
1.616541353	0.041119292	0.052614033	0.072223479	0.108197553	0.196884699	0.82536777	0.401160014	0.162566235	0.101342472	0.072831188	0.056145302	0.045137095	0.037357427	0.031709005
1.691729323	0.045040295	0.057430115	0.078429645	0.11643442	0.207310902	0.754292959	0.49388659	0.187478891	0.115002426	0.082032636	0.062959477	0.050462966	0.041670979	0.035305256
1.766917293	0.046820968	0.05949803	0.080850913	0.118997252	0.207653872	0.6748634	0.584188645	0.20550651	0.12390948	0.087700807	0.067004009	0.053539692	0.04411013	0.037302154
1.842105263	0.046447418	0.058828411	0.07955825	0.116135085	0.198913754	0.589235663	0.669788637	0.215334181	0.127466717	0.08948951	0.068050904	0.054205504	0.044554433	0.037606779
1.917293233	0.044002249	0.055552268	0.074780072	0.108306237	0.182314252	0.499664167	0.748522888	0.215872686	0.125287877	0.087218376	0.066004488	0.052406768	0.042973734	0.036203241
1.992481203	0.039657026	0.049909703	0.066883928	0.096145913	0.159247448	0.408428049	0.818409036	0.206301749	0.117218825	0.080882932	0.060906315	0.048200287	0.03942904	0.033152711
2.067669173	0.033661088	0.042234377	0.056353254	0.080428795	0.131215649	0.317759835	0.877706434	0.186103679	0.103349867	0.070657067	0.052933946	0.041750613	0.034069247	0.028589921
2.142857143	0.026327395	0.032934627	0.043760488	0.062028468	0.099772603	0.229778408	0.924967477	0.155086224	0.084018397	0.056887828	0.042393694	0.033322527	0.027123919	0.022716393
2.218045113	0.018016173	0.022472267	0.0297379	0.041875496	0.066466313	0.146428473	0.959078244	0.113393851	0.059801782	0.040082778	0.029707737	0.023269116	0.018892548	0.015790746
2.293233083	0.009117231	0.011340132	0.014947562	0.020915947	0.032785504	0.069428404	0.979287276	0.061507163	0.031500812	0.020890485	0.015396183	0.012016041	0.00973081	0.008116611
2.368421053	3.17816E-05	3.94213E-05	5.17636E-05	7.19945E-05	0.000111526	0.000227945	0.985221821	0.000230636	0.00011439	7.50178E-05	5.49669E-05	4.27416E-05	3.45219E-05	2.87358E-05
2.443609023	0.008845377	0.010942154	0.014314865	0.019793923	0.03032283	0.060023216	0.976891347	0.069330729	0.033193484	0.021514467	0.015669444	0.012138525	0.009777946	0.008122042
2.518796992	0.01714257	0.021150502	0.027570453	0.037910195	0.057466503	0.110495407	0.954678602	0.145804791	0.0671331	0.042977731	0.031107387	0.024004851	0.019283992	0.015984247
2.593984962	0.024526144	0.030182795	0.039207315	0.053621418	0.080474565	0.150687359	0.919318971	0.227594333	0.100333245	0.063399639	0.045594191	0.035045074	0.028074997	0.023220963
2.669172932	0.03071302	0.037701994	0.048809014	0.066407453	0.098723534	0.180423333	0.871869245	0.312926126	0.13138849	0.081887021	0.058497993	0.044781405	0.035773656	0.02952408
2.744360902	0.03548046	0.043447816	0.05606264	0.075895792	0.111817615	0.199839698	0.813667292	0.399905117	0.158907756	0.097604728	0.069246034	0.052789382	0.042049664	0.034627023
2.819548872	0.038672795	0.047243887	0.06076607	0.081867218	0.119586242	0.209362026	0.74628434	0.486571751	0.181562348	0.10980944	0.07734833	0.058715325	0.046633132	0.038315422
2.894736842	0.040204979	0.049000992	0.062830242	0.084254991	0.122073616	0.209674054	0.671471813	0.570960348	0.198131692	0.117879926	0.082417802	0.062290602	0.049325218	0.040435328
2.969924812	0.040063003	0.04871653	0.06227667	0.083138043	0.119521189	0.201680066	0.591104729	0.651156537	0.207545168	0.121342621	0.084186075	0.063342173	0.050005564	0.040898699
3.045112782	0.038301324	0.046470415	0.059230599	0.078728869	0.112344234	0.186462403	0.507123711	0.725351833	0.208918608	0.119891585	0.08251439	0.061799052	0.048636342	0.039685994
3.120300752	0.035037601	0.042417829	0.053910395	0.071356991	0.101103799	0.165235874	0.421477579	0.791893613	0.201584269	0.113402191	0.077399274	0.057694516	0.045262805	0.036845864
3.195488722	0.030445099	0.036779302	0.046613822	0.061448945	0.086475434	0.139300837	0.336068403	0.84932901	0.185113372	0.101938096	0.068972829	0.051164074	0.040010432	0.032492032
3.270676692	0.024743233	0.029828719	0.037701998	0.049505847	0.069216057	0.109996625	0.252700666	0.896441489	0.159330608	0.085751376	0.057497753	0.042439369	0.033078883	0.026797605
3.345864662	0.018186737	0.021879855	0.027581821	0.036079581	0.050130355	0.078656913	0.173035975	0.932279209	0.124320299	0.065275931	0.043357376	0.031838388	0.024733101	0.019987113
3.421052632	0.011054006	0.013272102	0.016687681	0.021748656	0.030037958	0.046568377	0.098554466	0.95617457	0.080424233	0.041114539	0.027041211	0.019752438	0.015292017	0.012326709
3.496240602	0.00363512	0.004355994	0.005463229	0.007094681	0.00974255	0.014933837	0.030523763	0.967754705	0.028231488	0.014020147	0.009126673	0.006630514	0.00511538	0.004112969
3.571428571	0.00377994	0.004520847	0.005656068	0.007319678	0.009996103	0.015159213	0.030023979	0.966942967	0.031439204	0.015127802	0.009742265	0.007038264	0.005410684	0.004339189
3.646616541	0.010912414	0.013026845	0.016258963	0.020970506	0.028486433	0.042764016	0.08230671	0.953951795	0.097563723	0.04535107	0.028878603	0.020743417	0.015888796	0.012708961
3.721804511	0.01750484	0.020858195	0.025972523	0.033389642	0.045125054	0.06709351	0.125798855	0.929267572	0.168942461	0.075603297	0.047577101	0.0339723	0.025925494	0.020681972
3.796992481	0.023329735	0.027748834	0.034473881	0.044178434	0.05941207	0.087532698	0.160229777	0.89362835	0.24423472	0.104802523	0.065139415	0.046228997	0.035145869	0.027961978
3.872180451	0.028196645	0.03347838	0.041499345	0.053017978	0.070961543	0.103644518	0.185574886	0.847995482	0.321996341	0.131864418	0.080898628	0.057052214	0.043207115	0.034281524
3.947368421	0.031957387	0.037877874	0.046850727	0.059675712	0.07950713	0.11516955	0.202040183	0.793520351	0.400719296	0.155735102	0.094242359	0.066031528	0.049810535	0.039411184
4.022556391	0.034509409	0.040833258	0.050398833	0.064008427	0.084903076	0.122020048	0.210041179	0.731507451	0.478871929	0.175422496	0.104633654	0.072821453	0.054711585	0.043167092
4.097744361	0.03579726	0.042286612	0.052084213	0.065961838	0.087120925	0.124268966	0.210177226	0.663375145	0.554938606	0.19002523	0.111629017	0.077152886	0.057727673	0.045416554
4.172932331	0.03581224	0.042235262	0.05191532	0.065567002	0.086242406	0.122134749	0.203202398	0.590615366	0.627457618	0.198758289	0.114893035	0.078841609	0.058743504	0.04608161
4.248120301	0.034590374	0.04072895	0.049964364	0.062933977	0.082449073	0.115962731	0.189994041	0.514753534	0.695056284	0.20097469	0.114209238	0.077793647	0.057713883	0.0451405
4.323308271	0.032208898	0.037865293	0.046361166	0.058243141	0.076009315	0.106204056	0.171520143	0.437309813	0.756482367	0.196182673	0.109486924	0.07400741	0.054663959	0.042627085
4.398496241	0.028781486	0.033783845	0.041285393	0.051734699	0.067263434	0.093392987	0.148806582	0.359762751	0.810631066	0.184058048	0.100763891	0.067572649	0.049687033	0.038628326
4.473684211	0.024452485	0.028659051	0.034957579	0.04369686	0.056607445	0.078123496	0.122905238	0.28351618	0.856567044	0.164451515	0.088205101	0.058666404	0.042940084	0.03328
4.54887218	0.019390434	0.022692457	0.027629341	0.034453238	0.044476267	0.061025947	0.094863857	0.209870087	0.893541126	0.137390946	0.072097496	0.047546175	0.034637283	0.026760902
4.62406015	0.013781152	0.016104475	0.0195732	0.024349958	0.031326941	0.042744598	0.06569841	0.139996011	0.921001484	0.103078778	0.052841235	0.034540654	0.025041799	0.019285787
4.69924812	0.007820667	0.009126064	0.011072387	0.013742944	0.017622417	0.023916574	0.036368548	0.074917329	0.93859932	0.061884794	0.030937797	0.020038437	0.014456253	0.011097381
4.77443609	0.001708247	0.001990583	0.002410995	0.002985805	0.003816414	0.005152846	0.007756615	0.015494615	0.946189189	0.014334728	0.0069754	0.00447514	0.00321221	0.002457757
4.84962406	0.004360229	0.005073876	0.00613521	0.007581314	0.009660231	0.012978377	0.019349479	0.03758389	0.943824287	0.038904821	0.018387688	0.011680584	0.008340918	0.006360573
4.92481203	0.010198369	0.01185149	0.014307077	0.017641625	0.022411425	0.029965535	0.044269366	0.083806823	0.931747124	0.097044542	0.044441381	0.027941642	0.019847135	0.015083564
5	0.015634656	0.018144822	0.021869225	0.026910119	0.034085648	0.045364702	0.066439277	0.122839523	0.910376126	0.159193001	0.070442952	0.043817239	0.030954954	0.023444231
5.07518797	0.020517008	0.023779937	0.028615947	0.035140342	0.044383612	0.058807595	0.085417164	0.1545195	0.880288762	0.224378984	0.095636549	0.058827286	0.041327934	0.031190661
5.15037594	0.024716413	0.028610427	0.034375742	0.042129469	0.053063701	0.070006651	0.10088408	0.17884802	0.842201879	0.2915749	0.119272499	0.07251607	0.050654392	0.038093232
5.22556391	0.028129603	0.032520291	0.039014465	0.047721634	0.05994522	0.078757262	0.112642128	0.195978335	0.796949916	0.359720586	0.140625856	0.084464794	0.058655994	0.04395084
5.30075188	0.030680742	0.035425668	0.042437088	0.051809575	0.064909531	0.084937395	0.120609352	0.206201147	0.745461713	0.427746865	0.159013734	0.094302689	0.065095047	0.048595988
5.37593985	0.032322157	0.037275469	0.044588144	0.054334676	0.067899246	0.088504839	0.124811988	0.209927908	0.688736572	0.494598272	0.173811001	0.10171643	0.069780316	0.051898654
5.45112782	0.03303417	0.038050974	0.045450944	0.055285551	0.068915672	0.089492384	0.125374541	0.207672569	0.62782024	0.559254436	0.184464007	0.106457674	0.072571273	0.053768876
5.526315789	0.032824091	0.037764476	0.045045687	0.05469533	0.068014739	0.088001272	0.122508172	0.200032377	0.563781392	0.620749648	0.19050208	0.108348602	0.073380743	0.054158059
5.601503759	0.03172449	0.03645712	0.043426634	0.052637858	0.065301673	0.084193285	0.116497858	0.187668285	0.497689151	0.678190264	0.191546617	0.107285409	0.072175946	0.053059026
5.676691729	0.029790843	0.034196041	0.040678492	0.049222998	0.060924691	0.078281807	0.107688805	0.171285511	0.430592113	0.730769652	0.187317657	0.103239749	0.068977992	0.050504895
5.751879699	0.027098685	0.031070966	0.03691219	0.044591274	0.055067993	0.070522238	0.096472542	0.151614694	0.363499248	0.777780478	0.177637918	0.096258208	0.063859937	0.046566882
5.827067669	0.023740387	0.027190414	0.032260232	0.03890806	0.047944306	0.06120208	0.083273103	0.129394083	0.29736299	0.818624227	0.162434331	0.086459915	0.05694352	0.04135115
5.902255639	0.01982169	0.022677648	0.026871787	0.032357531	0.039787264	0.050631011	0.068533647	0.105353085	0.233064726	0.852817918	0.141737192	0.074032464	0.048394759	0.034994865
5.977443609	0.015458113	0.017666509	0.020907694	0.025136569	0.030843825	0.039131225	0.052703838	0.080197441	0.171402827	0.879998042	0.115677068	0.059226329	0.038418581	0.027661602
6.052631579	0.010771349	0.01229727	0.014535526	0.017448797	0.021366961	0.027028271	0.03622822	0.054596251	0.113083288	0.899921845	0.084479686	0.042348017	0.02725269	0.01953628
6.127819549	0.005885753	0.006712624	0.007924839	0.009498904	0.011608781	0.014642608	0.019535804	0.029170965	0.05871296	0.912466098	0.04845903	0.023752173	0.015160874	0.010819791
6.203007519	0.000925017	0.001053899	0.001242746	0.001487397	0.001814244	0.002282015	0.003030998	0.004486422	0.008795316	0.917623571	0.008008931	0.003832916	0.002425966	0.00172348
6.278195489	0.003990899	0.004542401	0.005350118	0.006394135	0.007784416	0.00976501	0.012914008	0.018956057	0.036271377	0.915497458	0.036406591	0.016985354	0.010657351	0.007536357
6.353383459	0.008748513	0.009947675	0.011703147	0.013967135	0.016972489	0.02123479	0.027965379	0.04072355	0.076193652	0.906294015	0.084263907	0.038257428	0.023789693	0.016743823
6.428571429	0.0132432	0.015043868	0.01767878	0.021069549	0.025556743	0.031892914	0.041832273	0.060454497	0.110780406	0.890313718	0.134991019	0.059526802	0.036673912	0.025688488
6.503759398	0.017381169	0.019725649	0.023154968	0.027558588	0.033368508	0.041537568	0.054270029	0.077859842	0.139938671	0.867941224	0.18797915	0.080335009	0.049021662	0.034170062
6.578947368	0.021081026	0.023902105	0.028027043	0.033312804	0.040265909	0.050001789	0.065081971	0.092722534	0.163667833	0.839634453	0.242594433	0.100230567	0.060559461	0.042002586
6.654135338	0.024274913	0.027497956	0.032209038	0.038233474	0.046135256	0.057154683	0.074119929	0.104895547	0.182052574	0.805913068	0.298189436	0.118777384	0.071034128	0.049018063
6.729323308	0.026909236	0.030454293	0.035634432	0.04224532	0.050891646	0.062901688	0.081283603	0.114298621	0.195254803	0.76734664	0.354114304	0.135562449	0.080217526	0.055069491
6.804511278	0.028945	0.032728876	0.038256388	0.045296627	0.054478837	0.067183965	0.086518886	0.120913927	0.203504819	0.724542766	0.40972732	0.150202708	0.08791053	0.060033254
6.879699248	0.030357768	0.034296012	0.040047503	0.047358786	0.056868461	0.069977021	0.089815318	0.124780857	0.207091981	0.678135369	0.4644047	0.162351022	0.093946187	0.06381086
6.954887218	0.0311373	0.035146063	0.040999133	0.048425357	0.058058673	0.071288674	0.091202808	0.125990155	0.206355103	0.628773386	0.517549517	0.171701149	0.098192058	0.066330041
7.030075188	0.031286879	0.035284627	0.041120343	0.048510694	0.05807231	0.071156476	0.090747768	0.12467756	0.201672803	0.577110049	0.56859961	0.177991717	0.100551733	0.067545218
7.105263158	0.030822399	0.034731438	0.040436548	0.047648226	0.056954656	0.069644705	0.088548833	0.121017178	0.193453987	0.52379289	0.617034426	0.181009163	0.100965546	0.067437386
7.180451128	0.029771241	0.033519047	0.038987896	0.045888454	0.05477091	0.066841048	0.084732278	0.115214724	0.182128664	0.469454603	0.662380744	0.180589669	0.099410541	0.06601344
7.255639098	0.028170979	0.03169132	0.036827468	0.043296749	0.051603432	0.062853065	0.079447291	0.107500811	0.168139206	0.414704858	0.704217247	0.176620114	0.09589972	0.063305014
7.330827068	0.02606798	0.029301818	0.034019344	0.039951008	0.04754887	0.057804562	0.072861204	0.0981244	0.15193221	0.360123127	0.742177973	0.169038101	0.090480653	0.059366883
7.406015038	0.023515918	0.026412103	0.030636592	0.035939252	0.042715221	0.051831933	0.065154801	0.087346543	0.133951022	0.306252563	0.775954641	0.157831114	0.083233519	0.054275002
7.481203008	0.020574261	0.023090008	0.02675924	0.031357202	0.037218918	0.045080581	0.056517788	0.075434513	0.114629022	0.253594949	0.805297932	0.143034904	0.074268657	0.048124239
7.556390977	0.017306751	0.019407921	0.022472269	0.026305911	0.031181998	0.037701469	0.047144511	0.06265639	0.094383705	0.202606702	0.830017759	0.124731164	0.063723705	0.041025885
7.631578947	0.013779923	0.015441115	0.017863669	0.020889485	0.024729395	0.029847872	0.037229982	0.049276162	0.07361159	0.153695903	0.849982624	0.103044604	0.051760419	0.03310499
7.706766917	0.010061691	0.011266159	0.0130226	0.015212934	0.017986415	0.021672373	0.026966263	0.035549395	0.052683953	0.107220319	0.865118137	0.078139524	0.038561248	0.024497609
7.781954887	0.00622001	0.006959428	0.008037682	0.009380192	0.011076425	0.013324145	0.016539243	0.021719474	0.031943395	0.063486341	0.8754048	0.05021597	0.024325751	0.01534801
7.857142857	0.002321653	0.002595744	0.002995436	0.003492318	0.004118774	0.004946534	0.006125837	0.008014448	0.011701197	0.022748789	0.880875142	0.01950558	0.009266932	0.005805895
7.932330827	0.001568893	0.001752848	0.002021104	0.002354086	0.002773018	0.003325017	0.004108389	0.005355551	0.007764552	0.01478852	0.881610323	0.013732785	0.006392435	0.003976299
8.007518797	0.005390401	0.006018146	0.006933599	0.008068242	0.009492819	0.011364726	0.014011162	0.018200304	0.026210131	0.048971497	0.877736296	0.049217548	0.022423431	0.013845987
8.082706767	0.009085736	0.010136702	0.011669421	0.013566347	0.015943154	0.019057882	0.023445023	0.030350968	0.043426687	0.079693914	0.869419625	0.086648955	0.038594496	0.023652869
8.157894737	0.012602544	0.014050567	0.016162485	0.018772481	0.022036222	0.026301936	0.032288441	0.041661011	0.059240152	0.106895015	0.856863071	0.125713598	0.054674772	0.033251177
8.233082707	0.015893806	0.017707882	0.020353894	0.023619318	0.027694642	0.033007274	0.040436546	0.052006686	0.073510625	0.130556697	0.840301005	0.166088824	0.070437238	0.042501701
8.308270677	0.018918244	0.021063308	0.024192397	0.028048604	0.032851953	0.039097696	0.047801503	0.061287067	0.086131291	0.150700357	0.819994765	0.207446994	0.085661601	0.051273596
8.383458647	0.021640599	0.02407831	0.02763468	0.032011454	0.037452882	0.044510623	0.054312556	0.069423704	0.097026945	0.167383478	0.796228011	0.249459519	0.100136906	0.059445936
8.458646617	0.024031787	0.026721299	0.030645502	0.035468453	0.041453398	0.049197046	0.05991579	0.076359942	0.106152185	0.18069603	0.769302149	0.291800653	0.11366387	0.066909019
8.533834586	0.026068931	0.028967647	0.033197674	0.038389594	0.044820571	0.053121264	0.064573632	0.082059953	0.113489352	0.190756772	0.739531898	0.33415098	0.126056891	0.073565419
8.609022556	0.027735292	0.03079959	0.035271915	0.040754066	0.047532266	0.05626042	0.068264127	0.086507533	0.119046256	0.197709505	0.707241028	0.37620059	0.137145755	0.079330785
8.684210526	0.029020109	0.032206017	0.036856589	0.042549907	0.04957668	0.058603875	0.070980044	0.089704705	0.122853765	0.201719343	0.672758341	0.417651921	0.146777027	0.084134404
8.759398496	0.029918351	0.033182184	0.03794734	0.043773555	0.050951765	0.06015244	0.07272782	0.091670174	0.124963307	0.20296906	0.636413899	0.458222243	0.154815129	0.08791952
8.834586466	0.030430407	0.033729342	0.038546651	0.044429295	0.051664543	0.060917505	0.073526397	0.092437684	0.125444325	0.201655545	0.598535555	0.497645798	0.161143115	0.090643445
8.909774436	0.030561707	0.033854306	0.038663324	0.044528641	0.051730342	0.060920079	0.073405978	0.092054301	0.124381738	0.197986413	0.559445789	0.535675575	0.165663167	0.092277459
8.984962406	0.030322312	0.033568982	0.03831192	0.044089656	0.051171975	0.06018977	0.072406721	0.090578671	0.121873445	0.192176803	0.519458867	0.57208475	0.168296809	0.092806534
9.060150376	0.029726459	0.032889847	0.037512153	0.043136239	0.050018878	0.058763736	0.070577418	0.088079272	0.118027896	0.184446384	0.478878329	0.606667784	0.168984874	0.09222888
9.135338346	0.028792085	0.031837418	0.036288264	0.041697386	0.048306234	0.056685615	0.067974162	0.084632701	0.112961771	0.17501659	0.437994815	0.639241198	0.16768724	0.090555362
9.210526316	0.027540342	0.030435696	0.034668383	0.039806436	0.04607408	0.054004456	0.064659042	0.080322008	0.106797781	0.164108098	0.397084211	0.66964405	0.164382357	0.087808775
9.285714286	0.025995099	0.02871162	0.032683886	0.037500333	0.043366433	0.050773683	0.060698868	0.075235102	0.099662608	0.151938557	0.35640612	0.697738127	0.159066585	0.084023033
9.360902256	0.024182457	0.026694513	0.030368774	0.034818892	0.040230437	0.047050075	0.056163955	0.069463243	0.091685009	0.13872057	0.316202635	0.723407877	0.15175338	0.079242255
9.436090226	0.022130268	0.024415554	0.027759054	0.031804095	0.036715544	0.042892806	0.051126968	0.063099641	0.082994077	0.124659929	0.276697413	0.746560109	0.142472335	0.073519803
9.511278195	0.019867673	0.021907266	0.024892157	0.028499417	0.032872729	0.038362533	0.045661849	0.056238153	0.073717677	0.109954101	0.238095017	0.767123475	0.131268112	0.066917263
9.586466165	0.017424661	0.019203027	0.021806388	0.024949191	0.028753767	0.033520554	0.039842819	0.048972114	0.063981056	0.094790952	0.200580515	0.785047776	0.118199283	0.059503404
9.661654135	0.01483166	0.016336617	0.018540403	0.021198023	0.024410553	0.028428025	0.033743482	0.04139327	0.053905624	0.079347706	0.164319322	0.800303097	0.103337102	0.05135312
9.736842105	0.012119147	0.013341792	0.015132738	0.017290249	0.019894491	0.023145259	0.027436009	0.033590846	0.043607911	0.063790125	0.129457249	0.812878814	0.086764235	0.042546375
9.812030075	0.009317299	0.010251907	0.011621374	0.013269445	0.015255938	0.017731095	0.020990421	0.025650736	0.033198678	0.048271886	0.096120741	0.822782488	0.06857345	0.033167168
9.887218045	0.006455674	0.00709956	0.008043349	0.009177991	0.010543711	0.012242347	0.01447397	0.017654804	0.022782199	0.032934165	0.064417297	0.830038663	0.048866309	0.023302515
9.962406015	0.00356293	0.003916291	0.004434414	0.005056688	0.00580466	0.006733323	0.007950606	0.009680312	0.012455684	0.017905378	0.03443603	0.834687604	0.02775186	0.01304148
10.03759398	0.000666574	0.000732313	0.000828736	0.000944429	0.001083302	0.001255424	0.001480537	0.001799447	0.002308847	0.003301101	0.006248351	0.836783986	0.005345346	0.002474244
10.11278195	0.002207251	0.002423722	0.00274135	0.003122081	0.003578481	0.004143187	0.004880126	0.005921033	0.007576399	0.010775884	0.020091229	0.836395548	0.018233049	0.008308776
10.18796992	0.005033944	0.005524905	0.006245557	0.007108553	0.008141695	0.009417854	0.011079642	0.013420066	0.017126125	0.024235406	0.044544219	0.833601745	0.04285941	0.019217736
10.26315789	0.00779059	0.008546233	0.009655808	0.010983291	0.012570418	0.01452762	0.017070838	0.020642459	0.026274461	0.036999613	0.0670872	0.828492395	0.068407253	0.030164128
10.33834586	0.010456079	0.011464722	0.012946363	0.014717327	0.016831944	0.019435368	0.022811234	0.027538972	0.034963576	0.049002588	0.087710816	0.821166346	0.09474862	0.041061465
10.41353383	0.013011185	0.014259498	0.01609391	0.018284514	0.020896869	0.024107905	0.028263107	0.034066341	0.043143568	0.060189876	0.106418737	0.811730174	0.121755116	0.051825904
10.4887218	0.015438627	0.016911848	0.01907762	0.021661575	0.024739141	0.028515989	0.033393496	0.040187216	0.050772286	0.070517956	0.123226602	0.80029692	0.149298862	0.062376795
10.56390977	0.017723094	0.019405251	0.021879169	0.024828125	0.028336059	0.03263432	0.038174149	0.045870054	0.057815078	0.07995365	0.138160943	0.786984869	0.177253388	0.07263717
10.63909774	0.019851256	0.021725375	0.024482733	0.027766648	0.031668249	0.036441481	0.042581434	0.051088957	0.064244494	0.088473497	0.151258125	0.771916398	0.205494435	0.082534151
10.71428571	0.021811749	0.023860062	0.026874959	0.030462457	0.034719591	0.039919849	0.046596202	0.05582346	0.070039937	0.096063089	0.162563291	0.75521687	0.23390069	0.091999306
10.78947368	0.02359514	0.02579928	0.029044905	0.032903624	0.037477137	0.043055467	0.050203619	0.060058292	0.075187285	0.102716399	0.172129332	0.737013608	0.262354432	0.100968929
10.86466165	0.025193877	0.027535065	0.030983972	0.035080883	0.039930987	0.045837906	0.053392969	0.063783101	0.079678477	0.108435089	0.180015891	0.717434926	0.290742113	0.109384266
10.93984962	0.026602225	0.029061448	0.032685811	0.036987527	0.042074158	0.048260081	0.056157435	0.066992158	0.083511085	0.113227819	0.186288392	0.696609247	0.318954848	0.117191676
11.01503759	0.027816187	0.03037436	0.034146214	0.038619273	0.043902428	0.050318074	0.058493857	0.069684042	0.086687875	0.117109562	0.191017129	0.674664274	0.346888848	0.124342747
11.09022556	0.02883342	0.031471539	0.035363005	0.03997413	0.045414171	0.052010924	0.060402485	0.071861311	0.089216352	0.120100932	0.194276383	0.651726258	0.374445764	0.13079435
11.16541353	0.029653138	0.03235242	0.036335905	0.041052251	0.046610182	0.053340419	0.061886714	0.073530176	0.091108314	0.122227524	0.1961436	0.627919317	0.401532981	0.136508654
11.2406015	0.030276009	0.033018016	0.037066408	0.041855771	0.047493491	0.054310874	0.062952819	0.074700153	0.092379406	0.12351928	0.196698619	0.603364841	0.428063833	0.141453092
11.31578947	0.03070405	0.033470808	0.037557635	0.042388653	0.048069177	0.054928911	0.06360968	0.075383738	0.093048675	0.12400988	0.196022948	0.578180962	0.453957766	0.145600295
11.39097744	0.030940518	0.033714613	0.0378142	0.042656524	0.048344177	0.055203234	0.063868522	0.075596066	0.093138148	0.12373616	0.194199103	0.552482093	0.479140444	0.148927981
11.46616541	0.030989795	0.033754467	0.037842065	0.042666509	0.048327099	0.055144405	0.063742643	0.075354594	0.09267242	0.122737561	0.191309995	0.526378529	0.5035438	0.151418825
11.54135338	0.030857282	0.033596497	0.037648399	0.042427074	0.048028032	0.054764627	0.063247157	0.074678781	0.091678253	0.121055612	0.187438369	0.499976116	0.527106041	0.15306029
11.61654135	0.030549284	0.033247802	0.03724144	0.041947859	0.047458362	0.054077531	0.062398742	0.073589789	0.090184204	0.118733448	0.182666307	0.473375974	0.54977161	0.153844447
11.69172932	0.030072903	0.032716332	0.036630358	0.04123953	0.046630594	0.053097965	0.061215399	0.072110192	0.088220269	0.115815359	0.177074774	0.446674276	0.571491106	0.153767764
11.76691729	0.029435928	0.032010769	0.035825122	0.040313623	0.045558182	0.051841804	0.059716221	0.070263699	0.085817546	0.112346376	0.170743211	0.41996208	0.592221176	0.152830885
11.84210526	0.028646739	0.031140414	0.034836375	0.039182401	0.044255358	0.050325752	0.05792117	0.068074902	0.083007926	0.108371893	0.16374919	0.393325208	0.611924367	0.151038397
11.91729323	0.0277142	0.030115083	0.033675306	0.037858718	0.042736984	0.048567167	0.055850876	0.065569029	0.079823805	0.103937322	0.156168104	0.366844171	0.630568959	0.148398586
11.9924812	0.026647572	0.028944998	0.032353541	0.036355884	0.041018394	0.046583893	0.053526441	0.062771722	0.07629782	0.09908778	0.148072899	0.340594133	0.648128768	0.144923181
12.06766917	0.025456416	0.027640695	0.030883032	0.034687546	0.039115266	0.044394101	0.050969257	0.059708828	0.072462604	0.093867815	0.139533861	0.31464491	0.664582934	0.140627103
12.14285714	0.024150516	0.026212928	0.029275951	0.03286757	0.037043482	0.042016147	0.048200847	0.056406211	0.068350568	0.088321153	0.130618426	0.289061005	0.679915693	0.135528205
12.21804511	0.022739795	0.024672587	0.027544599	0.030909938	0.034819017	0.039468431	0.045242705	0.052889579	0.06399371	0.082490488	0.121391036	0.263901673	0.694116134	0.129647013
12.29323308	0.021234246	0.023030615	0.025701317	0.028828646	0.032457826	0.036769281	0.042116168	0.049184331	0.059423429	0.076417288	0.111913027	0.239221012	0.707177945	0.123006473
12.36842105	0.019643859	0.021297941	0.023758404	0.026637619	0.029975742	0.033936838	0.038842281	0.045315412	0.054670383	0.070141636	0.102242542	0.215068074	0.719099154	0.115631696
12.44360902	0.017978567	0.019485407	0.021728045	0.024350624	0.027388392	0.030988958	0.035441695	0.041307196	0.049764345	0.063702097	0.092434481	0.191486998	0.729881864	0.107549717
12.51879699	0.016248182	0.017603714	0.019622244	0.021981201	0.024711108	0.027943119	0.031934565	0.037183377	0.044734094	0.057135602	0.082540472	0.168517164	0.739531986	0.098789249
12.59398496	0.014462352	0.015663362	0.017452764	0.019542595	0.021958862	0.024816349	0.028340464	0.032966876	0.039607313	0.050477361	0.072608862	0.146193355	0.748058972	0.089380453
12.66917293	0.012630509	0.013674609	0.015231077	0.017047701	0.019146201	0.021625151	0.024678309	0.02867976	0.034410511	0.043760796	0.062684737	0.124545936	0.755475546	0.079354716
12.7443609	0.010761834	0.01164742	0.012968315	0.014509012	0.01628719	0.018385447	0.0209663	0.024343179	0.029168957	0.037017485	0.052809954	0.10360104	0.761797443	0.068744437
12.81954887	0.008865221	0.00959144	0.010675231	0.011938576	0.013395369	0.015112531	0.017221865	0.019977312	0.023906629	0.030277134	0.043023191	0.083380758	0.767043149	0.057582821
12.89473684	0.006949246	0.007515955	0.008362166	0.009347959	0.010483712	0.011821021	0.01346162	0.015601321	0.018646178	0.023567555	0.033360012	0.063903346	0.771233648	0.045903689
12.96992481	0.005022144	0.005429866	0.006039021	0.006748218	0.007564595	0.008524832	0.009701334	0.011233326	0.0134089	0.016914669	0.023852946	0.045183421	0.774392174	0.033741291
13.04511278	0.003091785	0.003341674	0.00371523	0.004149871	0.004649772	0.005237149	0.005955902	0.006890376	0.008214724	0.010342506	0.01453157	0.027232168	0.776543974	0.02113014
13.12030075	0.001165659	0.001259454	0.001399748	0.001562884	0.001750356	0.001970405	0.002239334	0.00258844	0.00308221	0.003873234	0.005422611	0.010057547	0.777716077	0.008104849
13.19548872	0.000749138	0.000809152	0.000898968	0.001003347	0.001123196	0.001263727	0.001435262	0.001657599	0.001971451	0.002472818	0.003449953	0.006335506	0.777937074	0.005300017
13.27067669	0.002645911	0.002856948	0.003172966	0.003540003	0.003961091	0.004454341	0.005055678	0.005833941	0.006930418	0.008677117	0.012064783	0.021944876	0.777236904	0.019050079
13.34586466	0.004518377	0.004877189	0.005414802	0.006038847	0.006754201	0.007591303	0.008610607	0.009927864	0.011780184	0.014722882	0.020403066	0.036771068	0.775646657	0.033111269
13.42105263	0.006360665	0.006863584	0.007617549	0.008492224	0.009494065	0.010665244	0.012089635	0.013927706	0.016507547	0.020595034	0.028448394	0.050817014	0.773198377	0.047449948
13.4962406	0.008167319	0.008810293	0.009774789	0.010893061	0.012172882	0.013667553	0.015483225	0.017822845	0.021100578	0.026280132	0.036186649	0.064087881	0.769924887	0.062033006
13.57142857	0.009933293	0.010711929	0.011880611	0.013234856	0.014783504	0.016590365	0.018782707	0.021603678	0.025548587	0.031766318	0.043605877	0.07659089	0.765859615	0.076827962
13.64661654	0.011653951	0.01256355	0.013929606	0.015511677	0.017319424	0.019426546	0.021980252	0.025261591	0.029842077	0.037043251	0.05069617	0.088335131	0.761036436	0.091803047
13.72180451	0.013325057	0.014360654	0.015916857	0.017718144	0.019774764	0.022169679	0.025068852	0.028788931	0.033972706	0.042102035	0.057449543	0.099331395	0.755489523	0.106927277
13.79699248	0.01494277	0.016099165	0.017837927	0.019849418	0.022144254	0.024814037	0.028042293	0.032178968	0.037933236	0.046935152	0.063859818	0.109592009	0.749253209	0.122170522
13.87218045	0.016503636	0.017775428	0.019688848	0.021901186	0.024423219	0.027354565	0.030895128	0.035425861	0.041717489	0.051536393	0.0699225	0.119130675	0.742361858	0.137503559
13.94736842	0.018004575	0.019386196	0.021466106	0.023869645	0.026607556	0.029786856	0.033622648	0.038524622	0.045320291	0.055900781	0.075634665	0.127962318	0.734849743	0.152898128
14.02255639	0.019442867	0.020928613	0.023166624	0.025751483	0.028693713	0.032107122	0.036220848	0.041471073	0.048737427	0.060024506	0.080994847	0.136102944	0.726750945	0.168326964
14.09774436	0.020816148	0.022400204	0.02478775	0.02754386	0.030678667	0.034312172	0.038686395	0.044261812	0.051965585	0.063904845	0.086002927	0.143569504	0.718099243	0.18376384
14.17293233	0.022122386	0.023798857	0.026327235	0.029244388	0.032559898	0.036399378	0.041016601	0.046894165	0.055002306	0.067540102	0.090660026	0.150379763	0.708928034	0.199183586
14.2481203	0.023359876	0.025122811	0.027783218	0.030851108	0.034335371	0.038366655	0.043209379	0.049366152	0.057845933	0.070929526	0.094968402	0.156552179	0.699270244	0.214562116
14.32330827	0.024527219	0.026370636	0.029154207	0.032362473	0.036003504	0.040212426	0.045263218	0.051676442	0.060495556	0.074073252	0.098931352	0.162105789	0.689158254	0.229876438
14.39849624	0.025623311	0.027541218	0.030439059	0.033777325	0.037563149	0.041935593	0.047177146	0.053824311	0.062950968	0.076972232	0.102553116	0.167060103	0.678623841	0.245104663
14.47368421	0.026647327	0.028633744	0.031636962	0.035094872	0.039013564	0.043535515	0.048950695	0.055809608	0.065212605	0.079628168	0.105838788	0.171435002	0.667698114	0.260226013
14.54887218	0.027598705	0.029647685	0.032747417	0.036314667	0.04035439	0.04501197	0.05058387	0.057632708	0.06728151	0.082043448	0.108794226	0.175250645	0.656411463	0.275220816
14.62406015	0.028477133	0.030582775	0.033770218	0.037436587	0.041585625	0.046365136	0.052077115	0.059294478	0.069159273	0.084221092	0.111425974	0.178527384	0.644793519	0.290070501
14.69924812	0.029282531	0.031439	0.034705433	0.038460812	0.042707601	0.047595557	0.05343128	0.060796238	0.070847996	0.086164687	0.113741178	0.181285685	0.632873111	0.304757593
14.77443609	0.030015036	0.032216579	0.035553386	0.039387804	0.043720959	0.048704117	0.054647592	0.062139723	0.07235024	0.087878335	0.115747521	0.183546052	0.620678238	0.319265696
14.84962406	0.030674991	0.032915947	0.03631464	0.040218284	0.044626628	0.049692016	0.055727623	0.063327047	0.073668988	0.089366598	0.117453143	0.185328959	0.60823604	0.333579479
14.92481203	0.031262927	0.033537742	0.036989976	0.040953216	0.0454258	0.050560742	0.05667326	0.064360674	0.074807602	0.090634448	0.118866585	0.186654791	0.595572777	0.347684657
15	0.03177955	0.034082786	0.037580379	0.041593785	0.046119908	0.051312045	0.057486677	0.065243375	0.075769782	0.091687218	0.119996721	0.187543789	0.582713816	0.361567972
15.07518797	0.032225726	0.034552073	0.03808702	0.042141378	0.046710607	0.051947917	0.05817031	0.065978208	0.076559532	0.092530558	0.120852706	0.188015991	0.569683613	0.375217167
15.15037594	0.032602469	0.034946752	0.038511239	0.042597568	0.04719975	0.052470565	0.058726824	0.066568476	0.077181121	0.093170389	0.121443916	0.188091197	0.556505709	0.388620963
15.22556391	0.032910929	0.035268115	0.038854531	0.042964093	0.047589372	0.05288239	0.059159097	0.067017708	0.077639052	0.093612867	0.121779906	0.187788918	0.543202728	0.401769033
15.30075188	0.033152376	0.035517583	0.039118527	0.043242841	0.04788167	0.053185966	0.059470188	0.067329626	0.077938029	0.093864338	0.12187036	0.187128346	0.52979637	0.414651969
15.37593985	0.033328192	0.035696691	0.039304986	0.043435837	0.048078982	0.053384021	0.059663319	0.06750812	0.078082927	0.093931311	0.121725046	0.186128317	0.516307421	0.42726126
15.45112782	0.033439854	0.035807078	0.039415775	0.043545219	0.048183774	0.053479416	0.059741852	0.067557225	0.078078762	0.093820417	0.121353783	0.184807287	0.502755751	0.439589257
15.52631579	0.033488931	0.035850473	0.039452859	0.043573234	0.048198622	0.053475126	0.059709266	0.067481096	0.077930667	0.093538382	0.120766399	0.183183302	0.48916033	0.451629144
15.60150376	0.033477065	0.035828686	0.039418288	0.043522215	0.048126196	0.053374225	0.059569143	0.067283987	0.077643867	0.093091998	0.119972702	0.18127398	0.475539231	0.463374907
15.67669173	0.033405966	0.035743595	0.039314184	0.043394573	0.047969244	0.053179869	0.059325145	0.066970232	0.077223653	0.092488095	0.11898245	0.179096492	0.461909647	0.474821299
15.7518797	0.033277403	0.035597139	0.039142732	0.043192784	0.047730582	0.052895281	0.058981001	0.066544221	0.076675365	0.091733518	0.117805321	0.176667547	0.448287905	0.485963814
15.82706767	0.033093191	0.035391302	0.038906167	0.042919375	0.04741308	0.052523734	0.058540487	0.066010392	0.076004368	0.090835103	0.116450891	0.17400338	0.43468948	0.49679865
15.90225564	0.032855187	0.035128114	0.038606766	0.042576915	0.047019646	0.052068544	0.058007416	0.065373202	0.075216036	0.089799659	0.114928612	0.17111974	0.421129014	0.507322681
15.97744361	0.032565278	0.03480963	0.038246836	0.042168006	0.046553221	0.051533049	0.057385618	0.064637124	0.074315733	0.088633944	0.113247789	0.168031887	0.407620334	0.51753342
16.05263158	0.032225377	0.034437934	0.037828709	0.041695268	0.046016761	0.050920604	0.056678935	0.063806624	0.073308802	0.087344656	0.111417567	0.164754584	0.394176473	0.527428996
16.12781955	0.031837413	0.034015124	0.037354729	0.041161337	0.045413236	0.050234569	0.055891202	0.062886153	0.072200544	0.085938409	0.109446913	0.161302094	0.38080969	0.537008114
16.20300752	0.031403328	0.033543306	0.036827252	0.040568851	0.044745612	0.049478297	0.055026242	0.061880132	0.070996211	0.084421725	0.107344605	0.157688178	0.367531488	0.54627003
16.27819549	0.030925068	0.033024592	0.036248629	0.039920446	0.04401685	0.048655126	0.05408785	0.060792945	0.069700993	0.08280102	0.105119214	0.1539261	0.354352642	0.55521452
16.35338346	0.030404578	0.032461089	0.035621208	0.039218749	0.043229893	0.047768371	0.053079791	0.059628927	0.068320004	0.081082591	0.102779104	0.150028623	0.341283219	0.563841851
16.42857143	0.029843797	0.031854895	0.034947324	0.038466366	0.042387662	0.046821318	0.052005786	0.058392352	0.066858277	0.079272611	0.100332413	0.146008016	0.328332598	0.572152751
16.5037594	0.029244654	0.031208096	0.034229295	0.037665885	0.041493051	0.045817212	0.050869509	0.057087433	0.065320755	0.077377114	0.097787054	0.141876059	0.315509496	0.580148382
16.57894737	0.028609064	0.030522757	0.033469414	0.036819863	0.040548914	0.044759256	0.049674575	0.055718307	0.06371228	0.075401996	0.095150707	0.137644046	0.302821993	0.587830313
16.65413534	0.027938921	0.029800924	0.03266995	0.035930824	0.039558069	0.043650604	0.048424541	0.054289035	0.062037592	0.073353	0.092430813	0.133322794	0.290277548	0.595200493
16.72932331	0.027236097	0.029044615	0.031833138	0.035001256	0.038523288	0.042494354	0.047122893	0.05280359	0.060301319	0.071235717	0.089634571	0.128922651	0.277883032	0.602261225
16.80451128	0.026502439	0.028255817	0.030961179	0.034033604	0.037447292	0.041293545	0.045773047	0.051265859	0.058507972	0.06905558	0.086768939	0.1244535	0.265644743	0.609015143
16.87969925	0.025739764	0.027436487	0.030056237	0.033030269	0.03633275	0.040051155	0.044378344	0.049679633	0.056661947	0.066817858	0.08384063	0.119924777	0.253568432	0.615465187
16.95488722	0.024949858	0.026588544	0.029120433	0.031993604	0.035182276	0.038770092	0.042942045	0.048048607	0.054767514	0.064527657	0.080856111	0.11534547	0.241659327	0.621614579
17.03007519	0.024134473	0.02571387	0.028155844	0.03092591	0.033998422	0.037453198	0.041467327	0.046376378	0.052828819	0.062189918	0.077821607	0.110724137	0.229922152	0.627466802
17.10526316	0.023295325	0.024814306	0.027164503	0.029829436	0.032783681	0.036103241	0.039957283	0.044666436	0.050849879	0.059809413	0.074743099	0.106068913	0.218361153	0.63302558
17.18045113	0.022434091	0.023891653	0.026148391	0.028706375	0.03154048	0.034722915	0.03841492	0.042922171	0.048834585	0.057390744	0.071626327	0.101387523	0.206980116	0.638294853
17.2556391	0.021552411	0.022947667	0.025109444	0.027558864	0.030271183	0.033314839	0.036843155	0.041146866	0.046786695	0.054938349	0.068476792	0.09668729	0.195782389	0.643278764
17.33082707	0.020651883	0.021984057	0.024049544	0.02638898	0.028978084	0.031881555	0.035244815	0.039343697	0.044709838	0.052456493	0.065299761	0.09197515	0.184770906	0.647981634
17.40601504	0.019734062	0.021002489	0.02297052	0.025198742	0.027663412	0.030425525	0.033622638	0.037515731	0.042607512	0.04994928	0.062100265	0.087257662	0.173948202	0.652407947
17.48120301	0.018800461	0.02000458	0.02187415	0.023990107	0.026329325	0.028949134	0.031979267	0.03566593	0.040483085	0.047420642	0.058883112	0.082541018	0.163316436	0.656562334
17.55639098	0.017852551	0.018991901	0.020762157	0.022764972	0.024977912	0.027454687	0.030317257	0.033797148	0.038339794	0.044874353	0.055652882	0.077831059	0.15287741	0.660449554
17.63157895	0.016891756	0.017965973	0.019636209	0.021525173	0.023611192	0.025944408	0.028639069	0.03191213	0.03618075	0.042314022	0.052413937	0.073133282	0.142632588	0.664074481
17.70676692	0.015919458	0.016928267	0.01849792	0.020272482	0.022231115	0.024420443	0.026947073	0.030013516	0.034008934	0.0397431	0.049170423	0.068452855	0.132583112	0.667442088
17.78195489	0.014936991	0.015880209	0.01734885	0.019008611	0.02083956	0.022884857	0.025243549	0.028103839	0.0318272	0.037164879	0.045926277	0.063794626	0.122729822	0.670557434
17.85714286	0.013945649	0.014823174	0.016190501	0.01773521	0.019438336	0.021339639	0.023530686	0.026185529	0.029638282	0.0345825	0.042685231	0.059163138	0.11307327	0.673425648
17.93233083	0.012946675	0.013758486	0.015024324	0.016453866	0.018029184	0.019786697	0.021810583	0.024260912	0.027444788	0.031998952	0.03945082	0.054562638	0.103613742	0.676051922
18.0075188	0.011941273	0.012687423	0.013851714	0.015166108	0.016613776	0.018227861	0.020085253	0.022332212	0.025249206	0.029417077	0.036226382	0.049997089	0.094351267	0.678441493
18.08270677	0.010930599	0.011611215	0.012674011	0.013873401	0.015193715	0.016664887	0.01835662	0.020401553	0.023053908	0.02683957	0.033015068	0.045470179	0.085285637	0.680599638
18.15789474	0.009915764	0.010531042	0.011492503	0.012577153	0.013770539	0.015099454	0.016626522	0.01847096	0.02086115	0.02426899	0.029819847	0.040985337	0.076416421	0.682531657
18.23308271	0.008897839	0.009448038	0.010308425	0.011278712	0.012345719	0.013533167	0.014896716	0.016542364	0.018673074	0.021707756	0.026643512	0.036545739	0.067742978	0.68424287
18.30827068	0.007877848	0.008363289	0.00912296	0.009979367	0.010920659	0.011967557	0.013168873	0.014617599	0.016491714	0.019158154	0.023488683	0.032154321	0.059264471	0.685738603
18.38345865	0.006856775	0.007277836	0.007937238	0.008680351	0.009496702	0.010404086	0.011444585	0.012698409	0.014318993	0.016622342	0.020357816	0.027813787	0.05097988	0.687024183
18.45864662	0.005835559	0.006192674	0.00675234	0.00738284	0.008075126	0.008844142	0.009725365	0.010786445	0.012156734	0.01410235	0.017253207	0.023526623	0.042888016	0.688104925
18.53383459	0.0048151	0.005108753	0.005569298	0.006087955	0.00665715	0.007289048	0.008012649	0.008883274	0.010006655	0.011600088	0.014176999	0.019295104	0.034987532	0.688986129
18.60902256	0.003796256	0.004026979	0.004389095	0.004796764	0.00524393	0.005740057	0.006307796	0.006990375	0.007870376	0.009117348	0.011131184	0.015121303	0.027276933	0.689673074
18.68421053	0.002779845	0.002948216	0.003212665	0.00351028	0.003836565	0.00419836	0.004612094	0.005109144	0.005749422	0.006655807	0.008117616	0.011007101	0.01975459	0.690171005
18.7593985	0.001766648	0.001873286	0.002040897	0.002229466	0.002436098	0.00266508	0.002926759	0.003240897	0.003645223	0.004217033	0.005138006	0.006954199	0.012418748	0.690485136
18.83458647	0.000757406	0.000802968	0.000874635	0.000955236	0.001043514	0.001141282	0.001252935	0.001386873	0.001559122	0.001802487	0.002193938	0.002964121	0.005267538	0.690620635
18.90977444	0.000247178	0.000261996	0.000285322	0.000311547	0.000340256	0.000372032	0.000408297	0.000451767	0.000507627	0.000586473	0.000713132	0.000961771	0.001701015	0.690582628
18.98496241	0.001246435	0.001320906	0.001438218	0.001570068	0.001714332	0.001873917	0.002055923	0.002273935	0.002553853	0.002948587	0.003581871	0.004822273	0.008488981	0.690376187
19.06015038	0.002239735	0.002373099	0.00258334	0.002819557	0.003077888	0.003363487	0.003688995	0.004078614	0.004578467	0.00528269	0.006411059	0.008616333	0.015098519	0.690006332
19.13533835	0.003226479	0.003417948	0.003720014	0.004059289	0.004430146	0.004839907	0.005306621	0.005864854	0.006580458	0.007587708	0.009199589	0.012343035	0.021531866	0.68947802
19.21052632	0.004206103	0.004454863	0.004847605	0.005288583	0.005770376	0.0063024	0.006907973	0.007631772	0.008558888	0.009862655	0.01194646	0.0160016	0.027791333	0.688796149
19.28571429	0.005178076	0.005483289	0.005965519	0.006506801	0.007097894	0.007750237	0.008492277	0.009378552	0.010512895	0.01210663	0.014650772	0.019591377	0.033879291	0.687965549
19.36090226	0.006141899	0.006502704	0.007073198	0.007713345	0.008412064	0.00918274	0.010058814	0.011104434	0.012441683	0.014318811	0.017311722	0.023111831	0.039798171	0.686990983
19.43609023	0.007097103	0.00751262	0.008170119	0.008907657	0.009712291	0.01059928	0.011606921	0.012808721	0.014344527	0.016498453	0.019928599	0.026562542	0.045550452	0.685877142
19.5112782	0.008043248	0.00851258	0.009255795	0.010089216	0.010998022	0.011999272	0.013135984	0.014490772	0.016220762	0.018644888	0.022500778	0.029943198	0.051138659	0.684628644
19.58646617	0.008979923	0.009502158	0.010329771	0.011257541	0.012268747	0.013382177	0.014645437	0.016149999	0.018069786	0.020757514	0.025027722	0.033253584	0.056565355	0.683250031
19.66165414	0.009906747	0.010480956	0.011391628	0.012412184	0.013523992	0.0147475	0.016134765	0.01778587	0.019891056	0.022835799	0.027508968	0.036493582	0.061833132	0.681745768
19.73684211	0.010823364	0.011448608	0.012440973	0.013552732	0.014763323	0.016094786	0.017603494	0.019397901	0.021684086	0.024879275	0.029944133	0.039663163	0.066944614	0.680120243
19.81203008	0.011729443	0.012404772	0.013477449	0.014678805	0.015986341	0.017423618	0.019051198	0.020985654	0.023448443	0.026887536	0.032332901	0.04276238	0.071902442	0.678377762
19.88721805	0.01262468	0.013349136	0.014500723	0.015790054	0.017192682	0.018733621	0.020477488	0.022548742	0.025183745	0.028860232	0.034675028	0.045791365	0.076709278	0.676522551
19.96240602	0.013508793	0.01428141	0.015510493	0.016886163	0.018382015	0.020024454	0.02188202	0.024086818	0.026889659	0.03079707	0.03697033	0.048750323	0.081367794	0.674558753
20.03759398	0.014381527	0.01520133	0.016506482	0.017966842	0.019554043	0.02129581	0.023264485	0.025599579	0.0285659	0.03269781	0.039218686	0.051639526	0.085880675	0.672490431
20.11278195	0.015242644	0.016108658	0.017488441	0.019031832	0.020708496	0.022547418	0.02462461	0.027086762	0.030212227	0.03456226	0.041420032	0.054459313	0.090250605	0.670321563
20.18796992	0.016091932	0.017003176	0.018456144	0.0200809	0.021845138	0.023779037	0.025962161	0.028548141	0.03182844	0.036390279	0.043574357	0.057210079	0.094480274	0.668056044
20.26315789	0.016929196	0.017884688	0.019409388	0.021113838	0.022963756	0.024990459	0.027276932	0.029983528	0.033414381	0.038181766	0.0456817	0.059892276	0.098572367	0.665697686
20.33834586	0.017754264	0.01875302	0.020347994	0.022130463	0.024064169	0.026181502	0.028568753	0.031392769	0.034969929	0.039936668	0.047742151	0.062506407	0.102529565	0.663250216
20.41353383	0.01856698	0.019608017	0.021271806	0.023130617	0.025146218	0.027352015	0.029837483	0.032775744	0.036495	0.041654966	0.04975584	0.065053021	0.106354541	0.66071728
20.4887218	0.019367208	0.020449543	0.022180686	0.024114163	0.02620977	0.028501871	0.031083009	0.034132363	0.037989543	0.043336685	0.051722943	0.067532714	0.110049954	0.658102438
20.56390977	0.020154829	0.021277482	0.023074517	0.025080987	0.027254715	0.02963097	0.032305246	0.035462567	0.039453541	0.044981881	0.053643674	0.069946118	0.113618454	0.65540917
20.63909774	0.02092974	0.022091734	0.023953201	0.026030993	0.028280966	0.030739236	0.033504135	0.036766323	0.040887007	0.046590647	0.055518283	0.072293906	0.11706267	0.652640871
20.71428571	0.021691854	0.022892215	0.024816659	0.026964107	0.029288455	0.031826613	0.034679642	0.038043627	0.042289983	0.048163104	0.057347055	0.074576782	0.120385217	0.649800855
20.78947368	0.022441099	0.023678859	0.025664827	0.027880272	0.030277137	0.032893072	0.035831755	0.039294499	0.043662538	0.049699406	0.059130307	0.076795483	0.123588687	0.646892355
20.86466165	0.023177418	0.024451614	0.02649766	0.028779451	0.031246984	0.0339386	0.036960487	0.040518983	0.045004768	0.051199732	0.060868386	0.078950774	0.12667565	0.643918523
20.93984962	0.023900767	0.025210442	0.027315126	0.029661622	0.032197988	0.034963205	0.038065869	0.041717147	0.046316791	0.05266429	0.062561666	0.081043443	0.129648655	0.640882431
21.01503759	0.024611116	0.02595532	0.028117209	0.030526778	0.033130155	0.035966913	0.039147952	0.042889077	0.047598749	0.05409331	0.064210546	0.083074303	0.132510223	0.637787072
21.09022556	0.025308446	0.026686236	0.028903907	0.031374929	0.03404351	0.03694977	0.040206808	0.044034882	0.048850805	0.055487046	0.065815451	0.085044189	0.135262848	0.63463536
21.16541353	0.025992751	0.027403192	0.029675232	0.032206099	0.034938094	0.037911834	0.041242524	0.045154688	0.050073142	0.056845771	0.067376824	0.08695395	0.137908997	0.631430134
21.2406015	0.026664035	0.028106201	0.030431208	0.033020324	0.035813959	0.038853182	0.042255204	0.046248638	0.051265962	0.05816978	0.06889513	0.088804456	0.140451109	0.628174155
21.31578947	0.027322315	0.028795288	0.03117187	0.033817656	0.036671173	0.039773903	0.043244969	0.047316894	0.052429483	0.059459384	0.070370854	0.090596587	0.14289159	0.624870109
21.39097744	0.027967615	0.029470487	0.031897264	0.034598155	0.037509818	0.040674103	0.044211954	0.04835963	0.053563941	0.060714913	0.071804494	0.092331237	0.145232816	0.621520608
21.46616541	0.028599971	0.030131844	0.03260745	0.035361896	0.038329985	0.041553898	0.045156306	0.049377037	0.054669586	0.061936711	0.073196564	0.09400931	0.147477132	0.618128193
21.54135338	0.029219425	0.030779412	0.033302493	0.036108961	0.03913178	0.042413416	0.046078185	0.050369318	0.055746681	0.063125137	0.074547594	0.09563172	0.149626848	0.614695329
21.61654135	0.029826031	0.031413254	0.033982473	0.036839446	0.039915316	0.043252799	0.046977766	0.051336689	0.056795503	0.06428056	0.075858123	0.097199386	0.151684243	0.611224415
21.69172932	0.030419849	0.032033442	0.034647473	0.037553454	0.040680718	0.044072197	0.04785523	0.052279377	0.057816341	0.065403366	0.077128703	0.098713233	0.15365156	0.607717777
21.76691729	0.031000946	0.032640054	0.035297588	0.038251096	0.041428121	0.04487177	0.048710773	0.05319762	0.058809494	0.066493947	0.078359895	0.100174192	0.155531008	0.604177675
21.84210526	0.031569398	0.033233177	0.03593292	0.038932493	0.042157666	0.045651689	0.049544598	0.054091665	0.059775271	0.067552708	0.079552268	0.101583194	0.157324762	0.600606302
21.91729323	0.032125285	0.033812904	0.036553578	0.039597774	0.042869505	0.04641213	0.050356917	0.054961769	0.06071399	0.068580061	0.080706398	0.102941173	0.15903496	0.597005784
21.9924812	0.032668696	0.034379333	0.037159679	0.040247074	0.043563797	0.047153281	0.051147949	0.055808196	0.061625979	0.069576427	0.081822869	0.104249063	0.160663707	0.593378183
22.06766917	0.033199723	0.034932572	0.037751343	0.040880534	0.044240705	0.047875334	0.051917924	0.05663122	0.06251157	0.070542231	0.082902268	0.105507799	0.162213071	0.589725499
22.14285714	0.033718466	0.03547273	0.038328699	0.041498304	0.044900403	0.048578489	0.052667074	0.057431118	0.063371106	0.071477908	0.083945189	0.106718311	0.163685084	0.586049669
22.21804511	0.034225029	0.035999924	0.038891881	0.042100535	0.045543067	0.049262952	0.053395642	0.058208178	0.064204931	0.072383896	0.084952226	0.107881529	0.165081741	0.582352569
22.29323308	0.034719519	0.036514274	0.039441027	0.042687388	0.04616888	0.049928935	0.054103872	0.058962688	0.065013398	0.073260637	0.085923979	0.108998377	0.166405004	0.578636018
22.36842105	0.03520205	0.037015907	0.03997628	0.043259027	0.046778031	0.050576653	0.054792017	0.059694946	0.065796864	0.07410858	0.086861047	0.110069779	0.167656796	0.574901773
22.44360902	0.035672739	0.037504951	0.040497786	0.043815619	0.047370712	0.051206329	0.055460333	0.060405251	0.066555689	0.074928172	0.087764032	0.111096648	0.168839006	0.571151538
22.51879699	0.036131705	0.03798154	0.041005699	0.044357336	0.047947119	0.051818187	0.056109078	0.061093907	0.067290236	0.075719868	0.088633535	0.112079895	0.169953487	0.567386959
22.59398496	0.036579074	0.038445811	0.041500171	0.044884355	0.048507453	0.052412455	0.056738517	0.061761222	0.068000872	0.07648412	0.089470158	0.113020425	0.171002056	0.563609629
22.66917293	0.037014971	0.038897902	0.041981361	0.045396854	0.049051916	0.052989367	0.057348917	0.062407506	0.068687966	0.077221386	0.0902745	0.113919132	0.171986494	0.559821089
22.7443609	0.037439527	0.039337956	0.042449429	0.045895016	0.049580717	0.053549158	0.057940547	0.063033072	0.06935189	0.077932119	0.091047161	0.114776905	0.172908549	0.556022825
22.81954887	0.037852873	0.039766119	0.04290454	0.046379026	0.050094063	0.054092063	0.058513677	0.063638234	0.069993015	0.078616779	0.091788737	0.115594626	0.173769931	0.552216275
22.89473684	0.038255146	0.040182538	0.043346859	0.046849069	0.050592166	0.054618325	0.059068583	0.064223308	0.070611714	0.079275819	0.092499823	0.116373165	0.174572317	0.548402827
22.96992481	0.03864648	0.040587362	0.043776553	0.047305336	0.05107524	0.055128183	0.059605539	0.064788612	0.07120836	0.079909698	0.093181008	0.117113386	0.17531735	0.544583821
23.04511278	0.039027015	0.040980743	0.044193792	0.047748016	0.051543498	0.05562188	0.060124822	0.065334464	0.071783329	0.080518867	0.093832883	0.117816141	0.176006637	0.54076055
23.12030075	0.039396891	0.041362832	0.044598747	0.048177303	0.051997158	0.056099662	0.060626708	0.065861182	0.072336993	0.081103782	0.094456029	0.118482275	0.176641752	0.536934261
23.19548872	0.039756249	0.041733785	0.04499159	0.048593389	0.052436437	0.056561772	0.061111475	0.066369085	0.072869724	0.081664894	0.095051026	0.119112619	0.177224238	0.533106157
23.27067669	0.040105233	0.042093757	0.045372495	0.048996469	0.052861553	0.057008457	0.061579403	0.066858492	0.073381896	0.08220265	0.09561845	0.119707996	0.1777556	0.529277396
23.34586466	0.040443986	0.042442903	0.045741636	0.049386738	0.053272725	0.057439962	0.062030768	0.06732972	0.073873878	0.082717498	0.09615887	0.12026922	0.178237315	0.525449096
23.42105263	0.040772652	0.042781381	0.046099188	0.049764391	0.053670171	0.057856533	0.062465849	0.067783088	0.074346039	0.083209882	0.096672852	0.12079709	0.178670825	0.521622332
23.4962406	0.041091378	0.043109348	0.046445327	0.050129626	0.054054112	0.058258417	0.062884923	0.06821891	0.074798748	0.083680243	0.097160955	0.121292397	0.179057542	0.51779814
23.57142857	0.041400308	0.043426962	0.046780228	0.050482637	0.054424767	0.058645859	0.063288266	0.068637503	0.07523237	0.084129017	0.097623732	0.121755919	0.179398844	0.513977515
23.64661654	0.041699589	0.043734382	0.047104067	0.050823621	0.054782353	0.059019104	0.063676156	0.069039179	0.075647267	0.084556639	0.098061731	0.122188423	0.179696081	0.510161416
23.72180451	0.041989369	0.044031765	0.047417021	0.051152775	0.055127092	0.059378397	0.064048866	0.069424252	0.076043801	0.084963539	0.098475495	0.122590666	0.179950569	0.506350764
23.79699248	0.042269792	0.044319271	0.047719264	0.051470293	0.055459199	0.059723981	0.06440667	0.069793029	0.076422328	0.085350143	0.098865557	0.12296339	0.180163598	0.502546446
23.87218045	0.042541006	0.044597057	0.048010972	0.051776371	0.055778892	0.060056098	0.064749839	0.070145821	0.076783205	0.085716872	0.099232446	0.12330733	0.180336425	0.49874931
23.94736842	0.042803158	0.044865281	0.04829232	0.052071204	0.056086389	0.06037499	0.065078644	0.070482932	0.077126784	0.086064145	0.099576686	0.123623203	0.18047028	0.494960175
24.02255639	0.043056392	0.0451241	0.048563483	0.052354984	0.056381903	0.060680896	0.065393354	0.070804667	0.077453412	0.086392375	0.099898791	0.123911721	0.180566362	0.491179822
24.09774436	0.043300856	0.045373672	0.048824635	0.052627906	0.05666565	0.060974055	0.065694235	0.071111325	0.077763437	0.086701969	0.10019927	0.124173578	0.180625844	0.487409004
24.17293233	0.043536694	0.045614154	0.049075947	0.052890159	0.056937841	0.061254704	0.065981551	0.071403205	0.078057198	0.086993332	0.100478623	0.124409461	0.18064987	0.48364844
24.2481203	0.043764051	0.0458457	0.049317593	0.053141936	0.05719869	0.061523078	0.066255564	0.071680602	0.078335036	0.087266863	0.100737346	0.124620041	0.180639558	0.479898821
24.32330827	0.04398307	0.046068465	0.049549742	0.053383426	0.057448404	0.061779408	0.066516536	0.07194381	0.078597285	0.087522955	0.100975925	0.124805981	0.180595997	0.476160807
24.39849624	0.044193897	0.046282604	0.049772566	0.053614816	0.057687194	0.062023928	0.066764722	0.072193118	0.078844276	0.087761998	0.101194841	0.124967928	0.180520252	0.472435031
24.47368421	0.044396671	0.046488269	0.049986233	0.053836294	0.057915264	0.062256865	0.067000379	0.072428812	0.079076335	0.087984374	0.101394567	0.125106521	0.18041336	0.468722096
24.54887218	0.044591537	0.046685612	0.05019091	0.054048044	0.058132821	0.062478448	0.067223758	0.072651175	0.079293786	0.088190464	0.101575566	0.125222385	0.180276335	0.465022579
24.62406015	0.044778633	0.046874785	0.050386763	0.05425025	0.058340067	0.062688899	0.06743511	0.072860488	0.079496948	0.088380639	0.101738299	0.125316135	0.180110164	0.461337034
24.69924812	0.044958099	0.047055936	0.050573958	0.054443095	0.058537203	0.062888442	0.067634681	0.073057027	0.079686135	0.088555268	0.101883214	0.125388371	0.179915811	0.457665986
24.77443609	0.045130075	0.047229214	0.050752657	0.054626757	0.058724429	0.063077297	0.067822716	0.073241067	0.079861658	0.088714713	0.102010757	0.125439687	0.179694215	0.454009936
24.84962406	0.045294697	0.047394767	0.050923023	0.054801417	0.05890194	0.063255681	0.067999456	0.073412876	0.080023825	0.088859331	0.102121361	0.125470659	0.179446292	0.450369363
24.92481203	0.045452102	0.04755274	0.051085215	0.05496725	0.059069932	0.06342381	0.06816514	0.073572721	0.080172936	0.088989475	0.102215457	0.125481858	0.179172936	0.446744722
25	0.045602424	0.047703277	0.051239392	0.055124431	0.059228598	0.063581896	0.068320003	0.073720865	0.08030929	0.089105491	0.102293465	0.125473838	0.178875016	0.443136445


==> data/beam_width_ZF_DEIM.dat <==
-5	0.089846489	0.003312647	0.000806161	0.00050781	0.000391558	0.000300081	0.00024012	0.000209516	0.000186128	0.000174819	0.00016416	0.000145252	0.000128033	0.000111495	9.82438E-05	8.12874E-05	6.81187E-05	5.24182E-05
-4.92481203	0.052323364	0.026599436	0.004549629	0.002771897	0.002111517	0.001603974	0.001276236	0.001110201	0.000984134	0.000923448	0.00086642	0.000765591	0.000674107	0.000586412	0.000516316	0.000426822	0.000357353	0.000274785
-4.84962406	0.021724137	0.049404911	0.00430601	0.002527318	0.001900384	0.001430308	0.001131443	0.000981198	0.000867866	0.000813555	0.000762665	0.000672994	0.000591931	0.000514381	0.000452541	0.000373767	0.000312651	0.000240235
-4.77443609	0.002269323	0.065542898	0.000746403	0.000419996	0.000311452	0.000232154	0.000182544	0.000157803	0.000139264	0.00013042	0.000122156	0.000107646	9.4576E-05	8.20977E-05	7.21713E-05	5.9555E-05	4.97718E-05	3.82158E-05
-4.69924812	0.020093481	0.075568733	0.009740101	0.005223464	0.003816085	0.002815752	0.002200354	0.001895968	0.001669418	0.001561827	0.001461595	0.001286188	0.001128781	0.000978798	0.000859776	0.00070884	0.000591861	0.00045411
-4.62406015	0.032287042	0.080135301	0.021756796	0.011038899	0.007935863	0.005793473	0.00449834	0.003863212	0.003393713	0.003171758	0.002965587	0.002606024	0.002284545	0.001978853	0.001736851	0.001430652	0.001193468	0.000915026
-4.54887218	0.039472307	0.079971905	0.035855005	0.017052009	0.012047058	0.00869664	0.006707854	0.005741199	0.005031559	0.004697619	0.004388334	0.003850797	0.003371972	0.002917594	0.002558757	0.002105751	0.001755045	0.001344599
-4.473684211	0.042334534	0.07586131	0.051098245	0.02250503	0.015601697	0.011130194	0.008526118	0.007272032	0.006357836	0.005929632	0.005534206	0.004849335	0.004241534	0.003665958	0.003212513	0.002641362	0.002199443	0.001683831
-4.398496241	0.04159994	0.068615639	0.066582945	0.02672159	0.018146701	0.012784947	0.009724218	0.008264288	0.007207615	0.006714994	0.006261426	0.005478585	0.00478643	0.004132341	0.003618302	0.002972289	0.002472738	0.001891669
-4.323308271	0.038013023	0.059051911	0.081465167	0.029128886	0.019339553	0.01344621	0.010151873	0.008596107	0.007478229	0.006959541	0.006483391	0.00566445	0.00494309	0.004262839	0.003729551	0.003060864	0.002544089	0.001944823
-4.248120301	0.032313953	0.047967979	0.094985227	0.029276329	0.018959817	0.012998403	0.009738723	0.008215217	0.007128594	0.006626821	0.006167578	0.005380493	0.004689808	0.00403987	0.003531602	0.002895733	0.00240462	0.001836854
-4.172932331	0.025216761	0.03611968	0.106489354	0.026849912	0.016915935	0.011425321	0.008492055	0.007135842	0.006175809	0.005734641	0.005332082	0.004644591	0.00404359	0.003479262	0.003039036	0.002489544	0.002065408	0.001576571
-4.097744361	0.017389048	0.024199944	0.115447619	0.021681686	0.013246917	0.008805964	0.006490988	0.00543263	0.004689186	0.004349224	0.004039958	0.003513675	0.003055359	0.002625944	0.002291796	0.001875662	0.001554667	0.001185835
-4.022556391	0.009433915	0.012820584	0.12146746	0.013753882	0.008118714	0.005305974	0.003877353	0.003231844	0.002781955	0.002577253	0.002391605	0.00207682	0.001803742	0.001548446	0.001350286	0.00110407	0.00091427	0.000696851
-3.947368421	0.001874701	0.002497369	0.124302289	0.003197408	0.001815254	0.001164938	0.000843616	0.000700199	0.000601044	0.000556155	0.000515571	0.000447005	0.000387754	0.000332485	0.000289693	0.000236646	0.000195781	0.000149112
-3.872180451	0.00485694	0.006361095	0.123854833	0.00971533	0.005275645	0.003319998	0.002381634	0.001968142	0.0016846	0.001556894	0.001441795	0.001248051	0.001081282	0.000926068	0.0008062	0.000657946	0.000543816	0.000413878
-3.796992481	0.010429241	0.013460318	0.120175044	0.024583139	0.012681058	0.007813581	0.005549987	0.00456581	0.003896583	0.003596732	0.003327337	0.00287554	0.002488179	0.002128476	0.001851395	0.001509494	0.001246472	0.000947934
-3.721804511	0.014614539	0.018622493	0.113452628	0.040893893	0.019865801	0.011964177	0.00841054	0.006887008	0.005859904	0.005402137	0.004992177	0.004307206	0.003722256	0.003180324	0.002763943	0.00225135	0.001857295	0.001411405
-3.646616541	0.017289416	0.021784625	0.104004458	0.058046928	0.026258507	0.015426827	0.010727414	0.008742086	0.007415417	0.006827316	0.006302336	0.005428484	0.004685225	0.00399823	0.003471761	0.002825154	0.00232844	0.001768111
-3.571428571	0.018430825	0.022992354	0.092257313	0.075379181	0.031279923	0.017886617	0.012296564	0.009971163	0.008431253	0.007752356	0.00714831	0.006146669	0.005298166	0.004515744	0.00391771	0.003184931	0.002622439	0.001989861
-3.496240602	0.018108403	0.022389775	0.078726626	0.092194085	0.03437229	0.019081239	0.012961006	0.010456039	0.008812574	0.008092057	0.007453106	0.006397655	0.005507223	0.004688099	0.004063658	0.003300328	0.002714829	0.002058408
-3.421052632	0.016473383	0.0202057	0.063992056	0.107792104	0.035028577	0.018821641	0.012623592	0.010129725	0.008509111	0.007802645	0.007178258	0.006150875	0.005287699	0.004495572	0.003893312	0.003158843	0.002595918	0.001966755
-3.345864662	0.013744586	0.016737002	0.048670863	0.121501672	0.032820282	0.017009673	0.011256571	0.008983011	0.007520024	0.006885963	0.006327478	0.005412145	0.004646318	0.003945253	0.003413652	0.0027669	0.002271598	0.001719728
-3.270676692	0.010192173	0.012329755	0.033390169	0.132709268	0.027422547	0.013651739	0.008907291	0.007067604	0.005895736	0.005390847	0.004947674	0.004224225	0.003621493	0.003071105	0.002654882	0.002149717	0.00176316	0.00133379
-3.195488722	0.006119864	0.007359014	0.018759253	0.140887341	0.018635387	0.0088676	0.005699567	0.004495553	0.003736571	0.003411542	0.003127245	0.002665021	0.002281569	0.001932301	0.00166889	0.001349963	0.001106119	0.000836111
-3.120300752	0.001846454	0.002208124	0.005343022	0.145618875	0.006399964	0.002893652	0.001830436	0.001434856	0.001188163	0.001083169	0.000991661	0.00084349	0.000721101	0.000609908	0.000526278	0.000425269	0.000348106	0.000262928
-3.045112782	0.002312561	0.002751538	0.006362199	0.146617479	0.009190985	0.00391974	0.00243776	0.001898662	0.001566189	0.001425579	0.001303473	0.001106576	0.00094465	0.000797919	0.000687867	0.000555269	0.000454061	0.000342692
-2.969924812	0.006062401	0.00717947	0.01594955	0.143742078	0.02788922	0.011117049	0.006789759	0.005252884	0.004315902	0.00392219	0.003581545	0.003034566	0.002586722	0.002181976	0.001879253	0.001515413	0.001237948	0.000933585
-2.894736842	0.009144705	0.01078281	0.023118265	0.137005464	0.049293972	0.018152402	0.010873804	0.008353864	0.006835719	0.006202021	0.005655793	0.004782442	0.004070582	0.003428949	0.002950406	0.002376676	0.001939541	0.001461538
-2.819548872	0.0113508	0.013330183	0.027685361	0.126576256	0.072861901	0.024409999	0.014321435	0.010922491	0.008899887	0.008061336	0.007341287	0.006195001	0.005264914	0.004428864	0.003807096	0.003063516	0.002497489	0.001880499
-2.744360902	0.012531973	0.014662075	0.029591854	0.112774077	0.097923829	0.029229438	0.016769754	0.012692539	0.010297151	0.009310945	0.008467397	0.007130406	0.006050572	0.005082597	0.00436479	0.003508516	0.002857314	0.002149731
-2.669172932	0.012606297	0.014697276	0.028903271	0.096058054	0.123707697	0.03193497	0.017885094	0.013429092	0.0108457	0.009789671	0.008889976	0.007470361	0.006329144	0.005309015	0.004554732	0.003657231	0.002975327	0.002236739
-2.593984962	0.011561755	0.013435161	0.025804433	0.077009082	0.149366925	0.031867469	0.017386879	0.012946314	0.010407164	0.00937682	0.00850255	0.007129315	0.006030603	0.005051271	0.004329282	0.003472403	0.002821999	0.002119778
-2.518796992	0.009455564	0.010953774	0.020588793	0.056306542	0.174013035	0.028417704	0.015070388	0.011123484	0.008898804	0.008002861	0.007245764	0.006062063	0.005119541	0.004281865	0.003666144	0.00293727	0.002384576	0.001789763
-2.443609023	0.006409806	0.007403854	0.013642834	0.034700461	0.196751212	0.021059396	0.010827107	0.007918257	0.006303041	0.005657583	0.005114446	0.004269253	0.003599547	0.003006094	0.002571195	0.002057712	0.001668742	0.001251476
-2.368421053	0.002603651	0.002999195	0.005426286	0.012980311	0.216717268	0.009380441	0.004661422	0.003376213	0.002673627	0.002395104	0.002161741	0.001800332	0.001515379	0.001263627	0.001079698	0.000863102	0.000699198	0.000523939
-2.293233083	0.001737386	0.001996151	0.003550884	0.008058171	0.233114379	0.00688927	0.003297495	0.002364101	0.001862102	0.001664732	0.00150009	0.001246349	0.001047292	0.000871964	0.000744264	0.000594282	0.000480906	0.000360068
-2.218045113	0.006354543	0.007283115	0.012753608	0.027646659	0.245247935	0.027854941	0.012789562	0.009071209	0.007105263	0.006338865	0.005702417	0.004726413	0.003964657	0.003295794	0.002810139	0.002241265	0.001811701	0.001355359
-2.142857143	0.010970553	0.012544485	0.02164776	0.045076877	0.252556868	0.053440175	0.023424117	0.016426164	0.012791872	0.011387482	0.010226579	0.008455308	0.007080032	0.005876282	0.005004999	0.003987164	0.003219431	0.002406509
-2.067669173	0.015305237	0.017462529	0.029725856	0.059730702	0.254639984	0.083377581	0.034687131	0.024033474	0.0186036	0.016524308	0.014813599	0.012216902	0.010211376	0.008461626	0.007199177	0.005728387	0.004620245	0.003450737
-1.992481203	0.019091106	0.021736434	0.036531155	0.071106337	0.251275978	0.117207449	0.045955355	0.031437241	0.024182456	0.021430302	0.019176919	0.015774473	0.013160743	0.010887826	0.009253196	0.007354024	0.005924766	0.004421342
-1.917293233	0.022088143	0.02509865	0.041679035	0.078839326	0.242436119	0.154284916	0.056517136	0.038141962	0.029148795	0.025770174	0.023017528	0.018883537	0.015725186	0.012987825	0.011025601	0.008752129	0.007043184	0.00525153
-1.842105263	0.024096993	0.027329304	0.044874578	0.082717428	0.228288899	0.19379562	0.065599249	0.043637133	0.033121791	0.029210902	0.02604076	0.021305853	0.017708519	0.014601285	0.012381287	0.009816337	0.007890594	0.005878385
-1.766917293	0.024969852	0.02826793	0.045925574	0.082688656	0.209196292	0.23477949	0.07239876	0.047424576	0.035741369	0.031441297	0.027973829	0.022823836	0.018933298	0.015584444	0.013199827	0.010452455	0.008392261	0.006246782
-1.691729323	0.024618506	0.027821926	0.044750314	0.078862092	0.185701697	0.276161859	0.076118619	0.049047138	0.036690407	0.03219153	0.028583153	0.023254551	0.019252308	0.015819462	0.013383327	0.010584598	0.008488501	0.006312989
-1.616541353	0.023019107	0.025971328	0.041379857	0.071501467	0.158509983	0.316790745	0.076005434	0.048117321	0.035715975	0.03125151	0.027690421	0.022462439	0.018558857	0.015222685	0.012863293	0.010160532	0.008138876	0.006047733
-1.541353383	0.020213447	0.022769676	0.035954705	0.061011809	0.128460477	0.355478814	0.071387689	0.044344289	0.032648339	0.028486973	0.025186429	0.020369977	0.016795232	0.013751311	0.011606101	0.009155842	0.007325426	0.005438544
-1.466165414	0.016306712	0.018340967	0.028716131	0.047919831	0.096494053	0.391048252	0.061712538	0.037557703	0.027416554	0.023852266	0.021041754	0.016965559	0.013958727	0.011407974	0.009616672	0.007576662	0.006054723	0.004491207
-1.390977444	0.011461841	0.012872901	0.019992638	0.032849011	0.063615768	0.42237662	0.046579356	0.027726947	0.020059552	0.017398899	0.015313513	0.012308002	0.010104801	0.008242921	0.006940072	0.005460741	0.004358579	0.003230205
-1.315789474	0.005890858	0.006606812	0.010182322	0.016490583	0.030854747	0.448441635	0.025768222	0.014974454	0.010731877	0.009279175	0.008147612	0.00652728	0.005347055	0.004353559	0.003660886	0.002876745	0.002293331	0.001698109
-1.240601504	0.000156363	0.00017513	0.000267939	0.000428141	0.000776899	0.468362856	0.000738222	0.000417899	0.000296542	0.000255563	0.000223848	0.000178733	0.000146086	0.000118714	9.96995E-05	7.824E-05	6.22961E-05	4.60862E-05
-1.165413534	0.006405232	0.007164739	0.010885349	0.017176603	0.030324226	0.481438347	0.032740902	0.018010032	0.012646898	0.010862242	0.009490101	0.007551486	0.006157938	0.004994286	0.004188986	0.003282906	0.002610671	0.001929613
-1.090225564	0.012570776	0.014043836	0.021194925	0.033053377	0.056926876	0.487174585	0.0698194	0.037212891	0.025844255	0.022118781	0.01927397	0.015282689	0.012433098	0.010063484	0.008429823	0.006597421	0.005239917	0.003869437
-1.015037594	0.018372361	0.020500599	0.030742878	0.047416578	0.079852057	0.485308191	0.111336606	0.057305601	0.039336156	0.033541793	0.029148382	0.023028495	0.01868953	0.015096707	0.012629274	0.00987036	0.007829503	0.005776437
-0.939849624	0.023548022	0.026245361	0.039118444	0.059710858	0.098521618	0.475818409	0.156453038	0.077460071	0.052516383	0.04460849	0.038656379	0.030426238	0.024632586	0.019856016	0.016588442	0.012946473	0.010256476	0.007560031
-0.864661654	0.027867619	0.031025028	0.045973088	0.069489753	0.112532036	0.458929699	0.204150528	0.096772157	0.064752819	0.054781803	0.047333686	0.037112883	0.029970235	0.024107569	0.020112925	0.015674893	0.012401985	0.009132995
-0.789473684	0.03114414	0.034635348	0.051036147	0.076432402	0.121666484	0.435104269	0.253264461	0.114298144	0.075418126	0.063537456	0.054732643	0.042744186	0.034428653	0.027634196	0.023023312	0.017917305	0.014157727	0.010416196
-0.714285714	0.033242564	0.036930436	0.054126192	0.080353933	0.125898533	0.405024821	0.30252333	0.12909495	0.083921712	0.070391604	0.06044627	0.047013536	0.037767326	0.030247424	0.025165123	0.01955561	0.015431945	0.01134297
-0.639097744	0.034085846	0.037829075	0.055157605	0.081209177	0.125387468	0.369568284	0.350594009	0.140262241	0.089741366	0.07492756	0.064131099	0.049669385	0.039792773	0.031798232	0.026417618	0.020498641	0.016154626	0.011862888
-0.563909774	0.033657767	0.037317531	0.054142174	0.079089672	0.120465583	0.329771709	0.396130811	0.146984461	0.092452855	0.076820111	0.065527502	0.050530257	0.040370087	0.032185905	0.026700936	0.020687524	0.016281593	0.011944683
-0.488721805	0.032002539	0.035448801	0.051185726	0.074214301	0.111618225	0.286791861	0.437826192	0.14857074	0.091755877	0.075856042	0.064476287	0.049496427	0.03943159	0.031364447	0.025981144	0.020099361	0.015797233	0.011578167
-0.413533835	0.029221275	0.032338411	0.046480127	0.066914205	0.099457683	0.241860355	0.474460853	0.144490696	0.08749485	0.071949604	0.060930555	0.046557521	0.036982038	0.029346134	0.024272858	0.018748995	0.014715701	0.010775005
-0.338345865	0.025465568	0.028157074	0.040291178	0.057612868	0.084692294	0.196236372	0.50495099	0.134404259	0.079673298	0.065151941	0.054961998	0.041795516	0.033100017	0.026201956	0.021639259	0.016688737	0.013080498	0.00956831
-0.263157895	0.020928601	0.023120685	0.032943175	0.046802538	0.068092367	0.151159073	0.528390546	0.118183958	0.068460844	0.055653771	0.046761149	0.035382844	0.027935373	0.022058879	0.018189456	0.014006046	0.010962452	0.008011056
-0.187969925	0.015834335	0.017478245	0.024801031	0.035018265	0.050454605	0.10780183	0.544086542	0.095928404	0.054192232	0.043780962	0.036631385	0.027575622	0.021702736	0.017094021	0.014073326	0.010819268	0.008456192	0.006173402
-0.112781955	0.010425399	0.011498437	0.01625097	0.022810939	0.032566768	0.067230294	0.551585889	0.067966126	0.037358168	0.029983038	0.024976854	0.018702257	0.01467146	0.011526048	0.009474091	0.007271672	0.005675306	0.004139074
-0.037593985	0.004950381	0.005455606	0.007680868	0.010720707	0.015174237	0.030366051	0.550692475	0.03484939	0.018588224	0.01481501	0.01228482	0.00914797	0.007152458	0.005604225	0.00459902	0.003524096	0.002746465	0.002001007
0.037593985	0.000348784	0.000384087	0.00053874	0.000747902	0.001049995	0.002042608	0.541473771	0.002661897	0.001373556	0.001086679	0.000896762	0.000663962	0.00051735	0.000404271	0.00033121	0.000253373	0.000197175	0.00014351
0.112781955	0.005248641	0.005775593	0.008071989	0.011147957	0.015530601	0.029441724	0.524256706	0.043625602	0.021699299	0.01703298	0.013985318	0.010293286	0.007992155	0.006228082	0.00509392	0.00389023	0.003022896	0.002197902
0.187969925	0.009554654	0.010506327	0.014632529	0.020108238	0.027809456	0.051483783	0.499613059	0.086951056	0.041512797	0.032314461	0.026392083	0.019305038	0.014934987	0.011605681	0.009475959	0.007224385	0.0056053	0.004071308
0.263157895	0.013109739	0.01440538	0.019995179	0.027346712	0.037558729	0.068030669	0.468335121	0.131439535	0.059928201	0.0462353	0.037551381	0.027291782	0.021035083	0.016298875	0.013284694	0.01011051	0.00783274	0.005683226
0.338345865	0.015800491	0.017350188	0.024003918	0.032678899	0.044587192	0.079147639	0.431402794	0.175829755	0.076090043	0.058147352	0.046949226	0.033894601	0.026023924	0.020105046	0.016357867	0.012427416	0.009612952	0.006967553
0.413533835	0.017560869	0.019270383	0.026575953	0.036020958	0.048839759	0.085088934	0.38994372	0.218846312	0.089212651	0.067482522	0.05414971	0.038821679	0.029689031	0.022867436	0.018571741	0.014084068	0.010877567	0.007875784
0.488721805	0.018373223	0.020148744	0.027701816	0.037387559	0.050390613	0.086276018	0.345188306	0.259248889	0.098616996	0.073781755	0.058817733	0.041863434	0.031884761	0.024482906	0.019847104	0.01502389	0.011585266	0.008379201
0.563909774	0.018266736	0.020019309	0.027441665	0.03688495	0.049430577	0.083269751	0.298421725	0.295879994	0.103763167	0.076719127	0.060736844	0.042903336	0.032539482	0.024906738	0.020152787	0.015227137	0.01172341	0.008469958
0.639097744	0.017313456	0.018962883	0.025918179	0.034699787	0.046249685	0.07673806	0.250935071	0.327709091	0.104276817	0.076119722	0.05982117	0.041923808	0.031658733	0.024154223	0.019506533	0.014711229	0.011308076	0.008160987
0.714285714	0.015622268	0.017100303	0.023306584	0.031084571	0.041216055	0.06742081	0.20397784	0.353871161	0.099968277	0.07197035	0.056120756	0.039006863	0.029324201	0.022298966	0.017973169	0.013529035	0.010382514	0.007484782
0.789473684	0.013331197	0.014583926	0.019822498	0.026340603	0.034752348	0.056093636	0.158713765	0.373698011	0.090843356	0.064422453	0.049819968	0.034329414	0.025688575	0.019468026	0.015660243	0.011765253	0.009014146	0.006491121
0.864661654	0.010598576	0.011587896	0.015708352	0.020799518	0.027311132	0.043532487	0.116181867	0.386741024	0.077105277	0.053787035	0.041228986	0.028153526	0.020966587	0.015834196	0.012711374	0.009531096	0.007290299	0.005243905
0.939849624	0.0075936	0.008297791	0.011219208	0.014804429	0.019350469	0.030480505	0.077264229	0.392784448	0.059147631	0.04052177	0.030768792	0.020812119	0.015422754	0.011605883	0.009297738	0.006957639	0.005312941	0.003817285
1.015037594	0.004486816	0.004900231	0.006608764	0.008691714	0.011310944	0.017618643	0.042661664	0.391848795	0.037538687	0.025210922	0.018950379	0.012690929	0.009356544	0.007015196	0.005608204	0.004188215	0.003192742	0.002291338
1.090225564	0.001441096	0.001573042	0.002116299	0.002774371	0.003595232	0.005541227	0.012878044	0.384184398	0.012997809	0.008539033	0.006349259	0.004207713	0.003085789	0.002304927	0.001838687	0.001370312	0.001042815	0.00074754
1.165413534	0.001396457	0.001523524	0.002044782	0.002672275	0.003448923	0.005262711	0.011786412	0.370255618	0.013634878	0.008740327	0.006423447	0.004210162	0.00307068	0.002284804	0.001818642	0.001352543	0.001027502	0.00073571
1.240601504	0.003901254	0.004254077	0.005696277	0.007421879	0.009541645	0.014421782	0.031232986	0.350716632	0.041434111	0.025839227	0.018751845	0.012148492	0.008810218	0.006529495	0.005185683	0.003848467	0.002918461	0.002087231
1.315789474	0.005976319	0.006513576	0.008701995	0.011305002	0.014479385	0.021688093	0.045553986	0.326380117	0.0694287	0.041971735	0.03004644	0.019228138	0.013862386	0.010232053	0.008107694	0.006004014	0.00454499	0.003246667
1.390977444	0.007555558	0.008230791	0.010971839	0.014213424	0.018138774	0.026936764	0.055014839	0.298180399	0.096642466	0.056390225	0.039774067	0.025124848	0.018002939	0.01323279	0.010461005	0.007729743	0.005840793	0.004167352
1.466165414	0.008605107	0.00936969	0.012463082	0.016100854	0.020475962	0.030159563	0.060029953	0.267132894	0.122134993	0.068419839	0.047485036	0.029585917	0.02106499	0.015417066	0.012158775	0.008964228	0.006761226	0.004818287
1.541353383	0.009122803	0.009928777	0.013178966	0.016980249	0.021521823	0.031453401	0.061133791	0.234291759	0.145040315	0.07748948	0.05283612	0.032442804	0.022946776	0.016720211	0.013154487	0.009676367	0.007284851	0.005185159
1.616541353	0.009135925	0.009938546	0.013164851	0.016918094	0.021373552	0.031004619	0.058948742	0.200707674	0.164601793	0.08315785	0.055608245	0.033619004	0.023615624	0.017129471	0.013443037	0.009865851	0.007413591	0.00527035
1.691729323	0.00869742	0.009457314	0.012502296	0.016026187	0.020183374	0.029070176	0.054151459	0.167387638	0.180201658	0.085133347	0.055717992	0.033132801	0.023107928	0.016682932	0.013059411	0.009561864	0.007171533	0.005091988
1.766917293	0.007880935	0.008565766	0.011301541	0.014451527	0.018145179	0.025956915	0.047439293	0.135258454	0.191383969	0.083286927	0.053222374	0.031094742	0.021525203	0.015465548	0.012075081	0.008820098	0.006602489	0.004682122
1.842105263	0.006775002	0.007360596	0.009692902	0.012365026	0.015479961	0.022000107	0.039498363	0.105135369	0.1978701	0.077657405	0.048316672	0.027700028	0.019026486	0.013602553	0.010592382	0.007718333	0.005766495	0.00408415
1.917293233	0.005476768	0.00594767	0.00781765	0.00994972	0.012420934	0.017542427	0.030974637	0.077697013	0.19956621	0.068449055	0.041325489	0.02321622	0.015817554	0.011250692	0.008737254	0.006350867	0.004735487	0.003349686
1.992481203	0.004085647	0.004435126	0.005818921	0.007389203	0.009199175	0.012914422	0.022449168	0.053467456	0.196562581	0.056021706	0.032687495	0.017966978	0.01213762	0.008587814	0.006650802	0.004822159	0.003588437	0.002535066
2.067669173	0.002697269	0.002926817	0.003833161	0.004856896	0.006030528	0.008417357	0.014418345	0.032805811	0.189125057	0.040873946	0.02293466	0.012312693	0.008244275	0.005801478	0.004480207	0.00324008	0.002406247	0.00169771
2.142857143	0.001398055	0.00151644	0.001982573	0.002506701	0.003104418	0.004309157	0.007279746	0.015903458	0.177679206	0.023620301	0.012667026	0.006629089	0.004397564	0.00307723	0.00236951	0.001709175	0.001266719	0.000892561
2.218045113	0.000260696	0.000282663	0.00036892	0.00046548	0.000575034	0.000793943	0.001323841	0.002788612	0.162788127	0.004963564	0.002524273	0.001284905	0.000844098	0.00058725	0.000450849	0.000324346	0.000239884	0.000168806
2.293233083	0.000659271	0.000714553	0.000931049	0.001172359	0.001444777	0.001984574	0.00326848	0.006662397	0.145125095	0.014336373	0.006844526	0.003380132	0.002197907	0.001519982	0.00116339	0.000834704	0.000616041	0.000432931
2.368421053	0.001325647	0.001436276	0.001868388	0.002347989	0.002886789	0.00394579	0.006422878	0.012707999	0.125442425	0.033495679	0.014811524	0.007075897	0.004551816	0.003128422	0.002387038	0.001707947	0.001257837	0.000882779
2.443609023	0.001722465	0.001865534	0.002422917	0.003038996	0.003727843	0.005071149	0.008163604	0.015719544	0.104538075	0.05174022	0.020799628	0.009579967	0.006093272	0.004161127	0.003164892	0.002258186	0.001659475	0.001163083
2.518796992	0.001853632	0.002006883	0.002602424	0.003258014	0.003987654	0.0053997	0.008601367	0.016155994	0.083221527	0.068338127	0.024309595	0.010752279	0.006757816	0.004584477	0.0034755	0.002472757	0.001813178	0.001269076
2.593984962	0.001741396	0.001884711	0.002440259	0.003049397	0.003724284	0.005020741	0.007917945	0.014536514	0.062280474	0.082629895	0.024943475	0.010545614	0.006545017	0.004409763	0.003331862	0.002363693	0.001729359	0.001208742
2.669172932	0.001423814	0.001540465	0.001991554	0.002484233	0.003027692	0.004064205	0.00634856	0.011412318	0.042449735	0.09405472	0.022423366	0.009011395	0.005518906	0.00369208	0.002780033	0.001966393	0.001435445	0.001001913
2.744360902	0.000951407	0.00102901	0.001328378	0.001654104	0.00201186	0.002689449	0.004163049	0.007339093	0.024383656	0.102172063	0.016604744	0.006300484	0.003804679	0.002526599	0.001895764	0.001336892	0.000973691	0.000678663
2.819548872	0.00038326	0.000414384	0.000534172	0.00066402	0.000806038	0.001073204	0.001646869	0.002851208	0.008633048	0.1066776	0.007483818	0.002658978	0.001581874	0.001042487	0.000779378	0.000547931	0.000398149	0.000277117
2.894736842	0.000217197	0.000234759	0.000302196	0.000375028	0.000454361	0.000602623	0.000917106	0.001561244	0.004372556	0.107413065	0.004801265	0.001580807	0.000925643	0.000605196	0.000450776	0.000315922	0.000229024	0.000159175
2.969924812	0.00078645	0.000849772	0.001092366	0.001353434	0.001636662	0.002162596	0.003265147	0.005471714	0.014336787	0.104369762	0.019975333	0.006013712	0.003462338	0.00224513	0.001665911	0.001163816	0.000841689	0.000584141
3.045112782	0.001264975	0.001366401	0.001754106	0.002169868	0.002619159	0.00344827	0.00516689	0.008532156	0.021102254	0.097685783	0.037636853	0.010178844	0.005755673	0.003700373	0.002734993	0.001904474	0.001374024	0.000952195
3.120300752	0.00160089	0.001728721	0.002216288	0.002737336	0.003298249	0.004327081	0.006436672	0.010483297	0.024650308	0.087637305	0.057273775	0.013579587	0.007532022	0.004799404	0.003533068	0.002452047	0.001764758	0.00122117
3.195488722	0.001753011	0.001892419	0.002423	0.002988098	0.003594154	0.004699237	0.006941626	0.011160053	0.025095087	0.074624509	0.078283765	0.015705613	0.008533034	0.005386979	0.003949258	0.002731626	0.0019611	0.001355014
3.270676692	0.001693158	0.001827266	0.002336597	0.002877261	0.003454989	0.004502368	0.006606385	0.010492208	0.022672359	0.059152945	0.099997849	0.016055869	0.008531641	0.005334206	0.003893992	0.002684107	0.00192214	0.001326097
3.345864662	0.001407636	0.001518688	0.001939576	0.002384902	0.002859051	0.003713836	0.005414382	0.008500627	0.017723921	0.04181126	0.121706413	0.014161524	0.007346903	0.004547315	0.003305087	0.002270157	0.001621556	0.001117023
3.421052632	0.000897831	0.000968388	0.001235248	0.0015167	0.001815318	0.002350719	0.003405947	0.005289504	0.010678425	0.023246378	0.142686407	0.009607859	0.004856982	0.002974656	0.002152347	0.001473064	0.001049476	0.000721832
3.496240602	0.000179942	0.000194029	0.0002472	0.000303102	0.00036221	0.000467622	0.00067351	0.001035261	0.002029623	0.004137226	0.162228623	0.002054172	0.001009624	0.000611564	0.000440462	0.000300345	0.000213418	0.000146562
3.571428571	0.000716107	0.000771954	0.000982334	0.00120284	0.001435207	0.001847451	0.002645642	0.00402716	0.007686917	0.01483185	0.179663928	0.00874914	0.00417037	0.002497164	0.001789963	0.00121598	0.000861742	0.000590864
3.646616541	0.001748477	0.001884324	0.002395077	0.002928793	0.003489363	0.004478829	0.006378546	0.009619825	0.017917591	0.032996917	0.194387455	0.022947011	0.010577017	0.006257313	0.004463269	0.003020441	0.002134744	0.001461401
3.721804511	0.002865812	0.003087648	0.003920098	0.004787388	0.005695375	0.007290124	0.010327073	0.015438314	0.028114021	0.049738521	0.205879842	0.040570162	0.018022579	0.01052781	0.007471473	0.005036426	0.003549808	0.002426245
3.796992481	0.004010093	0.004319374	0.005477775	0.006681135	0.007936972	0.01013199	0.014279189	0.021168413	0.037754897	0.064503127	0.213724813	0.061529931	0.026240574	0.015125706	0.010678705	0.007169628	0.005039277	0.003438723
3.872180451	0.005119761	0.005513208	0.006984105	0.008507705	0.010092815	0.012850241	0.018020368	0.026502224	0.046365568	0.076821231	0.217622534	0.085617625	0.03489225	0.019833335	0.013927138	0.009312437	0.006526885	0.004446589
3.947368421	0.006132958	0.006602596	0.00835512	0.010165319	0.012042871	0.015293909	0.021344588	0.031153026	0.05353476	0.086321567	0.217398391	0.112508352	0.043576257	0.024407337	0.017044126	0.011349066	0.007931496	0.005394621
4.022556391	0.006990702	0.007524149	0.009511199	0.011557954	0.013674531	0.017322865	0.024064425	0.034868304	0.058927884	0.092741096	0.213007049	0.141769115	0.0518411	0.028589132	0.019850203	0.013161135	0.009171107	0.006227375
4.097744361	0.007639854	0.008220822	0.010381048	0.012600121	0.014888178	0.018814637	0.026019823	0.037440506	0.062296644	0.095930581	0.204531805	0.172870785	0.059199885	0.032116391	0.022167557	0.014633459	0.010166919	0.006891959
4.172932331	0.008035736	0.008644727	0.010905189	0.01322101	0.015601967	0.019670154	0.027085199	0.038715211	0.063484762	0.095855775	0.192179464	0.205203434	0.065146753	0.034734986	0.023828608	0.015659754	0.010847295	0.007340696
4.248120301	0.008144292	0.008759433	0.011038794	0.013367827	0.015755622	0.019818198	0.027174669	0.038596509	0.062429849	0.092594411	0.176271115	0.238094404	0.069174342	0.036210928	0.024684285	0.016148	0.011151394	0.007533552
4.323308271	0.007943694	0.008541691	0.010753771	0.013008203	0.015313123	0.019218424	0.026245262	0.037049578	0.059161584	0.086329328	0.157229314	0.270828386	0.070791639	0.036341775	0.024611638	0.016025217	0.011032336	0.00744021
4.398496241	0.007425365	0.00798251	0.010040031	0.012131603	0.014264212	0.017862875	0.024298095	0.034100489	0.053796494	0.0773382	0.135562296	0.302668752	0.069541503	0.034967039	0.023520459	0.015241441	0.010459756	0.007041716
4.473684211	0.006594372	0.007087564	0.008905912	0.01074972	0.012624695	0.015776019	0.021377563	0.029833465	0.046529752	0.065980432	0.111845908	0.332879373	0.065017263	0.031977178	0.021358619	0.013772735	0.00942163	0.006331612
4.54887218	0.005469207	0.005876941	0.007377778	0.008895879	0.0104356	0.01301336	0.017568713	0.024385843	0.0376245	0.052681859	0.086704007	0.360746148	0.056877769	0.027320815	0.018115926	0.011623112	0.007925313	0.005316526
4.62406015	0.004080997	0.004384279	0.005498853	0.006623513	0.007761259	0.009658761	0.012992998	0.017941108	0.027399238	0.037917917	0.060788073	0.385597531	0.044860402	0.021009912	0.013826311	0.008825298	0.005997757	0.0040162
4.69924812	0.002472182	0.002655332	0.003327356	0.004003842	0.00468647	0.005820675	0.007802691	0.010720404	0.016213893	0.022195975	0.034756761	0.406823401	0.028791619	0.013122697	0.008568307	0.005440308	0.003684897	0.002462967
4.77443609	0.000694765	0.000746078	0.000934066	0.001122858	0.001312891	0.001627476	0.002174265	0.00297294	0.00445515	0.006037504	0.009256103	0.423891717	0.008594705	0.003804271	0.002463772	0.001555881	0.001050261	0.000700694
4.84962406	0.001191804	0.001279559	0.001600563	0.001922195	0.002245153	0.002777858	0.003698932	0.005034227	0.007478361	0.010039307	0.015099034	0.436362498	0.015705464	0.006735139	0.004325057	0.002716161	0.001827134	0.001216723
4.92481203	0.003122975	0.003352236	0.004189603	0.005026695	0.005865226	0.007243457	0.009614374	0.013026625	0.019190484	0.025535896	0.037741685	0.443898766	0.043980751	0.018224182	0.011600065	0.007243515	0.0048555	0.003227278
5	0.005031597	0.005399879	0.006743013	0.008082697	0.009421523	0.011614423	0.015368095	0.020732585	0.030301068	0.039988161	0.058167272	0.446274262	0.076001166	0.030336488	0.019133136	0.011877792	0.007933494	0.005263071
5.07518797	0.006850447	0.007350391	0.009171028	0.010982982	0.012789584	0.015738597	0.020762165	0.027892867	0.040458192	0.052979372	0.075945504	0.443377786	0.111439234	0.042698637	0.026673169	0.016459535	0.010953793	0.007252749
5.15037594	0.008514686	0.00913429	0.011387435	0.013624961	0.0158508	0.019472019	0.025611638	0.034269385	0.049348751	0.064150861	0.090729475	0.435214205	0.149877108	0.054899714	0.033953979	0.020823661	0.013806882	0.00912406
5.22556391	0.009964168	0.010687181	0.013312617	0.015914276	0.018496551	0.022683882	0.029750728	0.039652749	0.056707133	0.073210275	0.10226182	0.421902232	0.190816145	0.066502099	0.040702789	0.024805119	0.016384913	0.010806421
5.30075188	0.011145496	0.011951948	0.01487626	0.017767981	0.020631838	0.025260819	0.033038042	0.043868444	0.062321839	0.079937297	0.110377942	0.403669182	0.233688579	0.077053141	0.046649018	0.028244548	0.018585481	0.012233409
5.37593985	0.012013779	0.012880637	0.016019637	0.019117208	0.022178288	0.027110405	0.03536072	0.046781495	0.066039952	0.084186813	0.115006379	0.380843025	0.277870873	0.08609732	0.05153305	0.030993748	0.020315196	0.01334508
5.45112782	0.012534029	0.013435939	0.016697404	0.01990924	0.023076479	0.02816379	0.036637411	0.048299562	0.067769457	0.085889603	0.116166487	0.353842068	0.322698335	0.093188523	0.055114723	0.032920756	0.021492905	0.01409004
5.526315789	0.012682171	0.013592262	0.016878874	0.020108954	0.023287507	0.028377408	0.03682004	0.048374458	0.067479488	0.085050706	0.113963685	0.323162712	0.367480514	0.097902053	0.057181235	0.033914381	0.022052486	0.014427194
5.601503759	0.012445642	0.013336362	0.016548745	0.019699605	0.022793804	0.027733772	0.035894383	0.047002141	0.065198641	0.081745667	0.108582562	0.289365697	0.41151692	0.099846025	0.057554253	0.033888044	0.021945106	0.014327137
5.676691729	0.011823587	0.012667543	0.015707282	0.018682971	0.021599218	0.026241357	0.033879503	0.044221275	0.061011538	0.076114941	0.100278199	0.253061317	0.454112644	0.098671836	0.056096002	0.03278282	0.021140896	0.013773125
5.751879699	0.010826659	0.011597431	0.014369986	0.017078886	0.01972837	0.023933652	0.030826137	0.040110517	0.055053887	0.068356748	0.089366067	0.214894065	0.494593434	0.094083421	0.052714182	0.030569586	0.019629993	0.01276164
5.827067669	0.009476459	0.01014936	0.012566777	0.014924203	0.017225388	0.020867444	0.026814151	0.034784694	0.047506294	0.058718708	0.076210908	0.175527139	0.532319864	0.085845092	0.047365585	0.027250257	0.01742294	0.011302506
5.902255639	0.007804639	0.008357411	0.010340758	0.012271264	0.014152065	0.017120447	0.021949212	0.028390064	0.038587107	0.047488605	0.061214974	0.135627243	0.566700265	0.073787769	0.040058346	0.022858067	0.014550451	0.009418598
5.977443609	0.005851738	0.006265146	0.007746613	0.009185947	0.010585548	0.012788392	0.016358835	0.0210989	0.028544596	0.034984595	0.044806011	0.09585006	0.597202139	0.057813489	0.030852782	0.017456925	0.011062564	0.007145153
6.052631579	0.003665782	0.003924112	0.004848714	0.005745385	0.006615667	0.0079817	0.010187959	0.013103576	0.017648732	0.021545208	0.027425321	0.05682673	0.623361832	0.037898139	0.019860857	0.011139895	0.007027232	0.004528717
6.127819549	0.00130072	0.001392156	0.001719025	0.00203545	0.002341995	0.002821879	0.003594244	0.004610405	0.006182869	0.00751943	0.009516259	0.01915161	0.644792331	0.014092397	0.007244304	0.004026859	0.002528412	0.001625785
6.203007519	0.001185254	0.00126837	0.001565141	0.001851921	0.002129242	0.002562237	0.00325677	0.004166581	0.005564453	0.006742856	0.008486597	0.016628451	0.661189062	0.013479076	0.006788488	0.003738526	0.002336266	0.001498823
6.278195489	0.003731423	0.003992459	0.004923404	0.005821441	0.006688295	0.008038271	0.010196463	0.013011721	0.017307323	0.020899821	0.026167326	0.050023151	0.672333674	0.044620113	0.021986714	0.011992498	0.007458178	0.004773785
6.353383459	0.006276276	0.006714294	0.008274601	0.009777163	0.011224988	0.013474	0.017057778	0.021713503	0.028769723	0.034625842	0.04313743	0.080606	0.678095821	0.079067043	0.03806236	0.020555321	0.012720632	0.00812324
6.428571429	0.008759169	0.009369028	0.011538971	0.013625059	0.015631654	0.018740853	0.023679557	0.030069895	0.039692055	0.047618695	0.059043329	0.108019729	0.678433009	0.116494078	0.054696221	0.029235794	0.018001947	0.011468824
6.503759398	0.011121899	0.011894462	0.014640204	0.017275423	0.019805874	0.023717137	0.029910481	0.037893109	0.049836826	0.059605656	0.073572493	0.131979865	0.67338863	0.156519885	0.071544547	0.037835966	0.023178604	0.014731729
6.578947368	0.013310124	0.014232561	0.017507298	0.020645029	0.023652921	0.028290891	0.035612521	0.04501369	0.058993392	0.07034845	0.086458167	0.152276507	0.663088322	0.198715143	0.088246126	0.046155949	0.028128362	0.017834707
6.654135338	0.01527462	0.016330796	0.020076178	0.023659017	0.027087877	0.03236234	0.040663848	0.051283891	0.066981698	0.079647007	0.09748267	0.168774401	0.647734851	0.242610867	0.104429625	0.05399868	0.032733273	0.020703983
6.729323308	0.016972336	0.018143265	0.022291049	0.02625245	0.030037379	0.035845888	0.044961139	0.056580269	0.073655012	0.087342015	0.106479315	0.18141142	0.627601717	0.287707272	0.119720998	0.06117454	0.036882508	0.023271023
6.804511278	0.018367241	0.019631591	0.024105472	0.028371544	0.032440972	0.038671639	0.048421292	0.060805518	0.078901637	0.093316306	0.113333003	0.190195632	0.603025688	0.33348296	0.133750788	0.067505683	0.040474927	0.025474117
6.879699248	0.019430944	0.020765579	0.025483139	0.029974534	0.034252064	0.040786427	0.05098251	0.063889518	0.082645661	0.097495142	0.117979591	0.195201098	0.574398522	0.379404205	0.146161161	0.072830018	0.043421348	0.027259735
6.954887218	0.020143092	0.021523639	0.026398355	0.031032209	0.035438473	0.042154377	0.052604809	0.065789662	0.084846789	0.099845477	0.120404153	0.196562616	0.542158078	0.424934149	0.156612532	0.077004734	0.045646462	0.028583656
7.030075188	0.020491547	0.021892962	0.026836229	0.03152809	0.035982593	0.042757001	0.053269943	0.066490488	0.085499343	0.100374299	0.12063826	0.194469598	0.506779059	0.4695417	0.164789644	0.079909319	0.047090367	0.02941182
7.105263158	0.020472355	0.021869486	0.026792596	0.031458302	0.035881197	0.042592876	0.052980827	0.066002688	0.08463051	0.099126175	0.118756437	0.189159283	0.468763596	0.512709983	0.170407004	0.081448019	0.047709697	0.029720922
7.180451128	0.020089521	0.021457649	0.026273684	0.030831142	0.035144908	0.041676923	0.051760483	0.064361571	0.082297966	0.096180118	0.114871937	0.180909491	0.428631888	0.553944184	0.17321359	0.081551708	0.047478342	0.029498733
7.255639098	0.019354604	0.02066995	0.025295554	0.029666396	0.033797371	0.040039357	0.049650589	0.06162505	0.078586962	0.091645908	0.109132	0.170031096	0.386913062	0.592778675	0.172996763	0.080179152	0.046387763	0.028744161
7.330827068	0.01828617	0.019526357	0.023883345	0.027994417	0.031874178	0.037724341	0.046709685	0.057871253	0.073606999	0.085660014	0.101712741	0.156860422	0.344136438	0.628783314	0.16958535	0.077317668	0.044446905	0.027467053
7.406015038	0.016909104	0.018053571	0.022070361	0.025855028	0.029421583	0.034788407	0.043011121	0.053195838	0.067488203	0.078381217	0.092813812	0.141751697	0.300823326	0.661568858	0.162851873	0.072983197	0.041681744	0.025687774
7.481203008	0.015253825	0.016284188	0.019897015	0.02329627	0.026495052	0.031298702	0.038640796	0.047709098	0.060377504	0.069986093	0.082652989	0.125069747	0.25747949	0.690791424	0.15271393	0.067219809	0.038134488	0.02343657
7.556390977	0.013355429	0.014255771	0.017409693	0.020373045	0.023157706	0.027331102	0.033694782	0.04153295	0.052434733	0.060664443	0.071460791	0.107183022	0.214588347	0.716155993	0.139134742	0.060098684	0.03386247	0.020752744
7.631578947	0.011252768	0.012009874	0.014659545	0.017145696	0.019478686	0.022968264	0.028276872	0.034797871	0.04382872	0.05061479	0.05947526	0.088457105	0.172605001	0.737418942	0.122122907	0.05171662	0.028936767	0.017683681
7.706766917	0.008987517	0.009591041	0.011701252	0.013678553	0.015531496	0.018297654	0.022496133	0.027639872	0.034733492	0.040040034	0.046936988	0.069248751	0.131951135	0.754389622	0.101731411	0.042194115	0.023440609	0.014283743
7.781954887	0.006603226	0.007045792	0.008591795	0.010038485	0.011392356	0.013409598	0.016464509	0.020197563	0.025324633	0.029143338	0.034084483	0.049900559	0.093010801	0.766931021	0.078055947	0.031673082	0.01746759	0.010613071
7.857142857	0.004144399	0.004421641	0.005389245	0.006293496	0.0071386	0.008395407	0.010294525	0.012609366	0.015775885	0.018124325	0.021149932	0.030736301	0.056127106	0.774959555	0.051232625	0.020314273	0.011119767	0.006736323
7.932330827	0.001655604	0.001766149	0.002151617	0.002511376	0.002847161	0.003345596	0.004097135	0.005010928	0.006256027	0.007175623	0.008355413	0.012056955	0.021599782	0.778444065	0.021435143	0.008294463	0.004505654	0.002721373
8.007518797	0.000819364	0.000873971	0.001064218	0.001241548	0.001406846	0.001651759	0.002020254	0.002467225	0.003073915	0.003520188	0.004090396	0.005862558	0.010316392	0.777404071	0.011128496	0.004196533	0.002261809	0.001361987
8.082706767	0.003238246	0.003453668	0.004203517	0.004901564	0.005551411	0.00651251	0.007955554	0.00970178	0.012063108	0.01379321	0.015995016	0.022775927	0.039412348	0.771907383	0.04621964	0.01695895	0.009067299	0.005443334
8.157894737	0.005561016	0.005930287	0.00721455	0.008408589	0.009518772	0.011157748	0.013613542	0.016578429	0.020572972	0.023488418	0.027184428	0.038467318	0.06552474	0.762067149	0.083572924	0.029786203	0.015795105	0.009452848
8.233082707	0.007750478	0.008264215	0.010049376	0.011707061	0.013246403	0.015514931	0.018907174	0.022993372	0.028478865	0.032467415	0.037504843	0.052752579	0.088535258	0.748038419	0.122900415	0.042468006	0.022331052	0.013322483
8.308270677	0.009772786	0.010419421	0.012664487	0.01474668	0.016677836	0.019518812	0.023758648	0.02885452	0.035671382	0.040609749	0.04682395	0.065479824	0.108369314	0.730014336	0.163895874	0.054793417	0.028564318	0.016987056
8.383458647	0.011597858	0.012363906	0.015021343	0.017483005	0.019763321	0.023112178	0.02810023	0.034082385	0.042057285	0.047813801	0.055031702	0.076529444	0.124994192	0.708222026	0.206239065	0.06655378	0.034389118	0.020385233
8.458646617	0.013199702	0.01407004	0.017086769	0.019877908	0.022460319	0.026246382	0.031874841	0.038610695	0.047560071	0.053997285	0.062040649	0.085813595	0.138416717	0.682918276	0.249600036	0.077545492	0.039706228	0.023460402
8.533834586	0.014556644	0.015514806	0.018833236	0.021899886	0.024733832	0.028881695	0.035036404	0.042386723	0.052120208	0.059097361	0.067785853	0.093275226	0.148680537	0.65438509	0.293643311	0.087572594	0.044424348	0.026161431
8.609022556	0.01565147	0.016679946	0.020239029	0.023524228	0.026556579	0.030987478	0.037549987	0.045371352	0.055695063	0.06307042	0.072224441	0.098886699	0.155863096	0.622925196	0.338031932	0.096449128	0.048461266	0.028443294
8.684210526	0.016471475	0.017552016	0.021288291	0.024733067	0.027909028	0.032542179	0.03939174	0.047538917	0.058258542	0.065891552	0.075334817	0.102648073	0.160072362	0.588857569	0.382431306	0.104001249	0.051744839	0.030267576
8.759398496	0.017008441	0.018122353	0.021970983	0.0255153	0.028779295	0.033533181	0.040548642	0.048876819	0.05980049	0.067553751	0.077115602	0.104585104	0.161443392	0.552513046	0.426512804	0.110069076	0.054213772	0.031602836
8.834586466	0.017258535	0.018386968	0.02228273	0.025866409	0.029162924	0.033956514	0.041018101	0.049384955	0.060325869	0.068066896	0.077584321	0.10474702	0.160134801	0.514230081	0.469957091	0.114508266	0.055818198	0.032424858
8.909774436	0.017222145	0.018346367	0.022224602	0.025788185	0.029062555	0.033816443	0.040807401	0.049074997	0.059853762	0.067456528	0.07677591	0.103204146	0.15632519	0.474350692	0.512457142	0.117191307	0.056520066	0.032716767
8.984962406	0.016903659	0.018005315	0.021802811	0.025288366	0.028487507	0.033124951	0.039933035	0.047969519	0.058416218	0.065762492	0.074741061	0.100045398	0.150209598	0.433216642	0.553720946	0.118008531	0.056293341	0.032469038
9.060150376	0.016311195	0.017372547	0.021028355	0.024380209	0.027453287	0.031901145	0.038419942	0.046101035	0.056056999	0.063037452	0.071544463	0.095375743	0.141996026	0.391165886	0.593473856	0.116868848	0.055124024	0.03167939
9.135338346	0.015456294	0.016460434	0.019916602	0.023082009	0.025981023	0.030170581	0.036300667	0.043510941	0.052830233	0.059345336	0.06726298	0.089313619	0.131902072	0.348529319	0.631460607	0.113700211	0.053010006	0.030352582
9.210526316	0.014353576	0.015284622	0.018486851	0.021416566	0.024096871	0.027964553	0.033614472	0.040248414	0.048799015	0.054759729	0.061983784	0.081988406	0.12015172	0.305627826	0.667446981	0.108449822	0.049960765	0.028500123
9.285714286	0.013020378	0.013863644	0.016761851	0.019410632	0.021831374	0.025319334	0.030406398	0.03636927	0.04403399	0.049362253	0.0558025	0.073537944	0.106972321	0.26276967	0.701221131	0.101084102	0.04599693	0.026139898
9.360902256	0.011476378	0.012218513	0.014767308	0.017094329	0.019218805	0.022275408	0.02672633	0.031934811	0.038611934	0.043240964	0.048821372	0.064106156	0.092591767	0.220248206	0.732594573	0.091588424	0.041149713	0.023295729
9.436090226	0.009743209	0.010372315	0.012531384	0.014500567	0.016296508	0.018876696	0.022628047	0.027010684	0.03261435	0.036488773	0.041147491	0.053840784	0.077235911	0.178339937	0.761402855	0.079966648	0.035460245	0.019996883
9.511278195	0.007844067	0.008349792	0.010084197	0.011664461	0.013104238	0.015169778	0.018168294	0.021665764	0.02612612	0.02920194	0.032891095	0.042891274	0.061126217	0.13730289	0.787505925	0.066240472	0.028978809	0.016277522
9.586466165	0.005803337	0.006176938	0.007457327	0.008622755	0.009683512	0.011203153	0.013405877	0.015971072	0.019234206	0.021478627	0.02416397	0.031406819	0.044477667	0.097375327	0.810788213	0.050448609	0.02176401	0.012176136
9.661654135	0.003646215	0.003880603	0.004683337	0.005413272	0.006076991	0.007026511	0.008400802	0.009998759	0.01202643	0.013417555	0.015077954	0.019534568	0.027496919	0.058774758	0.831158451	0.032645831	0.013881884	0.007734939
9.736842105	0.001398356	0.001488116	0.001795316	0.002074383	0.002327887	0.00269005	0.003213464	0.003821136	0.004590336	0.005116749	0.005743573	0.007418025	0.010380726	0.021697253	0.848549251	0.012901894	0.005404962	0.002999257
9.812030075	0.000914464	0.000973079	0.001173552	0.001355489	0.001520601	0.001756163	0.002096118	0.002490208	0.002987854	0.003327595	0.003731203	0.004804378	0.006685403	0.013682969	0.86291647	0.008699646	0.003588684	0.001983092
9.887218045	0.003266662	0.003475751	0.004190392	0.004838334	0.005425792	0.006262783	0.00746899	0.008865222	0.010624181	0.011822138	0.013242063	0.017000511	0.023528293	0.047213692	0.874238382	0.032062681	0.013016415	0.007162408
9.962406015	0.005633138	0.005993192	0.007223001	0.008336974	0.009346005	0.010781728	0.012847894	0.015236115	0.018237787	0.020277297	0.022689325	0.029045605	0.039987959	0.078764617	0.882514689	0.057079862	0.022791993	0.012487716
10.03759398	0.007989537	0.008499495	0.010240188	0.011815447	0.013240976	0.015266657	0.01817783	0.021538005	0.025751653	0.028608035	0.031978759	0.040823113	0.055918239	0.108227068	0.88776538	0.083633945	0.032826541	0.017907343
10.11278195	0.010312482	0.010969806	0.013212066	0.015239346	0.017072236	0.019673393	0.023406539	0.02770947	0.033093222	0.036734518	0.041022287	0.052225416	0.071187229	0.135513492	0.890029489	0.111599156	0.04302947	0.023369481
10.18796992	0.012579783	0.013380535	0.016110315	0.01857611	0.020803434	0.023960292	0.028484927	0.033693024	0.040194921	0.044582663	0.049738543	0.063154348	0.085677507	0.160556807	0.889363748	0.140842557	0.053309384	0.028822714
10.26315789	0.014770609	0.01570955	0.018908397	0.021795279	0.024400614	0.028088547	0.033367405	0.039435495	0.046994581	0.052084573	0.058053304	0.073521572	0.099286201	0.18330959	0.885841172	0.1712254	0.063574937	0.034216512
10.33834586	0.016865636	0.017936325	0.021581743	0.024868695	0.027832437	0.032022437	0.038012173	0.04488834	0.053435762	0.05917886	0.065899811	0.083248811	0.111924876	0.203743149	0.879549599	0.20260445	0.073735641	0.039501683
10.41353383	0.018847167	0.020042072	0.0241079	0.027770672	0.031070365	0.035729525	0.042381428	0.05000786	0.05946798	0.065810864	0.073218965	0.092267942	0.123519297	0.221846488	0.870590194	0.234833276	0.083702626	0.044630798
10.4887218	0.020699223	0.022009834	0.026466641	0.030478114	0.03408879	0.039180797	0.046441521	0.054755363	0.06504685	0.071932783	0.07995943	0.100520969	0.134009053	0.23762519	0.859075945	0.267763481	0.093389333	0.049558555
10.56390977	0.022407606	0.023824553	0.028640046	0.032970604	0.036865124	0.042350757	0.05016304	0.05909724	0.070134149	0.077503712	0.086077632	0.107959887	0.143347076	0.251100244	0.845130161	0.301245888	0.102712154	0.054242115
10.63909774	0.023959943	0.025473114	0.030612545	0.035230454	0.03937985	0.04521747	0.053520852	0.06300499	0.074697806	0.082489601	0.091537678	0.114546453	0.151499068	0.262306817	0.828884991	0.335131644	0.111590999	0.058641385
10.71428571	0.025345702	0.026944362	0.032370936	0.037242714	0.041616529	0.04776257	0.056494091	0.066455184	0.078711818	0.086863143	0.096311194	0.120251862	0.158442847	0.271293008	0.810479975	0.369273262	0.119949807	0.062719266
10.78947368	0.026556185	0.028229096	0.03390438	0.038995162	0.043561785	0.04997122	0.059066097	0.069429371	0.082156122	0.090603598	0.1003771	0.125056366	0.164167637	0.278118582	0.79006064	0.403525583	0.127716985	0.066441846
10.86466165	0.027584514	0.029320047	0.035204361	0.040478261	0.045205244	0.051832044	0.061224318	0.071913946	0.085016397	0.093696563	0.103721321	0.128948817	0.1686733	0.28285371	0.767777147	0.437746658	0.134825779	0.069778561
10.93984962	0.02842558	0.030211833	0.036264635	0.041685086	0.046539458	0.053337027	0.06296018	0.073899978	0.087283836	0.09613369	0.106336454	0.131926171	0.171969542	0.285577723	0.743783002	0.471798546	0.14121459	0.072702313
11.01503759	0.029075997	0.030900899	0.037081152	0.04261124	0.047559801	0.054481388	0.064268917	0.075382995	0.088954872	0.097912375	0.108221393	0.133992951	0.174075091	0.286377889	0.718233838	0.505548032	0.146827221	0.075189548
11.09022556	0.029534029	0.031385446	0.037651969	0.043254741	0.04826434	0.055263423	0.065149387	0.07636275	0.090030875	0.099035401	0.109380919	0.135160676	0.175016862	0.285348224	0.691286264	0.538867256	0.151613064	0.077220298
11.16541353	0.029799511	0.031665342	0.037977141	0.043615901	0.048653695	0.055684344	0.065603856	0.076842957	0.090517824	0.099510569	0.109825273	0.135447278	0.174829122	0.282588349	0.663096799	0.571634269	0.15552723	0.078778187
11.2406015	0.02987376	0.031742032	0.038058604	0.043697186	0.048730884	0.055748087	0.065637772	0.076831015	0.090425962	0.099350298	0.109569698	0.134876499	0.173552657	0.278202389	0.633820885	0.603733498	0.158530628	0.079850414
11.31578947	0.029759478	0.031618427	0.037900053	0.043503069	0.04850115	0.055461116	0.065259525	0.076337712	0.089769435	0.098571226	0.108633984	0.133477293	0.171233961	0.272297938	0.603611984	0.635056137	0.16058999	0.080427696
11.39097744	0.029460651	0.031298803	0.037506802	0.043039875	0.04797179	0.054832221	0.064480193	0.075376925	0.088565923	0.097193793	0.107042001	0.13128322	0.167924438	0.264985071	0.572620748	0.665500464	0.16167785	0.080504188
11.46616541	0.028982439	0.030788681	0.036885651	0.04231562	0.047151971	0.0538723	0.063313288	0.07396531	0.086836271	0.095241826	0.104821233	0.128331861	0.163679636	0.256375427	0.540994292	0.694972084	0.161772477	0.080077389
11.54135338	0.02833107	0.030094713	0.036044744	0.041339846	0.046052543	0.052594145	0.061774498	0.072121997	0.084604116	0.092742129	0.102002318	0.124664235	0.158558505	0.246581357	0.508875526	0.723384105	0.160857776	0.079148013
11.61654135	0.027513725	0.029224563	0.034993421	0.040123455	0.044685858	0.051012231	0.059881429	0.069868283	0.081895525	0.089724076	0.098618596	0.120324243	0.152622705	0.235715128	0.476402588	0.750657247	0.158923142	0.07771985
11.69172932	0.026538431	0.028186787	0.03374208	0.038678545	0.043065578	0.049142496	0.057653348	0.067227328	0.078738632	0.086219217	0.094705674	0.115358129	0.145935932	0.22388821	0.443708335	0.776719893	0.155963299	0.075799615
11.76691729	0.025413947	0.02699072	0.032302035	0.037018245	0.041206497	0.047002135	0.055110936	0.064223865	0.075163291	0.082260891	0.090301002	0.109813967	0.138563309	0.211210613	0.410919928	0.801508087	0.151978091	0.073396775
11.84210526	0.02414966	0.025646355	0.030685376	0.035156557	0.03912436	0.044609391	0.052276046	0.060883912	0.071200744	0.077883866	0.085443472	0.103741182	0.130570794	0.197790303	0.378158475	0.824965479	0.146972267	0.070523374
11.91729323	0.022755473	0.024164238	0.028904833	0.0331082	0.036835691	0.041983361	0.049171465	0.057234501	0.066883302	0.073123984	0.080173035	0.097190087	0.122024655	0.183732676	0.345538746	0.847043221	0.14095524	0.067193845
11.9924812	0.021241709	0.022555352	0.026973649	0.030888463	0.034357628	0.039143802	0.045820695	0.053303417	0.062244036	0.068017835	0.074530339	0.090211465	0.112990974	0.169140093	0.313168956	0.867699828	0.133940823	0.063424821
12.06766917	0.019619014	0.020831018	0.024905457	0.02851306	0.03170776	0.036110953	0.042247742	0.049118955	0.057316499	0.062602442	0.0685564	0.082856174	0.103535202	0.154111482	0.281150601	0.886900994	0.125946962	0.059234937
12.14285714	0.017898256	0.019002796	0.022714157	0.025997995	0.028903984	0.032905364	0.038476914	0.044709686	0.052134457	0.056914981	0.062292284	0.075174789	0.093721754	0.138741994	0.249578357	0.904619388	0.116995452	0.054644633
12.21804511	0.016090449	0.017082392	0.020413807	0.023359437	0.025964356	0.029547733	0.034532636	0.040104247	0.04673164	0.050992508	0.055778821	0.067217274	0.083613649	0.123122712	0.218540026	0.920834406	0.10711165	0.049675959
12.29323308	0.014206659	0.015081568	0.018018522	0.020613599	0.022906964	0.026058761	0.030439278	0.035331138	0.041141521	0.044871717	0.04905635	0.059032684	0.073272194	0.107340417	0.188116528	0.935531908	0.096324182	0.044352378
12.36842105	0.012257936	0.013012064	0.015542372	0.01777663	0.019749807	0.022459012	0.026220996	0.030418545	0.035397106	0.038588723	0.042164474	0.050668906	0.062756704	0.091477399	0.158381946	0.948703937	0.084664646	0.038698573
12.44360902	0.010255241	0.010885522	0.012999298	0.014864511	0.016510678	0.018768786	0.021901586	0.025394172	0.029530746	0.032178857	0.035141856	0.042172423	0.052124262	0.075611317	0.129403594	0.960348417	0.072167323	0.032740257
12.51879699	0.008209377	0.008713415	0.010403025	0.011892964	0.013207068	0.015008009	0.017504355	0.020285095	0.023573974	0.025676493	0.028026027	0.033588111	0.041429516	0.059815096	0.101242133	0.970468835	0.058868879	0.026503996
12.59398496	0.006130937	0.00650699	0.007766996	0.008877371	0.009856071	0.011196124	0.013052004	0.01511763	0.017557355	0.01911489	0.020853226	0.024959066	0.030724514	0.044156871	0.073951716	0.979073921	0.044808082	0.020017022
12.66917293	0.004030247	0.004277208	0.005104297	0.005832694	0.006474301	0.007352006	0.008566521	0.009917214	0.011510358	0.012526057	0.013658255	0.016326455	0.020058566	0.02869996	0.047580151	0.986177318	0.030025523	0.013307072
12.7443609	0.00191732	0.002034693	0.002427606	0.002773413	0.003077822	0.003493875	0.004069095	0.004708307	0.005461246	0.005940638	0.006474362	0.007729396	0.00947814	0.013502873	0.022169098	0.991797244	0.014563336	0.006402223
12.81954887	0.000198185	0.000210306	0.000250862	0.000286533	0.000317915	0.000360767	0.000419964	0.000485695	0.000563018	0.000612185	0.000666857	0.00079514	0.000973214	0.001380652	0.002245717	0.995956159	0.001535058	0.000669267
12.89473684	0.002307	0.002447957	0.0029194	0.003333796	0.003698128	0.004195201	0.004881293	0.005642531	0.006536851	0.00710477	0.007735543	0.009212402	0.011254912	0.015901586	0.025634277	0.998680431	0.018225211	0.007879096
12.96992481	0.004400277	0.004668878	0.005566844	0.00635566	0.00704875	0.007993538	0.009296526	0.010741135	0.012436106	0.013511081	0.014703626	0.017489913	0.021329366	0.030015519	0.047972026	1	0.03546189	0.015199061
13.04511278	0.006469613	0.00686416	0.008182606	0.009340077	0.010356461	0.011740757	0.013648341	0.015761683	0.018238122	0.019806729	0.021544878	0.025597504	0.031161984	0.043682556	0.069239619	0.999948056	0.053199309	0.022601182
13.12030075	0.008507073	0.009025393	0.010756699	0.012275691	0.013608726	0.015422742	0.017920492	0.020685624	0.023921761	0.025969008	0.028234938	0.033507328	0.040721155	0.056867192	0.089422656	0.998560715	0.071391348	0.03005782
13.19548872	0.010505205	0.011144678	0.013279754	0.015151866	0.016793807	0.019026301	0.022097832	0.025495704	0.029467422	0.031976912	0.034751327	0.04119386	0.049978219	0.069538169	0.108511417	0.995876709	0.089991761	0.037541787
13.27067669	0.012457049	0.013214643	0.015743036	0.017958692	0.019900788	0.022539182	0.02616633	0.030175984	0.034857055	0.037811139	0.041073446	0.048633883	0.058907413	0.081668328	0.126500588	0.99193708	0.108954371	0.045026443
13.34586466	0.014356149	0.015228452	0.018138453	0.020687002	0.022919577	0.025950081	0.030113073	0.034711838	0.04007416	0.043454089	0.047182571	0.055806457	0.067485809	0.09323444	0.143388989	0.98678489	0.128233249	0.052485789
13.42105263	0.016196556	0.017179804	0.020458561	0.023328371	0.025840915	0.029248649	0.033926272	0.039089951	0.045103776	0.048889849	0.053061825	0.06269288	0.075693242	0.104217041	0.159179304	0.980464937	0.147782887	0.059894542
13.4962406	0.017972827	0.019062939	0.022696558	0.025875116	0.028656368	0.032425479	0.037595249	0.043298305	0.049932458	0.054104165	0.058696152	0.069276634	0.083512222	0.114600245	0.173877805	0.973023486	0.167558347	0.067228215
13.57142857	0.019680023	0.020872634	0.02484629	0.028320291	0.031358325	0.035472105	0.041110425	0.047326164	0.054548258	0.05908441	0.064072274	0.075543332	0.090927837	0.12437157	0.187494087	0.964508009	0.18751541	0.074463174
13.64661654	0.021313708	0.022604195	0.026902234	0.030657682	0.033939985	0.038380981	0.044463302	0.051164044	0.058940684	0.063819548	0.069178644	0.081480643	0.097927657	0.133521745	0.200040809	0.954966945	0.2076107	0.081576693
13.72180451	0.022869934	0.024253452	0.028859496	0.032881784	0.036395342	0.041145469	0.047646437	0.054803686	0.063100663	0.068300084	0.074005392	0.08707822	0.104501621	0.142044525	0.211533429	0.944449463	0.227801805	0.088547007
13.79699248	0.024345239	0.025816746	0.03071379	0.034987796	0.038719167	0.043759812	0.050653414	0.058238018	0.067020499	0.072518015	0.078544271	0.092327622	0.110641929	0.149936505	0.221989963	0.933005247	0.248047381	0.095353345
13.87218045	0.025736629	0.027290918	0.032461427	0.036971597	0.040906985	0.046219107	0.053478816	0.061461117	0.070693819	0.076466774	0.082788584	0.097222231	0.116342923	0.157196926	0.231430734	0.920684289	0.268307244	0.101975965
13.94736842	0.027041567	0.028673293	0.034099297	0.038829724	0.042955054	0.048519284	0.056118183	0.064468166	0.074115526	0.08014117	0.086733125	0.101757158	0.121600971	0.163827498	0.239878146	0.907536698	0.288542455	0.10839618
14.02255639	0.02825796	0.029961666	0.035624846	0.040559351	0.044860335	0.050657066	0.05856798	0.067255409	0.077281736	0.083537325	0.090374105	0.105929159	0.126414346	0.16983221	0.247356451	0.893612522	0.308715388	0.114596376
14.09774436	0.029384137	0.031154281	0.037036059	0.042158264	0.046620467	0.052629943	0.060825554	0.069820102	0.080189729	0.086652612	0.09370908	0.109736542	0.130783109	0.175217156	0.253891539	0.878961582	0.328789794	0.120560023
14.17293233	0.030418838	0.032249816	0.038331435	0.043624834	0.048233735	0.054436134	0.062889096	0.072160464	0.082837882	0.089485584	0.096736877	0.113179072	0.134708984	0.179990357	0.259510727	0.863633319	0.348730851	0.126271686
14.2481203	0.031361191	0.033247362	0.039509962	0.044957992	0.049699042	0.05607455	0.064757592	0.074275625	0.085225611	0.092035913	0.099457519	0.116257881	0.138195244	0.184161595	0.264242567	0.847676655	0.368505203	0.131717023
14.32330827	0.032210696	0.034146404	0.040571096	0.046157195	0.051015874	0.057544763	0.066430787	0.076165575	0.087353309	0.094304315	0.101872148	0.11897537	0.141246594	0.187742246	0.268116655	0.831139866	0.388080998	0.136882785
14.39849624	0.032967204	0.034946798	0.041514733	0.047222403	0.052184269	0.058846962	0.067909133	0.077831115	0.089222287	0.096292487	0.103982954	0.121335124	0.14386905	0.190745122	0.271163457	0.814070462	0.407427908	0.141756807
14.47368421	0.033630897	0.035648751	0.042341188	0.048154049	0.053204785	0.059981921	0.06919375	0.079273796	0.090834704	0.098003035	0.105793096	0.123341814	0.146069835	0.193184319	0.273414144	0.796515087	0.426517151	0.146327997
14.54887218	0.034202269	0.036252801	0.043051164	0.048953006	0.054078468	0.060950955	0.070286379	0.080495877	0.092193516	0.099439412	0.107306631	0.125001113	0.147857265	0.195075074	0.274900432	0.778519423	0.445321493	0.150586321
14.62406015	0.034682106	0.036759794	0.043645728	0.049620561	0.054806816	0.061755889	0.071189338	0.081500266	0.093302408	0.100605846	0.108528437	0.126319606	0.149240644	0.196433622	0.275654439	0.760128106	0.463815261	0.154522783
14.69924812	0.035071467	0.037170866	0.044126289	0.050158385	0.055391748	0.062399017	0.071905478	0.08229047	0.094165737	0.101507278	0.109464148	0.127304708	0.150230161	0.197277067	0.275708549	0.741384655	0.48197433	0.158129408
14.77443609	0.03537166	0.037487417	0.04449457	0.050568501	0.055835572	0.062883066	0.072438142	0.082870548	0.094788472	0.102149299	0.110120082	0.12796458	0.150836795	0.197623253	0.275095281	0.722331408	0.499776122	0.161399212
14.84962406	0.035584228	0.037711093	0.044752582	0.050853263	0.056140954	0.063211159	0.072791118	0.083245062	0.095176142	0.102538085	0.110503172	0.128308048	0.151072218	0.197490652	0.273847178	0.703009465	0.517199587	0.164326178
14.92481203	0.035710926	0.037843766	0.044902601	0.051015319	0.056310886	0.063386781	0.072968604	0.083419023	0.095334775	0.102680342	0.110620905	0.128344533	0.150948705	0.196898245	0.271996692	0.683458642	0.534225186	0.166905231
15	0.035753704	0.037887515	0.044947147	0.051057591	0.056348656	0.063413745	0.072975162	0.083397855	0.095270849	0.102583247	0.110481257	0.128083972	0.150479051	0.195865422	0.269576088	0.663717438	0.55083487	0.169132201
15.07518797	0.035714687	0.037844602	0.044888954	0.050983243	0.056257818	0.063296157	0.072815686	0.08318734	0.094991237	0.102254388	0.110092634	0.12753675	0.149676487	0.194411884	0.266617356	0.643822997	0.567012051	0.171003798
15.15037594	0.03559616	0.037717459	0.044730955	0.05079566	0.056042166	0.063038385	0.072495359	0.082793585	0.094503163	0.101701718	0.109463814	0.126713637	0.148554607	0.192557547	0.26315212	0.623811088	0.582741571	0.172517575
15.22556391	0.035400549	0.037508666	0.044476257	0.050498422	0.055705702	0.062645029	0.072019619	0.082222973	0.093814151	0.100933499	0.108603893	0.12562572	0.147127292	0.190322463	0.259211571	0.603716088	0.598009671	0.173671895
15.30075188	0.035130403	0.037220933	0.044128117	0.050095277	0.055252614	0.06212089	0.071394125	0.081482129	0.092931979	0.099958256	0.107522235	0.124284346	0.145408644	0.187726738	0.254826396	0.58357097	0.612803956	0.174465899
15.37593985	0.034788382	0.036857089	0.043689928	0.049590124	0.054687252	0.06147094	0.070624727	0.08057788	0.091864641	0.098784731	0.106228419	0.122701069	0.143412923	0.18479046	0.250026716	0.563407299	0.627113353	0.174899469
15.45112782	0.034377239	0.036420057	0.043165195	0.048986984	0.054014096	0.060700298	0.069717429	0.079517219	0.090620303	0.097421841	0.104732195	0.12088759	0.141154486	0.181533631	0.244842037	0.543255229	0.640928076	0.174973189
15.52631579	0.033899805	0.035912844	0.042557521	0.048289986	0.053237744	0.059814205	0.068678364	0.078307274	0.089207268	0.095878632	0.103043442	0.118855716	0.138647735	0.177976108	0.239301197	0.523143508	0.654239581	0.174688318
15.60150376	0.033358976	0.035338529	0.041870585	0.047503345	0.05236288	0.058817994	0.067513766	0.076955275	0.087633936	0.09416425	0.101172124	0.116617309	0.135907062	0.174137545	0.233432332	0.503099489	0.667040525	0.174046746
15.67669173	0.032757704	0.034700242	0.04110813	0.046631342	0.051394262	0.057717074	0.066229942	0.075468523	0.085908773	0.092287895	0.099128253	0.114184243	0.132946806	0.170037346	0.227262832	0.483149143	0.679324721	0.173050965
15.7518797	0.032098975	0.034001155	0.040273943	0.045678306	0.050336698	0.056516903	0.064833245	0.073854366	0.084040281	0.090258795	0.096921855	0.111568368	0.129781205	0.165694615	0.220819318	0.463317069	0.691087092	0.17170403
15.82706767	0.031385809	0.03324447	0.039371844	0.044648602	0.049195027	0.055222971	0.06333006	0.072120166	0.082036966	0.088086172	0.094562935	0.108781471	0.126424362	0.161128117	0.214127614	0.443626521	0.702323631	0.170009525
15.90225564	0.030621238	0.032433408	0.038405673	0.043546609	0.047974106	0.05384078	0.061726771	0.070273283	0.079907311	0.085779212	0.092061448	0.105835243	0.122890205	0.156356245	0.207212726	0.424099427	0.71303135	0.167971529
15.97744361	0.029808305	0.031571194	0.037379272	0.042376712	0.046678791	0.052375826	0.060029748	0.068321046	0.077659754	0.083347041	0.08942727	0.102741246	0.119192457	0.151396982	0.200098826	0.404756414	0.723208236	0.165594584
16.05263158	0.028950048	0.030661052	0.036296478	0.041143284	0.045313924	0.050833582	0.058245328	0.066270737	0.075302662	0.080798701	0.086670174	0.099510893	0.115344605	0.146267877	0.192809244	0.385616834	0.732853207	0.162883661
16.12781955	0.028049495	0.029706192	0.035161112	0.039850676	0.043884318	0.049219485	0.056379796	0.064129568	0.07284431	0.078143124	0.083799803	0.096155412	0.111359873	0.140986019	0.185366452	0.366698795	0.741966064	0.159844126
16.20300752	0.027109653	0.028709803	0.033976964	0.038503203	0.042394746	0.047538922	0.05443937	0.061904666	0.070292862	0.075389114	0.080825653	0.092685831	0.107251203	0.135568017	0.177792067	0.348019192	0.750547447	0.156481711
16.27819549	0.026133503	0.027675045	0.032747789	0.037105137	0.040849928	0.045797212	0.052430187	0.059603057	0.067656357	0.072545331	0.077757054	0.089112956	0.103031227	0.130029982	0.170106843	0.329593736	0.758598793	0.152802485
16.35338346	0.02512399	0.026605041	0.031477296	0.035660694	0.03925452	0.043999604	0.05035829	0.057231649	0.064942687	0.069620271	0.074603147	0.085447351	0.098712258	0.124387512	0.162330678	0.31143699	0.766122288	0.148812818
16.42857143	0.024084021	0.02550287	0.03016914	0.034174028	0.037613107	0.042151256	0.048229616	0.054797224	0.062159588	0.066622253	0.071372875	0.081699323	0.094306266	0.118655682	0.154482613	0.293562405	0.773120825	0.144519362
16.5037594	0.023016455	0.024371562	0.028826913	0.03264922	0.035930193	0.040257234	0.046049986	0.052306422	0.059314624	0.063559403	0.068074969	0.07787891	0.089824874	0.112849034	0.14658084	0.275982349	0.779597963	0.139929015
16.57894737	0.021924099	0.023214091	0.027454144	0.031090273	0.034210192	0.038322497	0.043825094	0.049765732	0.056415179	0.060439648	0.064717932	0.073995869	0.085279338	0.106981573	0.138642711	0.258708152	0.785557886	0.135048899
16.65413534	0.020809705	0.022033372	0.026054286	0.029501105	0.032457422	0.036351895	0.0415605	0.047181483	0.053468444	0.057270703	0.061310032	0.070059662	0.080680543	0.101066756	0.130684749	0.241750131	0.791005358	0.129886332
16.72932331	0.019675963	0.020832256	0.024630713	0.027885543	0.030676098	0.034350157	0.039261624	0.044559837	0.050481411	0.05406006	0.057859294	0.066079453	0.076038997	0.095117501	0.122722659	0.225117636	0.795945692	0.124448806
16.80451128	0.0185255	0.019613524	0.02318672	0.02624732	0.028870331	0.032321889	0.036933736	0.041906781	0.047460866	0.050814985	0.054373492	0.062064097	0.071364822	0.089146176	0.114771341	0.208819083	0.800384701	0.118743962
16.87969925	0.017360875	0.018379886	0.021725511	0.024590066	0.027044115	0.030271569	0.034581955	0.039228123	0.044413382	0.047542512	0.050860141	0.058022139	0.066667755	0.083164607	0.106844907	0.192861987	0.80432867	0.112779569
16.95488722	0.016184577	0.017133978	0.020250203	0.022917309	0.025201331	0.028203539	0.032211239	0.036529483	0.041345314	0.044249433	0.047326495	0.053961805	0.061957142	0.077184082	0.098956695	0.177253006	0.807784316	0.1065635
17.03007519	0.014999021	0.015878357	0.018763818	0.021232469	0.02334574	0.026122005	0.029826387	0.033816294	0.038262795	0.0409423	0.043779544	0.049891004	0.057241938	0.07121535	0.09111929	0.161997969	0.810758752	0.100103715
17.10526316	0.01380655	0.014615501	0.017269284	0.019538858	0.021480979	0.024031034	0.027432032	0.031093797	0.035171735	0.037627419	0.04022601	0.045817325	0.05253071	0.065268634	0.083344537	0.147101919	0.813259457	0.093408239
17.18045113	0.012609429	0.013347808	0.015769432	0.017839673	0.019610562	0.021934548	0.025032642	0.02836704	0.032077817	0.034310853	0.036672344	0.041748036	0.047831637	0.059353632	0.075643566	0.132569142	0.815294239	0.086485145
17.2556391	0.011409844	0.012077593	0.014266991	0.016138002	0.017737876	0.019836329	0.022632515	0.025640872	0.028986497	0.030998412	0.033124731	0.037690086	0.043152512	0.05347953	0.068026807	0.118403207	0.81687121	0.079342538
17.33082707	0.010209905	0.010807086	0.012764594	0.014436814	0.01586618	0.017740009	0.020235779	0.02291995	0.025903003	0.027695663	0.029589084	0.033650104	0.038500748	0.047655009	0.060504011	0.104606996	0.817998749	0.071988535
17.40601504	0.009011639	0.009538434	0.011264771	0.012738966	0.013998608	0.015649079	0.017846393	0.02020873	0.022832337	0.024407925	0.026071051	0.029634406	0.033883381	0.041888255	0.053084274	0.091182743	0.81868548	0.064431255
17.48120301	0.007816998	0.0082737	0.009769951	0.011047197	0.01213816	0.013566881	0.015468147	0.017511477	0.019779272	0.021140271	0.022576011	0.025648994	0.029307075	0.036186971	0.045776052	0.07813206	0.81894024	0.0566788
17.55639098	0.00662785	0.00701486	0.008282461	0.009364132	0.010287712	0.011496613	0.013104661	0.014832256	0.016748359	0.017897532	0.019109081	0.021699562	0.024778132	0.030558387	0.038587187	0.065455976	0.818772056	0.048739243
17.63157895	0.005445984	0.005763807	0.006804529	0.007692278	0.008450011	0.009441326	0.010759385	0.012174942	0.013743924	0.014684296	0.015675119	0.017791501	0.020302491	0.025009272	0.031524925	0.053154963	0.818190117	0.040620618
17.70676692	0.004273111	0.004522349	0.005338279	0.006034031	0.006627676	0.00740393	0.008435607	0.009543216	0.010770074	0.011504916	0.012278723	0.013929901	0.015885746	0.019545947	0.024595941	0.041228971	0.817203752	0.032330902
17.78195489	0.00311086	0.003292208	0.003885739	0.004391669	0.004823199	0.00538719	0.006136445	0.006940572	0.007830699	0.008363509	0.008924241	0.010119561	0.011533143	0.014174299	0.017806355	0.029677453	0.815822409	0.023878011
17.85714286	0.001960784	0.002075027	0.002448835	0.00276736	0.00303895	0.003393731	0.003864856	0.004370316	0.004929475	0.005263961	0.005615772	0.006364991	0.007249596	0.008899789	0.011161758	0.0184994	0.81405563	0.015269788
17.93233083	0.000824358	0.000872362	0.001029397	0.00116316	0.001277174	0.001426038	0.001623639	0.00183557	0.002069868	0.002209935	0.002357172	0.002670422	0.00303969	0.003727472	0.004667228	0.007693363	0.811913033	0.006513989
18.0075188	0.000297022	0.000314309	0.000370845	0.000418987	0.000460006	0.000513539	0.000584568	0.000660723	0.000744862	0.00079513	0.000847942	0.00096019	0.001092304	0.001337996	0.001672643	0.002742516	0.809404293	0.00238172
18.08270677	0.001402032	0.001483589	0.001750252	0.001977242	0.002170586	0.002422785	0.00275728	0.003115797	0.003511656	0.003748012	0.003996183	0.004523158	0.005142427	0.006292338	0.007853735	0.012810479	0.806539123	0.011409771
18.15789474	0.002489425	0.00263416	0.003107281	0.003509874	0.003852678	0.004299618	0.004892164	0.00552706	0.006227651	0.006645697	0.007084395	0.008015053	0.009107017	0.011131651	0.013872376	0.022513128	0.803327255	0.020562706
18.23308271	0.003558027	0.003764783	0.004440479	0.005015256	0.005504511	0.006142084	0.006987035	0.007892087	0.008890179	0.009485381	0.010109638	0.011432698	0.012982704	0.015852383	0.019725324	0.031853397	0.799778431	0.02983318
18.30827068	0.004606734	0.004874291	0.005748485	0.006491864	0.007124423	0.007948357	0.009039853	0.01020862	0.011496756	0.012264457	0.013069191	0.014773163	0.016766396	0.020451327	0.025409744	0.040834532	0.795902378	0.039213965
18.38345865	0.005634512	0.005961594	0.007030024	0.00793827	0.008710866	0.009716731	0.01104872	0.012474561	0.014045081	0.014980517	0.01596054	0.018033755	0.020455273	0.024925604	0.030923193	0.049460067	0.791708801	0.048697961
18.45864662	0.006640397	0.007025675	0.008283907	0.009353148	0.010262397	0.011445624	0.013011875	0.014687965	0.01653303	0.017631338	0.018781372	0.021212011	0.024046778	0.029272651	0.036263602	0.057733801	0.787207368	0.058278196
18.53383459	0.00762349	0.008065584	0.00950903	0.010735262	0.011777676	0.013133567	0.014927688	0.016847043	0.01895865	0.020214882	0.021529571	0.024305688	0.027538604	0.033490205	0.041429253	0.065659781	0.782407697	0.067947831
18.60902256	0.008582959	0.009080443	0.010704369	0.012083473	0.013255467	0.014779206	0.016794662	0.018950149	0.021320155	0.02272929	0.02420321	0.02731276	0.030928685	0.037576296	0.046418765	0.073242276	0.777319344	0.077700165
18.68421053	0.009518032	0.010069441	0.011868979	0.013396728	0.01469463	0.0163813	0.018611425	0.020995783	0.023615919	0.025172872	0.026800545	0.030231405	0.034215191	0.041529228	0.051231074	0.080485763	0.771951794	0.087528638
18.7593985	0.010428002	0.01103183	0.013001993	0.014674061	0.016094122	0.017938709	0.020376725	0.02298258	0.02584447	0.027544105	0.029320008	0.033060001	0.037396512	0.04534757	0.055865419	0.087394908	0.76631445	0.097426833
18.83458647	0.011312219	0.011966927	0.014102618	0.015914593	0.017452993	0.019450402	0.02208943	0.024909309	0.028004488	0.029841624	0.031760201	0.035797116	0.040471255	0.049030142	0.060321326	0.093974545	0.760416624	0.10738848
18.90977444	0.012170092	0.012874108	0.015170132	0.017117524	0.018770382	0.020915445	0.023748519	0.026774866	0.030094795	0.032064219	0.034119889	0.038441502	0.043438229	0.052576006	0.064598588	0.100229662	0.754267529	0.117407454
18.98496241	0.013001085	0.01375281	0.016203884	0.018282133	0.020045513	0.022333	0.025353084	0.028578272	0.032114353	0.034210828	0.036397994	0.040992086	0.046296441	0.055984449	0.068697252	0.106165387	0.747876272	0.127477781
19.06015038	0.013804717	0.014602526	0.01720329	0.019407776	0.021277695	0.023702324	0.026902319	0.030318667	0.034062256	0.036280529	0.038593588	0.043447964	0.049045085	0.059254977	0.072617607	0.111786968	0.741251844	0.137593636
19.13533835	0.014580559	0.015422805	0.018167832	0.020493882	0.022466316	0.025022761	0.028395522	0.031995303	0.035937728	0.038272537	0.040705888	0.045808391	0.051683531	0.062387299	0.076360165	0.117099763	0.734403117	0.147749346
19.21052632	0.015328231	0.016213249	0.019097052	0.021539949	0.023610844	0.026293744	0.029832087	0.033607545	0.037740114	0.040186197	0.042734248	0.048072777	0.05421132	0.06538132	0.079925649	0.122109223	0.727338836	0.157939389
19.28571429	0.016047402	0.016973509	0.019990554	0.022545547	0.024710819	0.027514786	0.031211502	0.03515486	0.039468877	0.04202098	0.044678154	0.050240677	0.056628156	0.068237127	0.08331498	0.126820881	0.720067616	0.168158396
19.36090226	0.016737788	0.01770329	0.020848	0.023510306	0.025765852	0.028685481	0.032533346	0.036636817	0.041123592	0.043776473	0.04653722	0.052311788	0.058933892	0.070954983	0.086529265	0.13124034	0.712597934	0.178401147
19.43609023	0.017399149	0.018402338	0.021669107	0.024433921	0.026775625	0.029805498	0.033797281	0.038053081	0.042703942	0.045452379	0.048311176	0.054285936	0.061128531	0.073535312	0.089569783	0.13537326	0.704938128	0.188662576
19.5112782	0.018031289	0.01907045	0.022453646	0.025316149	0.027739883	0.030874579	0.035003054	0.03940341	0.044209711	0.047048509	0.04999987	0.056163076	0.063212209	0.075978693	0.092437972	0.139225348	0.697096391	0.198937766
19.58646617	0.018634051	0.019707462	0.023201438	0.026156801	0.028658435	0.031892537	0.036150488	0.040687646	0.045640782	0.048564776	0.051603256	0.05794328	0.065185195	0.078285849	0.095135422	0.142802347	0.68908077	0.209221951
19.66165414	0.019207319	0.020313254	0.023912353	0.026955743	0.029531149	0.032859248	0.037239483	0.041905719	0.046997128	0.05000119	0.053121393	0.059626735	0.06704788	0.080457637	0.09766386	0.146110025	0.680899161	0.219510512
19.73684211	0.019751014	0.020887746	0.024586307	0.027712897	0.030357952	0.033774656	0.038270007	0.043057634	0.048278813	0.051357858	0.054554435	0.061213734	0.068800769	0.082495045	0.100025139	0.149154171	0.672559308	0.22979898
19.81203008	0.020265093	0.021430894	0.025223263	0.028428231	0.031138823	0.03463876	0.039242099	0.044143476	0.049485982	0.052634969	0.05590263	0.062704669	0.070444477	0.084399173	0.102221233	0.151940578	0.664068801	0.240083032
19.88721805	0.020749547	0.021942691	0.025823223	0.029101761	0.031873795	0.035451619	0.04015586	0.045163397	0.05061886	0.053832799	0.057166315	0.064100031	0.071979722	0.086171237	0.104254223	0.154475043	0.655435074	0.250358487
19.96240602	0.0212044	0.022423165	0.026386231	0.02973355	0.032562948	0.036213347	0.041011453	0.046117619	0.051677747	0.054951703	0.058345906	0.065400397	0.073407314	0.087812552	0.106126286	0.156763354	0.646665403	0.26062131
20.03759398	0.021629705	0.022872376	0.026912369	0.030323703	0.033206411	0.036924108	0.041809097	0.047006427	0.052663012	0.055992107	0.059441899	0.06660643	0.074728156	0.089324528	0.107839694	0.158811286	0.637766907	0.270867607
20.11278195	0.022025547	0.023290414	0.027401755	0.030872364	0.033804355	0.037584115	0.042549067	0.047830167	0.053575093	0.056954509	0.060454862	0.067718871	0.075943232	0.090708664	0.109396798	0.160624591	0.628746544	0.281093622
20.18796992	0.022392037	0.023677401	0.027854541	0.031379719	0.034356994	0.038193628	0.043231688	0.048589242	0.054414488	0.057839473	0.061385432	0.068738533	0.077053605	0.09196654	0.110800022	0.162208997	0.619611116	0.291295737
20.26315789	0.022729314	0.024033483	0.028270913	0.031845986	0.034864583	0.038752949	0.043857336	0.049284108	0.055181754	0.058647622	0.062234309	0.069666301	0.078060409	0.093099808	0.112051859	0.163570197	0.610367264	0.301470469
20.33834586	0.02303754	0.024358837	0.028651087	0.032271421	0.03532741	0.039262421	0.04442643	0.049915271	0.055877504	0.059379639	0.063002254	0.070503122	0.078964846	0.09411019	0.11315486	0.164713845	0.601021469	0.311614468
20.41353383	0.023316901	0.024653661	0.028995306	0.03265631	0.035745803	0.039722427	0.044939432	0.050483284	0.056502402	0.060036259	0.063690083	0.071250001	0.079768177	0.09499947	0.114111626	0.165645555	0.591580056	0.321724514
20.4887218	0.023567606	0.024918177	0.029303843	0.033000971	0.03612012	0.040133384	0.045396845	0.050988745	0.057057159	0.060618267	0.064298665	0.071908	0.080471722	0.095769486	0.114924806	0.166370889	0.582049189	0.331797517
20.56390977	0.023789884	0.025152631	0.029576995	0.033305749	0.03645075	0.040495745	0.045799208	0.051432293	0.057542532	0.061126496	0.064828915	0.072478232	0.081076852	0.096422129	0.115597089	0.166895361	0.572434878	0.341830509
20.63909774	0.023983985	0.025357287	0.029815083	0.033571015	0.036738112	0.040809994	0.046147096	0.051814603	0.057959318	0.06156182	0.065281794	0.072961854	0.081584986	0.096959334	0.116131197	0.167224427	0.562742973	0.351820651
20.71428571	0.024150174	0.025532429	0.030018451	0.033797169	0.036982651	0.041076642	0.046441117	0.052136387	0.058308353	0.061925155	0.065658305	0.073360069	0.081997585	0.097383076	0.116529879	0.167363483	0.552979171	0.361765219
20.78947368	0.024288736	0.025678361	0.030187463	0.033984629	0.037184837	0.04129623	0.046681908	0.052398391	0.058590509	0.062217451	0.065959487	0.073674118	0.082316149	0.097695367	0.116795908	0.167317864	0.543149017	0.37166161
20.86466165	0.024399971	0.0257954	0.030322503	0.034133838	0.037345165	0.041469323	0.046870133	0.05260139	0.058806689	0.062439694	0.066186414	0.073905275	0.082542214	0.097898249	0.116932076	0.167092839	0.5332579	0.381507338
20.93984962	0.024484193	0.025883882	0.030423973	0.034245257	0.037464149	0.041596511	0.047006483	0.052746185	0.058957828	0.062592899	0.066340191	0.074054849	0.082677347	0.097993791	0.116941186	0.166693608	0.52331106	0.391300028
21.01503759	0.024541732	0.025944155	0.030492291	0.034319368	0.037542325	0.041678404	0.047091672	0.052833606	0.059044884	0.062678109	0.066421952	0.074124178	0.082723141	0.097984085	0.116826053	0.166125301	0.513313589	0.401037415
21.09022556	0.024572928	0.025976582	0.030527893	0.034356667	0.037580246	0.041715632	0.047126436	0.052864503	0.059068845	0.062696394	0.066432857	0.074114623	0.082681215	0.097871241	0.116589495	0.165392975	0.50327043	0.410717343
21.16541353	0.024578133	0.025981538	0.030531225	0.034357668	0.037578483	0.041708843	0.04711153	0.052839749	0.059030716	0.062648844	0.066374088	0.07402757	0.082553207	0.097657386	0.116234332	0.16450161	0.493186383	0.420337762
21.2406015	0.024557712	0.025959409	0.03050275	0.034322898	0.03753762	0.041658702	0.047047727	0.052760236	0.058931527	0.062536572	0.066246847	0.073864423	0.082340776	0.097344656	0.115763381	0.163456114	0.483066102	0.429896723
21.31578947	0.024512038	0.02591059	0.03044294	0.034252898	0.037458259	0.041565889	0.046935815	0.052626871	0.058772321	0.062360706	0.066052355	0.073626606	0.082045592	0.096935198	0.115179452	0.162261314	0.472914102	0.439392377
21.39097744	0.024441492	0.025835487	0.030352278	0.03414822	0.03734101	0.041431097	0.046776599	0.052440578	0.058554159	0.062122392	0.065791849	0.073315554	0.081669341	0.096431163	0.114485349	0.160921958	0.462734758	0.448822973
21.46616541	0.024346465	0.025734514	0.030231258	0.034009426	0.037186498	0.041255031	0.046570894	0.052202293	0.058278115	0.061822788	0.065466578	0.072932717	0.081213715	0.095834704	0.11368386	0.159442713	0.452532308	0.458186855
21.54135338	0.024227354	0.025608093	0.030080383	0.033837089	0.036995354	0.041038407	0.046319527	0.051912965	0.057945276	0.061463065	0.065077802	0.072479553	0.080680415	0.095147977	0.112777762	0.157828168	0.442310857	0.467482458
21.61654135	0.024084563	0.025456652	0.029900161	0.033631788	0.036768223	0.040781948	0.046023335	0.051573553	0.057556737	0.061044403	0.064626792	0.07195753	0.080071146	0.09437313	0.111769813	0.156082826	0.432074376	0.476708307
21.69172932	0.023918502	0.025280625	0.029691108	0.033394113	0.036505752	0.040486389	0.045683162	0.051185021	0.057113602	0.060567989	0.064114825	0.071368118	0.079387615	0.093512311	0.11066275	0.154211111	0.421826708	0.485863016
21.76691729	0.023729584	0.025080451	0.029453748	0.033124656	0.036208599	0.040152468	0.045299861	0.050748345	0.056616982	0.060035017	0.063543183	0.070712794	0.078631531	0.092567657	0.10945929	0.15221736	0.411571566	0.49494528
21.84210526	0.02351823	0.024856575	0.029188608	0.032824018	0.035877426	0.039780932	0.044874289	0.050264502	0.056067991	0.059446685	0.062913154	0.069993035	0.0778046	0.091541297	0.108162125	0.150105831	0.401312541	0.503953879
21.91729323	0.02328486	0.024609444	0.028896218	0.032492802	0.035512899	0.039372529	0.044407308	0.049734476	0.055467749	0.058804196	0.062226025	0.069210318	0.076908523	0.090435348	0.106773922	0.147880696	0.3910531	0.512887672
21.9924812	0.023029902	0.024339509	0.028577115	0.032131616	0.035115688	0.038928014	0.043899783	0.049159252	0.054817377	0.05810875	0.061483086	0.068366119	0.075945	0.089251914	0.10529732	0.145546044	0.38079659	0.521745593
22.06766917	0.022753781	0.024047224	0.028231835	0.03174107	0.034686467	0.038448142	0.043352581	0.048539818	0.054117996	0.057361552	0.060685627	0.067461911	0.074915719	0.087993083	0.103734929	0.143105879	0.37054624	0.530526655
22.14285714	0.022456929	0.023733043	0.027860918	0.031321777	0.03422591	0.037933672	0.042766572	0.047877162	0.053370728	0.056563803	0.059834932	0.066499162	0.073822363	0.086660929	0.102089328	0.140564125	0.360305164	0.53922994
22.21804511	0.022139777	0.023397424	0.027464905	0.03087435	0.033734694	0.037385361	0.042142624	0.047172271	0.052576693	0.055716701	0.058932286	0.065479333	0.072666604	0.085257505	0.100363064	0.137924621	0.350076364	0.547854601
22.29323308	0.021802756	0.023040825	0.027044339	0.030399404	0.033213495	0.036803969	0.041481605	0.046426132	0.051737006	0.054821442	0.057978966	0.064403879	0.071450103	0.083784845	0.098558652	0.135191123	0.339862732	0.55639986
22.36842105	0.021446299	0.022663702	0.026599761	0.029897552	0.03266299	0.036190254	0.040784382	0.045639727	0.050852781	0.053879217	0.056976245	0.063274247	0.070174508	0.082244964	0.096678572	0.132367305	0.329667051	0.564865003
22.44360902	0.021070839	0.022266515	0.026131713	0.029369409	0.032083853	0.035544971	0.040051819	0.044814037	0.049925127	0.052891212	0.055925389	0.062091873	0.068841456	0.080639854	0.094725269	0.12945676	0.319491999	0.573249382
22.51879699	0.020676807	0.02184972	0.025640736	0.028815587	0.031476758	0.034868875	0.039284777	0.043950037	0.048955147	0.051858603	0.054827655	0.060858182	0.067452565	0.078971484	0.092701152	0.126463	0.309340154	0.581552408
22.59398496	0.020264633	0.021413773	0.025127369	0.028236697	0.030842377	0.034162717	0.038484114	0.043048699	0.047943935	0.050782563	0.053684294	0.059574589	0.066009441	0.0772418	0.090608594	0.123389455	0.299213989	0.589773551
22.66917293	0.019834749	0.02095913	0.02459215	0.027633346	0.030181378	0.033427244	0.037650681	0.042110986	0.046892581	0.049664254	0.052496543	0.058242497	0.064513672	0.075452721	0.08844993	0.120239476	0.289115883	0.59791234
22.7443609	0.019387581	0.020486243	0.024035614	0.027006139	0.029494426	0.0326632	0.036785326	0.041137858	0.045802165	0.048504828	0.051265633	0.056863292	0.062966829	0.073606145	0.086227456	0.117016337	0.279048118	0.60596836
22.81954887	0.018923555	0.019995564	0.023458294	0.026355681	0.028782184	0.031871325	0.035888891	0.040130266	0.04467376	0.04730543	0.049992782	0.055438351	0.061370464	0.071703939	0.083943433	0.113723232	0.269012882	0.613941245
22.89473684	0.018443097	0.01948754	0.022860718	0.025682567	0.028045308	0.031052352	0.034962212	0.039089153	0.043508428	0.046067192	0.048679195	0.053969031	0.059726111	0.069747947	0.08160008	0.110363276	0.259012274	0.621830684
22.96992481	0.017946625	0.018962618	0.022243414	0.024987394	0.027284451	0.030207009	0.034006116	0.038015454	0.042307221	0.044791236	0.047326067	0.052456678	0.058035285	0.067739983	0.079199577	0.106939512	0.249048304	0.629636415
23.04511278	0.01743456	0.01842124	0.021606903	0.024270751	0.02650026	0.029336019	0.033021425	0.036910097	0.04107118	0.043478672	0.045934578	0.050902619	0.056299479	0.065681834	0.076744066	0.103454904	0.239122894	0.637358222
23.12030075	0.016907315	0.017863846	0.020951703	0.023533222	0.025693377	0.028440098	0.032008953	0.035773998	0.039801338	0.042130598	0.044505896	0.049308166	0.054520169	0.063575259	0.07423565	0.099912343	0.229237886	0.644995935
23.19548872	0.016365304	0.017290871	0.020278328	0.022775388	0.024864438	0.027519954	0.030969504	0.034608065	0.038498712	0.040748097	0.043041173	0.047674613	0.052698807	0.061421988	0.071676389	0.096314647	0.219395036	0.65254943
23.27067669	0.015808933	0.016702746	0.019587287	0.021997824	0.024014074	0.026576291	0.029903875	0.033413196	0.03716431	0.039332244	0.041541549	0.046003237	0.050836823	0.059223723	0.069068307	0.09266456	0.209596024	0.660018623
23.34586466	0.015238607	0.0160999	0.018879085	0.021201098	0.023142908	0.025609801	0.028812854	0.032190277	0.035799128	0.037884094	0.040008147	0.044295297	0.048935628	0.056982136	0.066413385	0.088964758	0.199842451	0.667403471
23.42105263	0.014654727	0.015482756	0.018154219	0.020385772	0.022251557	0.024621172	0.02769722	0.030940184	0.034404146	0.036404694	0.038442075	0.042552033	0.04699661	0.054698868	0.063713567	0.085217843	0.190135844	0.674703971
23.4962406	0.014057688	0.014851734	0.017413183	0.019552404	0.021340631	0.023611083	0.026557741	0.029663783	0.032980334	0.034895072	0.036844427	0.040774668	0.045021133	0.052375534	0.060970754	0.08142635	0.180477655	0.681920156
23.57142857	0.013447884	0.014207247	0.016656467	0.018701543	0.020410731	0.022580204	0.025395177	0.028361927	0.031528648	0.033356244	0.035216279	0.038964406	0.04301054	0.050013717	0.058186812	0.077592747	0.170869269	0.689052097
23.64661654	0.0128257	0.013549705	0.01588455	0.017833733	0.019462454	0.021529196	0.024210277	0.027035458	0.03005003	0.031789212	0.033558693	0.03712243	0.04096615	0.04761497	0.055363562	0.073719433	0.161311997	0.696099898
23.72180451	0.01219152	0.012879514	0.015097911	0.016949511	0.018496387	0.020458714	0.02300378	0.025685205	0.028545408	0.03019496	0.031872713	0.035249905	0.038889262	0.045180816	0.05250279	0.069808743	0.151807087	0.703063694
23.79699248	0.011545721	0.012197072	0.014297019	0.016049406	0.01751311	0.019369401	0.021776415	0.024311988	0.027015697	0.028574459	0.030159367	0.033347977	0.036781149	0.042712751	0.049606242	0.065862946	0.142355721	0.709943655
23.87218045	0.010888678	0.011502774	0.013482338	0.01513394	0.016513195	0.018261893	0.020528899	0.02291661	0.025461796	0.026928664	0.028419667	0.031417771	0.03464306	0.040212238	0.046675623	0.06188425	0.132959018	0.71673998
23.94736842	0.010220757	0.010797009	0.012654325	0.01420363	0.015497205	0.017136815	0.019261941	0.021499867	0.023884591	0.025258515	0.026654607	0.029460395	0.032476225	0.037680711	0.043712603	0.057874798	0.123618035	0.723452894
24.02255639	0.009542322	0.010080162	0.011813433	0.013258982	0.014465696	0.015994785	0.017976236	0.020062538	0.022284953	0.023564936	0.024865165	0.027476935	0.030281848	0.035119576	0.040718812	0.053836675	0.114333771	0.730082654
24.09774436	0.008853731	0.009352611	0.010960105	0.012300498	0.013419216	0.014836409	0.016672471	0.018605391	0.02066374	0.021848834	0.023052301	0.025468457	0.028061109	0.032530208	0.037695841	0.049771903	0.105107168	0.73662954
24.17293233	0.008155336	0.008614727	0.01009478	0.01132867	0.012358303	0.013662285	0.015351319	0.017129183	0.019021794	0.020111103	0.021216959	0.023436008	0.025815167	0.029913954	0.034645247	0.045682449	0.09593911	0.743093858
24.2481203	0.007447485	0.00786688	0.009217889	0.010343983	0.011283488	0.012473002	0.014013443	0.015634655	0.017359941	0.018352617	0.019360066	0.021380616	0.023545156	0.02727213	0.031568546	0.041570219	0.086830429	0.749475938
24.32330827	0.006730521	0.00710943	0.008329857	0.009346915	0.010195293	0.011269138	0.012659497	0.014122536	0.015678994	0.016574239	0.017482531	0.019303288	0.021252189	0.024606024	0.02846722	0.037437065	0.077781905	0.755776131
24.39849624	0.006004779	0.006342733	0.007431101	0.008337936	0.00909423	0.010051262	0.01129012	0.012593545	0.013979752	0.014776813	0.015585246	0.017205011	0.018937355	0.021916897	0.025342715	0.033284782	0.068794267	0.761994813
24.47368421	0.005270592	0.005567139	0.006522032	0.007317507	0.007980805	0.008819933	0.009905943	0.011048384	0.012262997	0.012961167	0.013669085	0.015086754	0.01660172	0.01920598	0.02219644	0.029115113	0.059868194	0.768132377
24.54887218	0.004528284	0.004782992	0.005603056	0.006286083	0.006855513	0.007575699	0.008507583	0.009487745	0.010529498	0.011128114	0.011734909	0.012949464	0.014246327	0.016474474	0.019029768	0.024929746	0.051004319	0.774189237
24.62406015	0.003778176	0.003990632	0.004674568	0.00524411	0.005718842	0.006319101	0.007095647	0.007912306	0.008780008	0.009278452	0.009783556	0.01079407	0.011872198	0.013723555	0.015844041	0.02073032	0.042203228	0.780165825
24.69924812	0.003020584	0.00319039	0.003736959	0.004192026	0.004571271	0.005050668	0.005670732	0.006322731	0.007015266	0.007412961	0.007815852	0.008621482	0.00948033	0.010954372	0.012640561	0.01651842	0.033465465	0.78606259
24.77443609	0.002255817	0.002382595	0.002790612	0.003130262	0.003413269	0.003770919	0.004233421	0.004719674	0.005235997	0.005532408	0.005832603	0.006432589	0.007071702	0.008168042	0.009420602	0.012295584	0.024791529	0.79188
24.84962406	0.001484178	0.001567566	0.001835905	0.00205924	0.002245297	0.002480365	0.002784288	0.003103773	0.00344291	0.003637542	0.003834601	0.004228263	0.004647266	0.00536566	0.006185401	0.008063302	0.016181878	0.797618535
24.92481203	0.000705965	0.000745619	0.000873206	0.000979375	0.001067808	0.001179507	0.001323895	0.001475655	0.001636701	0.001729097	0.001822618	0.002009355	0.002207957	0.002548293	0.002936162	0.003823013	0.00763693	0.803278691
25	7.85269E-05	8.29364E-05	9.71226E-05	0.000108925	0.000118755	0.000131167	0.000147208	0.000164066	0.00018195	0.000192207	0.000202587	0.000223302	0.000245315	0.000283021	0.00032594	0.000423886	0.000842934	0.808860979


==> data/each_efficiency_multi_user_3methods.tsv <==
3	0.01	0.23	9.22	0.23	0.01	0	0.01	9.49	0.01	0	0.7	0.78	0.71	0.78	0.7
4	0	0.19	6.82	0.19	0	0	0.01	7.15	0.01	0	0.7	0.75	0.71	0.75	0.7
5	0.01	0.58	4.66	0.58	0.01	0	0.05	5.39	0.05	0	0.63	0.67	0.66	0.67	0.63
6	0.05	0.77	3.26	0.77	0.05	0.01	0.05	4.12	0.05	0.01	0.55	0.57	0.6	0.57	0.55
7	0.07	0.78	2.32	0.78	0.07	0.01	0.03	3.22	0.03	0.01	0.47	0.49	0.51	0.49	0.47
8	0.04	0.59	1.82	0.59	0.04	0	0.01	2.59	0.01	0	0.4	0.41	0.41	0.41	0.4
9	0.03	0.19	1.75	0.19	0.03	0	0	2.13	0	0	0.34	0.35	0.34	0.35	0.34
10	0.03	0.2	1.37	0.2	0.03	0.01	0.01	1.78	0.01	0.01	0.3	0.31	0.3	0.31	0.3
11	0.02	0.24	1.11	0.24	0.02	0.02	0.03	1.5	0.03	0.02	0.27	0.29	0.28	0.29	0.27
12	0.02	0.26	0.95	0.26	0.02	0.03	0.05	1.28	0.05	0.03	0.21	0.3	0.31	0.3	0.21
13	0.02	0.27	0.82	0.27	0.02	0.04	0.08	1.1	0.08	0.04	0.08	0.32	0.5	0.32	0.08
14	0.02	0.28	0.72	0.28	0.02	0.04	0.11	0.96	0.11	0.04	0.1	0.28	0.43	0.29	0.1
15	0.02	0.27	0.64	0.27	0.02	0.03	0.13	0.84	0.13	0.03	0.05	0.28	0.52	0.28	0.05
16	0.02	0.27	0.57	0.27	0.02	0.02	0.15	0.74	0.15	0.02	0.04	0.24	0.55	0.24	0.04
17	0.03	0.26	0.51	0.26	0.03	0.02	0.16	0.66	0.16	0.02	0.01	0.18	0.65	0.18	0.01
18	0.03	0.25	0.47	0.25	0.03	0.5	0.13	0.01	0.01	0.01	0.09	0.16	0.37	0.16	0.09
19	0.03	0.24	0.43	0.24	0.03	0.46	0.13	0.01	0.01	0	0.13	0.15	0.23	0.15	0.13
20	0.04	0.23	0.39	0.23	0.04	0.42	0.12	0	0.01	0	0.16	0.14	0.12	0.14	0.16
21	0.04	0.22	0.36	0.22	0.04	0.38	0.12	0	0.01	0	0.2	0.11	0	0.11	0.2
22	0.04	0.21	0.33	0.21	0.04	0.35	0.12	0	0.01	0	0.17	0.13	0.05	0.13	0.17
23	0.05	0.2	0.31	0.2	0.05	0.32	0.11	0	0.01	0	0.15	0.12	0.06	0.12	0.15
24	0.05	0.19	0.29	0.19	0.05	0.29	0.11	0	0.01	0	0.14	0.12	0.06	0.12	0.14
25	0.05	0.18	0.27	0.18	0.05	0.27	0.11	0	0.01	0	0.13	0.11	0.06	0.11	0.13


==> data/focus_points.dat <==
-4.68072741400000	2
-4.16958660200000	2
-3.65714465900000	2
-3.14315595100000	2
-2.62730778400000	2
-2.10919540000000	2
-1.58828463400000	2
-1.06385435300000	2
-0.534904227000000	2
0	2
0.534904227000000	2
1.06385435300000	2
1.58828463400000	2
2.10919540000000	2
2.62730778400000	2
3.14315595100000	2
3.65714465900000	2
4.16958660200000	2
4.68072741400000	2
-4.86031515000000	2.88992573222000
-4.33813280700000	2.88992573222000
-3.81337811400000	2.88992573222000
-3.28556233700000	2.88992573222000
-2.75406040100000	2.88992573222000
-2.21805806000000	2.88992573222000
-1.67647149500000	2.88992573222000
-1.12782025500000	2.88992573222000
-0.570017104000000	2.88992573222000
0	2.88992573222000
0.570017104000000	2.88992573222000
1.12782025500000	2.88992573222000
1.67647149500000	2.88992573222000
2.21805806000000	2.88992573222000
2.75406040100000	2.88992573222000
3.28556233700000	2.88992573222000
3.81337811400000	2.88992573222000
4.33813280700000	2.88992573222000
4.86031515000000	2.88992573222000
-4.61594942100000	4.04814560090000
-4.07100726800000	4.04814560090000
-3.52055529000000	4.04814560090000
-2.96345101300000	4.04814560090000
-2.39819178100000	4.04814560090000
-1.82275100100000	4.04814560090000
-1.23430997100000	4.04814560090000
-0.628792980000000	4.04814560090000
0	4.04814560090000
0.628792980000000	4.04814560090000
1.23430997100000	4.04814560090000
1.82275100100000	4.04814560090000
2.39819178100000	4.04814560090000
2.96345101300000	4.04814560090000
3.52055529000000	4.04814560090000
4.07100726800000	4.04814560090000
4.61594942100000	4.04814560090000
-4.50069033600000	5.68813760176000
-3.91290157300000	5.68813760176000
-3.31363410600000	5.68813760176000
-2.70020841500000	5.68813760176000
-2.06893961100000	5.68813760176000
-1.41456193500000	5.68813760176000
-0.729162453000000	5.68813760176000
0	5.68813760176000
0.729162453000000	5.68813760176000
1.41456193500000	5.68813760176000
2.06893961100000	5.68813760176000
2.70020841500000	5.68813760176000
3.31363410600000	5.68813760176000
3.91290157300000	5.68813760176000
4.50069033600000	5.68813760176000
-4.60732408100000	8.33161452636000
-3.93498162700000	8.33161452636000
-3.23815011600000	8.33161452636000
-2.51001584600000	8.33161452636000
-1.74044202300000	8.33161452636000
-0.913271458000000	8.33161452636000
0	8.33161452636000
0.913271458000000	8.33161452636000
1.74044202300000	8.33161452636000
2.51001584600000	8.33161452636000
3.23815011600000	8.33161452636000
3.93498162700000	8.33161452636000
4.60732408100000	8.33161452636000

==> data/sub_figure_2D.tsv <==
1	1	1	1	1	1	1	1
2	0.925211416	0.919354531	0.685194446	0.668866041	0.825484259	0.897813045	0.641706139
3	0.874010017	0.87459862	0.60914859	0.585192413	0.739559331	0.714752186	0.482023773
4	0.819278948	0.815490428	0.570592193	0.571841797	0.698740872	0.617176496	0.393397906
5	0.806939359	0.807971487	0.542742146	0.509688926	0.646712323	0.548588545	0.339200313
6	0.777341056	0.77858045	0.525493959	0.42054658	0.631304741	0.507969021	0.321761324
7	0.767356845	0.763556556	0.449541684	0.353845052	0.597096462	0.49821915	0.303011247
8	0.73429601	0.735863779	0.370705068	0.313971965	0.548160609	0.463828477	0.280851251
9	0.713098127	0.706635885	0.316467467	0.281034305	0.519342169	0.438007893	0.276450846
10	0.665404969	0.656168967	0.236674667	0.266703341	0.490940355	0.398341929	0.26453342
11	0.597803733	0.5903697	0.023076832	0.257133521	0.439541094	0.371686347	0.259502141
12	0.518181676	0.512514706	0.000394454	0.142457109	0.354240211	0.343606438	0.255214724
13	0.426175895	0.420052165	2.19462E-06	0.009426781	0.304629424	0.296965166	0.25275076
14	0.317832441	0.286517085	3.32052E-09	0.000182286	0.258092546	0.246613567	0.240899833
15		0.077743224		1.54308E-06		0.089250252	0.111230386
16		0.008060157		5.89632E-09		0.034053186	0.024475893
17		0.000382143		9.304E-12		0.001429897	0.003453351
18		7.36719E-06		5E-15		0.000111078	0.000378033


==> data/sub_figure_2D_depth_mid.tsv <==
1	1	1	1	1	1	1	1
2	0.881033534	0.889047077	0.664887855	0.897122512	0.756951263	0.63925552	0.863561253
3	0.837620762	0.850857346	0.59695659	0.86628319	0.744253988	0.531828275	0.860560927
4	0.788719447	0.800365901	0.54451296	0.81055919	0.598280891	0.503583586	0.802077651
5	0.730272649	0.741679232	0.519260854	0.801369445	0.52604484	0.469171646	0.781596987
6	0.667040544	0.677791024	0.507418011	0.778353385	0.471637101	0.382701565	0.769706396
7	0.600404447	0.609179322	0.499527056	0.770426117	0.404717147	0.342170571	0.756432708
8	0.530484707	0.533567677	0.420490487	0.76418118	0.375141061	0.295771502	0.754829595
9	0.455604344	0.426610898	0.068745847	0.567943847	0.255290651	0.244769714	0.579929325
10		0.135128993		0.138559251		0.185310159	0.232655853
11		0.014800645		0.009862865		0.031996214	0.047152359
12		0.000688854		0.000264369		0.002909538	0.005959949
13		1.26337E-05		2.54113E-06		0.000352745	0.00056669


==> data/sub_figure_3D.dat <==
1	1	1
0.965643308	0.95929817	0.99990537
0.808462344	0.804308537	0.813429047
0.729269595	0.742293506	0.813379396
0.686190416	0.697711384	0.729672829
0.632013016	0.652448372	0.729543573
0.593483122	0.60798849	0.682021121
0.548615012	0.596997528	0.681697661
0.527996362	0.554302421	0.648014059
0.512173387	0.512422336	0.647925418
0.487923096	0.499070467	0.620268942
0.480201578	0.479746942	0.620234157
0.468064474	0.455067065	0.613711828
0.459885263	0.449046595	0.613468774
0.445219331	0.441750484	0.588684164
0.420620311	0.42453294	0.588531351
0.411852377	0.41938972	0.570518094
0.405210168	0.398434463	0.570415122
0.399508308	0.394558067	0.554330542
0.388420754	0.390592308	0.554166362
0.379712413	0.375780261	0.547660357
0.374953802	0.368457729	0.547620228
0.361910722	0.361895261	0.536701043
0.346995415	0.356599547	0.536321081
0.337207229	0.352314195	0.522736042
0.330247296	0.347421373	0.52262085
0.321783285	0.341386014	0.515615389
0.317352194	0.334266598	0.515594077
0.313779071	0.325939978	0.508332046
0.308066303	0.321777105	0.508290917
0.302631016	0.313973769	0.504085085
0.299263311	0.305630829	0.503966994
0.293455214	0.300630705	0.49553886
0.290707619	0.291215987	0.49506511
0.284971418	0.290337586	0.492171181
0.281187623	0.284135223	0.491965435
0.274776979	0.27808206	0.486369619
0.272956047	0.27360825	0.485692669
0.269781495	0.262521922	0.483591796
0.261873965	0.254825357	0.483505326
0.260364692	0.252067714	0.480271347
0.255348233	0.247803051	0.480160313
0.251419419	0.246381887	0.477642169
0.245626068	0.24264158	0.477040802
0.239186356	0.234266556	0.476502547
0.233752051	0.229604604	0.475900278
0.229523732	0.22641212	0.475432324
0.226318372	0.220935664	0.474417692
0.222324649	0.217043931	0.474093191
0.217581589	0.214377495	0.470599876
0.215049813	0.209065847	0.469521381
0.21208572	0.207726426	0.467090427
0.205098261	0.203834011	0.466627182
0.204348453	0.200907578	0.465742406
0.200365106	0.198458486	0.46538182
0.198218868	0.195917757	0.455925917
0.195340263	0.190692386	0.454506028
0.193938356	0.189063187	0.444169353
0.190042859	0.186522543	0.444002259
0.184705456	0.182489721	0.437461866
0.182525277	0.179422521	0.436121416
0.181211787	0.174703173	0.426655207
0.179780008	0.172997878	0.42619794
0.177346385	0.170735701	0.417021136
0.17250418	0.165258813	0.415878713
0.168279748	0.164229765	0.411243363
0.164746694	0.160250821	0.410644287
0.162372669	0.158454066	0.400218088
0.159436216	0.155127643	0.399727521
0.157679794	0.153620812	0.399334186
0.154465319	0.150655895	0.398812093
0.153257181	0.149204443	0.396939411
0.150503844	0.148656404	0.395774922
0.148154809	0.145418135	0.388851424
0.146271106	0.141624582	0.38867469
0.14557479	0.140935089	0.382185607
0.141718411	0.138859755	0.380372791
0.140652142	0.136739684	0.378105766
0.139456058	0.134640671	0.37781004
0.136681044	0.131717042	0.375297015
0.134319542	0.130381118	0.374546574
0.132628018	0.129344253	0.368627675
0.129435707	0.125174775	0.36817373
0.126895787	0.124404548	0.36788175
0.125266636	0.122177027	0.366830177
0.122760207	0.119221094	0.363698544
0.121112413	0.118860591	0.363178634
0.119464981	0.116618455	0.359322342
0.117703411	0.115782941	0.359300981
0.116583839	0.112504052	0.357622214
0.114095794	0.110703072	0.357611668
0.112010534	0.108767589	0.354585183
0.108977255	0.107252304	0.354374489
0.107908173	0.106456538	0.352640329
0.106337293	0.104523702	0.352594596
0.10318944	0.103670189	0.351012016
0.10197749	0.101577003	0.350920526
0.100130217	0.101192498	0.348776229
0.0991072	0.100340988	0.348676513
0.098374516	0.097382776	0.346679761
0.096161816	0.095969094	0.346175672
0.095265967	0.094788197	0.344660177
0.09361688	0.093827394	0.344528099
0.091674424	0.092533964	0.343602799
0.089782014	0.091252043	0.343383815
0.08829103	0.088955168	0.342763105
0.086414447	0.088160851	0.342095001
0.085125898	0.086367098	0.341850518
0.08317867	0.084759688	0.340764467
0.081321483	0.083341734	0.340037191
0.080072971	0.082250765	0.339816541
0.079202884	0.080404026	0.33952352
0.077335392	0.07941078	0.338500094
0.076365356	0.078028077	0.337878336
0.073800157	0.076432221	0.335593263
0.071633914	0.075712498	0.335549279
0.070173318	0.074355568	0.33103722
0.069179133	0.073493002	0.330367304
0.067629095	0.071254301	0.330103804
0.06672475	0.07047332	0.329714945
0.064270565	0.0696821	0.324724436
0.063645216	0.069340535	0.32470514
0.062362888	0.06717743	0.322642587
0.061482211	0.066679638	0.322380148
0.060166983	0.065878367	0.319385967
0.059602841	0.064879447	0.319263253
0.058429394	0.063690678	0.317028523
0.057750607	0.062249477	0.316927727
0.056171154	0.060460492	0.315360721
0.055382994	0.059655842	0.315336345
0.053935819	0.059058843	0.312398491
0.052955821	0.05728766	0.312065168
0.051472505	0.056487825	0.311771737
0.050989608	0.055493884	0.311607698
0.049877153	0.054407621	0.306995787
0.049188352	0.053184665	0.306665779
0.047623798	0.052124419	0.3049285
0.046389276	0.051498982	0.304916661
0.046257309	0.050461427	0.304681531
0.045503881	0.049528659	0.304541572
0.044326519	0.048698662	0.302166437
0.042867148	0.047577371	0.302054316
0.042184917	0.046895492	0.301948716
0.040871638	0.045474446	0.30174008
0.040414087	0.04410207	0.299854147
0.039175843	0.043700216	0.299803507
0.038499484	0.042695999	0.29875088
0.036414246	0.04235565	0.298664151
0.035675519	0.041269925	0.298523788
0.034573901	0.040708818	0.298379056
0.033708441	0.039280644	0.298206911
0.033179121	0.038763381	0.297716973
0.031998058	0.037448513	0.295992429
0.031393869	0.036450527	0.295912783
0.030688985	0.036222688	0.295032807
0.029287964	0.035565837	0.294829447
0.028756411	0.034837417	0.294657101
0.027302646	0.033343362	0.292699158
0.026801588	0.032646964	0.291651348
0.025496047	0.032140089	0.291145957
0.024911291	0.030809992	0.29067312
0.023767812	0.030174405	0.290136333
0.023032712	0.02918489	0.28873407
0.021839649	0.028661735	0.2883448
0.02046193	0.027675685	0.286413657
0.02008621	0.027160634	0.285617515
0.019706835	0.026596907	0.285383867
0.018636023	0.025751747	0.284254404
0.017905113	0.025513482	0.284141074
0.016927872	0.025127528	0.282421101
0.016218541	0.024459726	0.282250158
0.015438927	0.023797411	0.281563768
0.014561734	0.023206906	0.281499056
0.013485503	0.021829734	0.281214875
0.012763211	0.021147612	0.28101329
0.011720062	0.020868811	0.27934195
0.011429469	0.020407906	0.278722248
0.010861777	0.020156948	0.278421346
0.009971684	0.019098634	0.278410781
0.009729206	0.018633955	0.27802215
0.009065725	0.018211777	0.278019016
0.008225523	0.017548455	0.277433826
0.0078079	0.016902984	0.276079305
0.007014054	0.016499639	0.275529873
0.006577506	0.016083006	0.274989708
0.006005185	0.015675433	0.274441548
0.00523315	0.015159415	0.274152084
0.004334501	0.014783858	0.273631009
0.003713413	0.014020839	0.273013803
0.003156751	0.013463841	0.272884895
0.002791715	0.01332339	0.270679503
0.00221973	0.012665065	0.270630003
0.001821359	0.012408835	0.2700281
0.001169248	0.011440411	0.269946738
	0.010929383	0.269131578
	0.010602736	0.26827
	0.00994484	0.267765641
	0.009311638	0.267632192
	0.008958478	0.264956102
	0.008622951	0.264685018
	0.008286001	0.264383297
	0.00774859	0.2560057
	0.007499075	0.255886139
	0.006866576	0.237841263
	0.006665936	0.224785048
	0.006297954	0.219022429
	0.005706742	0.217884556
	0.005253705	0.21344483
	0.004677132	0.212120391
	0.004453319	0.211176318
	0.00424466	0.208211582
	0.003864005	0.206197158
	0.003527742	0.20331543
	0.003268486	0.200793572
	0.002998299	0.197777514
	0.0026315	0.197618468
	0.002384595	0.194194545
	0.002283608	0.185995904
	0.002002646	0.181752111
	0.001830007	0.180600208
	0.001659686	0.176314182
	0.001613463	0.165169955
	0.001509057	0.159365631
	0.001383313	0.151709562
	0.001252288	0.151327119
	0.001116295	0.145500054
	0.001051561	0.144706714
	0.000961763	0.123697847
	0.000918519	0.123415849
	0.000851106	0.11692491
	0.000708332	0.114813011
	0.000634038	0.108841961
	0.000597266	0.103122217
	0.000538021	0.099523319
	0.000487872	0.091381592
	0.000442938	0.088807684
	0.000389983	0.087865147
	0.00036632	0.087081817
	0.000300696	0.07694803
	0.00023426	0.07622365
	0.000205567	0.076212898
	0.000151739	0.075410421
	0.000142875	0.073556362
	8.12E-05	0.071042645
		0.06732924
		0.063539086
		0.057982865
		0.055083848
		0.054764891
		0.053789291
		0.053245206
		0.051329801
		0.048443156
		0.046940316
		0.045057841
		0.044544659
		0.043146975
		0.040138971
		0.036955374
		0.034678571
		0.032024734
		0.027296082
		0.026709645
		0.025769534
		0.02091406
		0.02083146
		0.02080543
		0.019397342
		0.018961129
		0.017990556
		0.016928895
		0.014906693
		0.014442099
		0.014149056
		0.013923166
		0.013632018
		0.013210467
		0.01287048
		0.012145254
		0.01201548
		0.011118134
		0.009974609
		0.009374114
		0.009286239
		0.008857265
		0.008077232
		0.007513019
		0.007493367
		0.007151921
		0.006442546
		0.00639257
		0.006384953
		0.005613147
		0.005515932
		0.004934077
		0.004649616
		0.003795058
		0.00372942
		0.003706269
		0.003672795
		0.002695577
		0.00265043
		0.002633445
		0.002529913
		0.0022341
		0.001921573
		0.001918982
		0.001835427
		0.001793429
		0.00172449
		0.001631964
		0.00160923
		0.001571073
		0.001512593
		0.001474952
		0.001363475
		0.001312157
		0.001210886
		0.001210781
		0.001156881
		0.001102236
		0.00103615
		0.000958198
		0.000875638
		0.000801091
		0.000701338
		0.000649191
		0.000646717
		0.000580333
		0.000552957
		0.000536284
		0.000499814
		0.000456214
		0.00043114
		0.000411178
		0.000332652
		0.000312936
		0.000312701
		0.000289332
		0.000250556
		0.000214753
		0.000193012
		0.000184913
		0.000182911
		0.000180294
		0.000176323
		0.00017275
		0.000163571
		0.000159492
		0.000157375
		0.000149361
		0.000141203
		0.000133972
		0.000130301
		0.000118859
		0.000108449
		0.000106712
		0.000102079
		9.56E-05
		7.85E-05
		7.84E-05
		7.26E-05
		6.72E-05
		6.62E-05
		6.23E-05
		5.65E-05
		5.29E-05
		4.54E-05
		4.30E-05
		3.91E-05
		3.58E-05
		3.50E-05
		3.27E-05
		3.04E-05
		2.75E-05
		2.56E-05
		2.33E-05
		2.30E-05
		1.79E-05
		1.75E-05
		1.68E-05
		1.57E-05
		1.57E-05
		1.52E-05
		1.46E-05
		1.36E-05
		1.25E-05
		1.12E-05
		1.12E-05
		1.11E-05
		1.10E-05
		9.96E-06
		9.67E-06
		8.61E-06
		8.28E-06
		8.00E-06
		7.83E-06
		7.58E-06
		6.15E-06
		6.04E-06
		5.88E-06
		4.95E-06
		4.94E-06
		4.33E-06
		3.68E-06
		3.46E-06
		3.19E-06
		3.10E-06
		2.75E-06
		2.63E-06
		2.57E-06
		2.40E-06
		2.13E-06
		1.99E-06
		1.83E-06
		1.62E-06
		1.37E-06
		1.30E-06
		1.14E-06
		1.14E-06
		1.11E-06
		1.06E-06
		1.04E-06
		1.02E-06
		9.85E-07
		8.97E-07
		8.60E-07
		7.96E-07
		7.73E-07
		7.59E-07
		6.73E-07
		6.45E-07
		5.98E-07
		5.70E-07
		5.61E-07
		5.02E-07
		4.32E-07
		4.28E-07
		4.14E-07
		3.93E-07
		3.85E-07
		3.11E-07
		2.98E-07
		2.56E-07
		2.36E-07
		2.18E-07
		2.04E-07
		2.00E-07
		1.95E-07
		1.70E-07
		1.46E-07
		1.22E-07
		1.20E-07
		1.17E-07
		1.10E-07
		8.65E-08
		8.57E-08
		7.82E-08
		7.76E-08
		7.23E-08
		7.03E-08
		6.68E-08
		6.23E-08
		5.80E-08
		5.62E-08
		5.25E-08
		5.14E-08
		4.91E-08
		4.73E-08
		4.38E-08
		4.13E-08
		3.89E-08
		3.61E-08
		3.41E-08
		3.29E-08
		3.00E-08
		2.63E-08
		2.46E-08
		2.39E-08
		2.02E-08
		1.88E-08
		1.58E-08
		1.57E-08
		1.41E-08
		1.36E-08
		1.27E-08
		1.21E-08
		1.19E-08
		1.00E-08
		9.01E-09
		7.91E-09
		7.91E-09
		7.22E-09
		7.12E-09
		4.89E-09
		4.70E-09
		4.67E-09
		4.03E-09
		3.92E-09
		3.79E-09
		3.68E-09
		3.48E-09
		3.20E-09
		3.10E-09
		3.07E-09
		3.01E-09
		2.94E-09
		2.69E-09
		2.61E-09
		2.48E-09
		2.30E-09
		2.20E-09
		2.16E-09
		1.90E-09
		1.81E-09
		1.42E-09
		1.37E-09
		1.29E-09
		1.16E-09
		1.02E-09
		9.71E-10
		8.82E-10
		8.61E-10
		7.88E-10
		7.15E-10
		6.74E-10
		6.20E-10
		5.63E-10
		5.31E-10
		4.76E-10
		4.74E-10
		3.77E-10
		3.65E-10
		3.42E-10
		2.44E-10
		2.34E-10
		2.02E-10
		1.98E-10
		1.93E-10
		1.81E-10
		1.72E-10
		1.72E-10
		1.66E-10
		1.58E-10
		1.54E-10
		1.51E-10
		1.48E-10
		1.34E-10
		1.30E-10
		1.28E-10
		1.10E-10
		1.03E-10
		9.98E-11
		9.07E-11
		8.82E-11
		8.47E-11
		6.87E-11
		6.40E-11
		5.83E-11
		5.00E-11
		4.77E-11
		4.59E-11
		3.76E-11
		3.47E-11
		3.18E-11
		3.11E-11
		2.76E-11
		2.73E-11
		2.55E-11
		2.14E-11
		2.14E-11
		1.95E-11
		1.76E-11
		1.37E-11
		1.22E-11
		1.17E-11
		1.12E-11
		1.00E-11
		8.61E-12
		8.47E-12
		8.42E-12
		7.90E-12
		7.69E-12
		7.38E-12
		6.83E-12
		6.72E-12
		6.46E-12
		5.95E-12
		5.69E-12
		5.53E-12
		5.00E-12
		4.74E-12
		4.51E-12
		4.14E-12
		3.76E-12
		3.11E-12
		2.92E-12
		2.91E-12
		2.86E-12
		2.21E-12
		2.03E-12
		1.91E-12
		1.67E-12
		1.52E-12
		1.48E-12
		1.34E-12
		1.31E-12
		1.25E-12
		1.15E-12
		9.38E-13
		7.90E-13
		7.85E-13
		7.51E-13
		6.89E-13
		6.43E-13
		5.79E-13
		4.46E-13
		4.30E-13
		3.67E-13
		3.46E-13
		3.32E-13
		3.28E-13
		3.06E-13
		3.06E-13
		2.86E-13
		2.78E-13
		2.68E-13
		2.48E-13
		2.27E-13
		2.13E-13
		2.11E-13
		1.80E-13
		1.70E-13
		1.48E-13
		1.46E-13
		1.42E-13
		1.23E-13
		1.20E-13
		1.07E-13
		1.02E-13
		9.00E-14
		7.99E-14
		7.51E-14
		6.65E-14
		5.85E-14
		5.61E-14
		5.05E-14
		4.83E-14
		4.62E-14
		4.36E-14
		4.02E-14
		3.57E-14
		3.32E-14
		2.67E-14
		2.48E-14
		2.07E-14
		1.84E-14
		1.51E-14
		1.40E-14
		1.24E-14
		1.18E-14
		1.15E-14
		1.14E-14
		1.07E-14
		1.06E-14
		1.00E-14
		9.69E-15
		9.58E-15
		8.80E-15
		8.40E-15
		8.29E-15
		7.17E-15
		6.59E-15
		6.24E-15
		6.00E-15
		4.89E-15
		4.76E-15
		4.31E-15
		4.07E-15
		3.91E-15
		3.59E-15
		3.04E-15
		3.01E-15
		2.52E-15
		2.44E-15
		2.11E-15
		1.98E-15
		1.85E-15
		1.69E-15
		1.60E-15
		1.44E-15
		1.39E-15
		1.22E-15
		1.10E-15


==> data/sub_figure_3D.tsv <==
1	1	1	1
2	0.951176915	0.921607625	0.999910327
3	0.935652297	0.904681852	0.859823361
4	0.884511847	0.865846888	0.859659398
5	0.86593034	0.851787176	0.784834954
6	0.826796878	0.836038728	0.784802459
7	0.821478003	0.817086667	0.74975424
8	0.787451326	0.788211646	0.749604161
9	0.777527242	0.78001046	0.724965128
10	0.774626347	0.765637143	0.724762651
11	0.7431546	0.735050464	0.701120759
12	0.736280914	0.723777077	0.700881889
13	0.723398677	0.707189942	0.69612164
14	0.707873423	0.697972263	0.69610712
15	0.7006359	0.687639882	0.679079944
16	0.683693921	0.670485308	0.678860321
17	0.67510251	0.654181963	0.661779919
18	0.663219825	0.6516893	0.66171431
19	0.656092615	0.638603372	0.647851831
20	0.651336156	0.626169276	0.647609809
21	0.6453438	0.618213464	0.640220845
22	0.630198967	0.609903051	0.640007098
23	0.620858792	0.59514887	0.632981469
24	0.612949698	0.583160915	0.631926229
25	0.606171711	0.564520025	0.62323782
26	0.594318532	0.560319494	0.622243841
27	0.588629948	0.553554691	0.614462686
28	0.57706183	0.547175012	0.614299445
29	0.569785246	0.541893865	0.608354989
30	0.561512448	0.533976333	0.607250313
31	0.553530156	0.529259437	0.603704259
32	0.551009288	0.522771317	0.602458458
33	0.546116437	0.514059888	0.599679994
34	0.538765762	0.507283427	0.598642812
35	0.534461551	0.498059163	0.5961154
36	0.527762415	0.494592883	0.594992952
37	0.519255294	0.487974128	0.593800619
38	0.512628486	0.481832424	0.593184405
39	0.506816396	0.479204885	0.584603403
40	0.503896439	0.474079786	0.579437946
41	0.499968898	0.466813167	0.574855198
42	0.491015173	0.459896506	0.566938066
43	0.487866135	0.455978376	0.5625556
44	0.485997818	0.449169494	0.560173171
45	0.480464076	0.444357835	0.55941052
46	0.469478854	0.440382931	0.55750665
47	0.467145798	0.434458853	0.550054699
48	0.460659534	0.427207943	0.546264039
49	0.459063564	0.41929392	0.542061774
50	0.454764236	0.413954664	0.533729263
51	0.450360087	0.412799292	0.532015971
52	0.44627992	0.409302636	0.530729941
53	0.44337229	0.405391199	0.528234155
54	0.43949092	0.399262525	0.523700808
55	0.433145578	0.395339396	0.517387908
56	0.428362175	0.388408674	0.517014207
57	0.42395497	0.386221104	0.512483101
58	0.419928565	0.380149346	0.507325555
59	0.418918113	0.37736674	0.505177962
60	0.413806188	0.374179397	0.505061791
61	0.412969724	0.369788596	0.502399075
62	0.40825514	0.369084222	0.496582348
63	0.402326527	0.367042324	0.494312245
64	0.399627771	0.36451656	0.490000689
65	0.398523086	0.361915818	0.489880942
66	0.395760413	0.359205138	0.48850291
67	0.390734966	0.354685739	0.485605043
68	0.388297161	0.350078546	0.483777181
69	0.384336311	0.347696695	0.48331199
70	0.382134263	0.346229321	0.482427958
71	0.38057704	0.344247363	0.478921193
72	0.376330407	0.340297542	0.477732466
73	0.375197899	0.336734669	0.477025225
74	0.372386435	0.334425162	0.474583623
75	0.369447005	0.330817851	0.471371716
76	0.367214097	0.32687428	0.471081409
77	0.358582518	0.325425507	0.467901455
78	0.356237953	0.323127376	0.466885638
79	0.35372002	0.321029476	0.465376802
80	0.351167854	0.318283381	0.464168725
81	0.349091322	0.316722403	0.462520865
82	0.346034531	0.314763279	0.462165319
83	0.343051829	0.310999065	0.460683056
84	0.341843608	0.308974496	0.459793314
85	0.339120556	0.306504745	0.458761347
86	0.336125019	0.305636533	0.457645148
87	0.333321869	0.304144606	0.455606798
88	0.33267743	0.301190812	0.453602951
89	0.32706174	0.297870307	0.453484281
90	0.324859555	0.297381168	0.452267001
91	0.323305981	0.294642074	0.451434368
92	0.319916605	0.291567883	0.450479486
93	0.318873338	0.290257995	0.45039668
94	0.314785841	0.286605106	0.44977021
95	0.313536077	0.285522647	0.447734564
96	0.310920269	0.282795729	0.446410017
97	0.307949319	0.281749983	0.445744891
98	0.305839383	0.278253294	0.441961006
99	0.305012769	0.276774715	0.44188186
100	0.301986409	0.274895671	0.439724014
101	0.299521894	0.274025253	0.437175236
102	0.298927594	0.271630053	0.435692088
103	0.293585862	0.270772717	0.435289074
104	0.29223772	0.268646276	0.434599951
105	0.288950622	0.266998875	0.433476934
106	0.286805485	0.264938073	0.43209777
107	0.283668383	0.262303481	0.431825805
108	0.282451153	0.261406608	0.428965425
109	0.279086314	0.257924456	0.428189371
110	0.275802157	0.255327597	0.427518862
111	0.274778183	0.252519684	0.425792956
112	0.26959612	0.251551544	0.42411053
113	0.267666394	0.250456133	0.423646315
114	0.266783562	0.249225035	0.42175836
115	0.264355408	0.248194001	0.421221262
116	0.262719873	0.244905153	0.420172132
117	0.259870653	0.244332457	0.419850938
118	0.258024301	0.242290874	0.41842574
119	0.255319733	0.24078213	0.418173279
120	0.253274005	0.23975143	0.416435837
121	0.251282882	0.23794821	0.415843956
122	0.250166084	0.235281914	0.415158688
123	0.249152952	0.234052003	0.414487833
124	0.247254039	0.232486719	0.413997365
125	0.244638539	0.230853988	0.4135198
126	0.242948974	0.229520734	0.412585184
127	0.241722788	0.22750817	0.410496487
128	0.238446785	0.226900555	0.409853401
129	0.235572603	0.225170346	0.40913297
130	0.233386295	0.222827824	0.406976267
131	0.232279235	0.220828309	0.40538553
132	0.230276599	0.21898487	0.404196506
133	0.22786284	0.217917788	0.403708793
134	0.225937025	0.216272142	0.402397771
135	0.223691339	0.213639561	0.402210289
136	0.220897734	0.212895354	0.400470173
137	0.219089366	0.211104798	0.399973153
138	0.217037041	0.209702405	0.399184087
139	0.214965078	0.208464022	0.397892689
140	0.212970377	0.206762213	0.396647349
141	0.211457964	0.205180071	0.396127535
142	0.20984587	0.20402358	0.394242481
143	0.206598201	0.202480497	0.393905384
144	0.20532096	0.201694959	0.392912387
145	0.202926353	0.20045831	0.392525271
146	0.200666277	0.19878372	0.391772881
147	0.199034554	0.197521112	0.391444501
148	0.196650081	0.196416678	0.390321552
149	0.196189225	0.194177223	0.390124682
150	0.193688627	0.193624845	0.389533046
151	0.191727447	0.191798693	0.389477313
152	0.19138891	0.190200343	0.38905913
153	0.188790179	0.188581807	0.386464231
154	0.186541936	0.186756583	0.38637972
155	0.184748279	0.185568327	0.383533987
156	0.182964323	0.184220625	0.383138452
157	0.18063444	0.181186848	0.38084821
158	0.179816862	0.180539952	0.379703525
159	0.177444363	0.179408416	0.377851928
160	0.175818233	0.178021505	0.376517627
161	0.174980063	0.176624099	0.37578993
162	0.173307141	0.174710675	0.375338961
163	0.171291859	0.173019097	0.374309707
164	0.170376815	0.171482322	0.374006795
165	0.168540192	0.170254447	0.373568639
166	0.167032257	0.168679186	0.372775887
167	0.165223537	0.168089186	0.372037694
168	0.16360919	0.166239556	0.371327461
169	0.162213308	0.164630081	0.370353941
170	0.160652303	0.162351083	0.369333629
171	0.160082855	0.160795798	0.367038717
172	0.15752135	0.160143958	0.366099744
173	0.157181456	0.158152199	0.365605729
174	0.156302407	0.156639252	0.364706383
175	0.154312341	0.155731478	0.363945788
176	0.152222452	0.154404239	0.363832759
177	0.150941591	0.153918962	0.362447133
178	0.14896869	0.152431098	0.361646973
179	0.145669537	0.151352113	0.361328075
180	0.145114353	0.150451063	0.360735638
181	0.144068397	0.148854019	0.359603147
182	0.143181358	0.147476535	0.359482063
183	0.141027287	0.145634062	0.357732994
184	0.139359026	0.144261021	0.357709644
185	0.137470046	0.143473824	0.357273783
186	0.135714888	0.14174559	0.35678008
187	0.134081227	0.139835255	0.355963361
188	0.132402018	0.138891737	0.355844899
189	0.131197694	0.138087846	0.355525708
190	0.128421894	0.136391016	0.355247979
191	0.126341939	0.135374659	0.355126931
192	0.12559849	0.134347928	0.354906055
193	0.12293382	0.132766266	0.354031998
194	0.121471028	0.132241749	0.352876059
195	0.12034508	0.130595346	0.351228098
196	0.119466326	0.129962336	0.351112821
197	0.118370479	0.129499477	0.35012823
198	0.116297561	0.128028405	0.349875306
199	0.115455493	0.126443637	0.34897343
200	0.113902133	0.125594627	0.348841161
201	0.112252048	0.124689337	0.347634402
202	0.111120706	0.123494805	0.346738416
203	0.108870657	0.122265617	0.346242885
204	0.108069933	0.121288552	0.345095012
205	0.107610055	0.120762906	0.34474421
206	0.105799094	0.119365821	0.343988213
207	0.104825845	0.11876204	0.343705205
208	0.102674644	0.116614916	0.34344272
209	0.101190801	0.115989785	0.342898381
210	0.100425441	0.114309272	0.342523296
211	0.099417043	0.113085772	0.341987854
212	0.098369232	0.112344013	0.341756983
213	0.097321538	0.111325162	0.34096619
214	0.095724318	0.110063734	0.340674339
215	0.094651634	0.108481118	0.340146928
216	0.092670118	0.10688641	0.339116018
217	0.091648492	0.105726595	0.338578643
218	0.090317803	0.104780796	0.338107647
219	0.089260157	0.10435132	0.33653934
220	0.087777252	0.102968341	0.335956443
221	0.086985922	0.102191924	0.335375837
222	0.085891202	0.100699412	0.335074607
223	0.085018448	0.100097505	0.334983055
224	0.083772323	0.099623897	0.333754036
225	0.082536325	0.097214072	0.333552817
226	0.081697119	0.095950143	0.332944129
227	0.081052445	0.094579983	0.332483901
228	0.08010479	0.093852776	0.332198455
229	0.077885281	0.093281051	0.331841541
230	0.076549134	0.091236672	0.331082236
231	0.075839541	0.090736272	0.329926895
232	0.075020239	0.090137859	0.329390772
233	0.073094906	0.088808351	0.328289528
234	0.071734603	0.087403818	0.327964733
235	0.070599582	0.087155721	0.326275144
236	0.06926344	0.086132924	0.326242569
237	0.067702222	0.085170774	0.325582167
238	0.06737421	0.083879024	0.324673794
239	0.065580635	0.083416489	0.32374939
240	0.064379873	0.082910793	0.323188079
241	0.063748155	0.08148803	0.32262485
242	0.061905985	0.080716188	0.322372845
243	0.060661692	0.080241239	0.321648375
244	0.058814941	0.078887575	0.32135904
245	0.058089117	0.077680299	0.32077587
246	0.057262986	0.076822305	0.320633843
247	0.055631898	0.075500673	0.320185213
248	0.054333272	0.074836502	0.319096228
249	0.053340898	0.074388269	0.318760268
250	0.051996471	0.073681919	0.318495764
251	0.050373609	0.072448755	0.318312796
252	0.049944464	0.071895596	0.31825527
253	0.048763564	0.070816946	0.317905287
254	0.04810491	0.069901876	0.317828417
255	0.04656933	0.069344939	0.31759146
256	0.045610846	0.068904541	0.317352188
257	0.044979719	0.067492569	0.316766917
258	0.043567314	0.067018365	0.315892866
259	0.041698228	0.066083337	0.315658704
260	0.040416032	0.064686289	0.314993879
261	0.040088513	0.063411574	0.314919502
262	0.037725503	0.062332241	0.314401634
263	0.03658767	0.061870285	0.313602559
264	0.034071305	0.06143497	0.313202064
265	0.03359353	0.059950293	0.313075636
266	0.030182397	0.059586644	0.312425719
267	0.029223871	0.05802305	0.311760271
268	0.028679133	0.057381102	0.311247833
269	0.027304207	0.056857126	0.310301394
270	0.025258837	0.055711635	0.309745078
271	0.023997628	0.055144148	0.308858013
272	0.020767191	0.054045653	0.30862019
273	0.019108868	0.053734187	0.308314481
274	0.017541972	0.052590382	0.307822998
275	0.015612482	0.052112531	0.30738267
276	0.014408652	0.050565806	0.307183651
277	0.012377976	0.050145944	0.306606475
278	0.007129096	0.04905771	0.305950392
279		0.048031868	0.305236711
280		0.047603513	0.304787339
281		0.04649048	0.30443476
282		0.04532099	0.30421866
283		0.043994218	0.303848462
284		0.042970944	0.302847783
285		0.042467694	0.302670106
286		0.041878127	0.302296166
287		0.041167284	0.301775836
288		0.040748061	0.299698016
289		0.039250111	0.296700464
290		0.038706551	0.292532662
291		0.037466151	0.283781758
292		0.037001525	0.2729728
293		0.036070997	0.27263279
294		0.034739421	0.264542264
295		0.033739331	0.249885192
296		0.032993258	0.249033134
297		0.032286656	0.241001939
298		0.03150718	0.239807755
299		0.031047243	0.238819218
300		0.030151364	0.236572845
301		0.029200694	0.235214612
302		0.027999806	0.230580092
303		0.026291119	0.228962147
304		0.025927592	0.224397425
305		0.024417589	0.220475614
306		0.023618563	0.218543073
307		0.022121558	0.213313391
308		0.020797422	0.208040103
309		0.019864437	0.205596428
310		0.019018474	0.204595498
311		0.018159211	0.198955055
312		0.017321939	0.195671458
313		0.015638472	0.186598953
314		0.014647154	0.184794582
315		0.013866856	0.179655223
316		0.012399551	0.176753604
317		0.011832456	0.167015745
318		0.010943188	0.165930801
319		0.010485641	0.159963973
320		0.009499849	0.153253442
321		0.008787564	0.148985971
322		0.007472768	0.138047647
323		0.006993929	0.131618735
324		0.006441814	0.126857915
325		0.005805325	0.117032122
326		0.005029877	0.115700484
327		0.003827929	0.111867873
328		0.002769646	0.104700623
329			0.103752749
330			0.098852436
331			0.093682669
332			0.091121849
333			0.090358385
334			0.089274059
335			0.089126732
336			0.087115439
337			0.085344357
338			0.08279274
339			0.080139787
340			0.077423912
341			0.076598918
342			0.072580974
343			0.071952063
344			0.068387705
345			0.066374413
346			0.063044262
347			0.0597092
348			0.057588997
349			0.054572994
350			0.051262869
351			0.051078029
352			0.049973397
353			0.048503262
354			0.043144612
355			0.041970029
356			0.041920488
357			0.039444836
358			0.034980609
359			0.034737455
360			0.03310983
361			0.032207056
362			0.027801533
363			0.027404815
364			0.025429579
365			0.024751666
366			0.022628115
367			0.022119803
368			0.020182108
369			0.018127997
370			0.017835474
371			0.017752035
372			0.01774522
373			0.017055584
374			0.016796113
375			0.016223916
376			0.016065372
377			0.015145825
378			0.014434992
379			0.014277171
380			0.013707668
381			0.013312803
382			0.012492696
383			0.011920056
384			0.011070068
385			0.010737062
386			0.010521281
387			0.009665812
388			0.009416122
389			0.008875202
390			0.008477182
391			0.007508816
392			0.007461641
393			0.006803601
394			0.006769316
395			0.006316878
396			0.005991114
397			0.005485386
398			0.005101783
399			0.004962376
400			0.004423004
401			0.004214718
402			0.00411298
403			0.003674737
404			0.00359089
405			0.003497863
406			0.002967072
407			0.002796312
408			0.002636857
409			0.002393513
410			0.00236449
411			0.002340365
412			0.00226015
413			0.00224772
414			0.002107738
415			0.002104621
416			0.001928708
417			0.001849564
418			0.001711622
419			0.001690168
420			0.001632983
421			0.001547717
422			0.001524659
423			0.001495599
424			0.001415871
425			0.001391375
426			0.001235735
427			0.001221402
428			0.001122952
429			0.001065551
430			0.001040488
431			0.000974979
432			0.000927375
433			0.000799337
434			0.000766856
435			0.000704997
436			0.000663948
437			0.000599541
438			0.000543506
439			0.000521148
440			0.000467278
441			0.000465677
442			0.000438882
443			0.000398179
444			0.00037171
445			0.000361969
446			0.000336613
447			0.000304011
448			0.000277882
449			0.000260765
450			0.000247995
451			0.000243794
452			0.000239476
453			0.000233394
454			0.00022944
455			0.000217438
456			0.000208965
457			0.000194947
458			0.000192877
459			0.000180094
460			0.000176238
461			0.00017179
462			0.000153143
463			0.000151493
464			0.000145721
465			0.00013877
466			0.000128481
467			0.000122957
468			0.000102608
469			0.000102348
470			9.01E-05
471			8.55E-05
472			7.98E-05
473			7.67E-05
474			7.15E-05
475			6.67E-05
476			6.47E-05
477			5.95E-05
478			5.92E-05
479			5.55E-05
480			5.06E-05
481			4.93E-05
482			4.78E-05
483			3.96E-05
484			3.91E-05
485			3.66E-05
486			3.09E-05
487			2.61E-05
488			2.60E-05
489			2.40E-05
490			2.26E-05
491			2.11E-05
492			2.05E-05
493			2.03E-05
494			1.97E-05
495			1.89E-05
496			1.82E-05
497			1.75E-05
498			1.67E-05
499			1.61E-05
500			1.55E-05
501			1.53E-05
502			1.36E-05
503			1.30E-05
504			1.19E-05
505			1.14E-05
506			1.11E-05
507			1.02E-05
508			9.24E-06
509			8.99E-06
510			8.91E-06
511			8.38E-06
512			8.29E-06
513			7.28E-06
514			7.00E-06
515			5.99E-06
516			5.73E-06
517			5.44E-06
518			5.25E-06
519			4.54E-06
520			4.51E-06
521			3.90E-06
522			3.33E-06
523			3.17E-06
524			3.03E-06
525			2.97E-06
526			2.78E-06
527			2.29E-06
528			2.27E-06
529			2.00E-06
530			1.86E-06
531			1.66E-06
532			1.59E-06
533			1.57E-06
534			1.55E-06
535			1.52E-06
536			1.49E-06
537			1.39E-06
538			1.33E-06
539			1.27E-06
540			1.24E-06
541			1.19E-06
542			1.14E-06
543			1.01E-06
544			1.00E-06
545			8.89E-07
546			8.53E-07
547			8.37E-07
548			8.01E-07
549			7.16E-07
550			6.88E-07
551			5.99E-07
552			5.74E-07
553			5.62E-07
554			5.28E-07
555			4.63E-07
556			4.36E-07
557			3.99E-07
558			3.90E-07
559			3.40E-07
560			3.22E-07
561			2.86E-07
562			2.75E-07
563			2.46E-07
564			2.33E-07
565			2.25E-07
566			2.15E-07
567			2.14E-07
568			1.91E-07
569			1.71E-07
570			1.50E-07
571			1.33E-07
572			1.20E-07
573			1.11E-07
574			1.09E-07
575			9.65E-08
576			9.42E-08
577			9.37E-08
578			8.76E-08
579			8.50E-08
580			7.73E-08
581			7.63E-08
582			7.41E-08
583			7.15E-08
584			6.63E-08
585			6.56E-08
586			6.39E-08
587			6.24E-08
588			5.81E-08
589			5.10E-08
590			4.71E-08
591			4.53E-08
592			4.00E-08
593			3.62E-08
594			3.38E-08
595			3.16E-08
596			3.16E-08
597			2.97E-08
598			2.76E-08
599			2.69E-08
600			2.52E-08
601			2.36E-08
602			1.98E-08
603			1.82E-08
604			1.79E-08
605			1.63E-08
606			1.44E-08
607			1.38E-08
608			1.34E-08
609			1.18E-08
610			1.13E-08
611			9.45E-09
612			8.11E-09
613			7.89E-09
614			7.12E-09
615			6.24E-09
616			5.45E-09
617			5.36E-09
618			5.30E-09
619			5.22E-09
620			5.08E-09
621			4.84E-09
622			4.66E-09
623			4.47E-09
624			4.32E-09
625			4.04E-09
626			3.92E-09
627			3.79E-09
628			3.63E-09
629			3.32E-09
630			2.98E-09
631			2.77E-09
632			2.76E-09
633			2.63E-09
634			2.43E-09
635			2.07E-09
636			1.94E-09
637			1.83E-09
638			1.73E-09
639			1.70E-09
640			1.40E-09
641			1.36E-09
642			1.30E-09
643			1.26E-09
644			1.04E-09
645			1.03E-09
646			9.38E-10
647			8.96E-10
648			8.79E-10
649			7.29E-10
650			6.63E-10
651			5.56E-10
652			5.02E-10
653			4.74E-10
654			4.53E-10
655			4.46E-10
656			4.24E-10
657			4.05E-10
658			3.51E-10
659			3.15E-10
660			2.98E-10
661			2.65E-10
662			2.54E-10
663			2.47E-10
664			2.43E-10
665			2.27E-10
666			2.14E-10


==> data/sum_efficiency_multi_user_3methods.tsv <==
3	9.709129588	9.510771778	3.64952984
4	7.206168843	7.173442271	3.606573069
5	5.829706711	5.483772978	3.263729874
6	4.896034564	4.243210235	2.84222523
7	4.025054482	3.302126619	2.417350573
8	3.075836424	2.61560964	2.020151908
9	2.200585053	2.132892862	1.714093109
10	1.823061489	1.805840096	1.53005843
11	1.650917495	1.591907702	1.407869073
12	1.516661759	1.448910221	1.326865868
13	1.403353957	1.342168561	1.312286927
14	1.3058277	1.250826597	1.20731721
15	1.221095193	1.165982255	1.166009185
16	1.146822384	1.085309807	1.09632472
17	1.081097773	1.008910575	1.032868807
18	1.022404657	0.649083857	0.888599983
19	0.969555508	0.60073178	0.795018234
20	0.921614311	0.556177006	0.712144919
21	0.87783398	0.515388914	0.621763592
22	0.83761145	0.478386161	0.630815579
23	0.800455772	0.445077036	0.609480003
24	0.765964814	0.415237137	0.580597875
25	0.733807649	0.388548168	0.550865746

